Yield and Buckling Stress Limits in Topology Optimization of Multiscale Structures

This study presents an extension of multiscale topology optimization by integrating both yield stress and local/global buckling considerations into the design process. Building upon established multiscale methodologies, we develop a new framework incorporating yield stress limits either as constraints or objectives alongside previously established local and global buckling constraints. This approach significantly refines the optimization process, ensuring that the resulting designs meet mechanical performance criteria and adhere to critical material yield constraints. First, we establish local density-dependent von Mises yield surfaces based on local yield estimates from homogenization-based analysis to predict the local yield limits of the homogenized materials. Then, these local Yield-based Load Factors (YLFs) are combined with local and global buckling criteria to obtain topology optimized designs that consider yield and buckling failure on all levels. This integration is crucial for the practical application of optimized structures in real-world scenarios, where material yield and stability behavior critically influence structural integrity and durability. Numerical examples demonstrate how optimized designs depend on the stiffness to yield ratio of the considered building material. Despite the foundational assumption of separation of scales, the de-homogenized structures, even at relatively coarse length scales, exhibit a high degree of agreement with the corresponding homogenized predictions.

==> figures/YieldParamterFitMaxE/parametersMaxE.csv <==
0.025,0.00811537937529753,0.00724890829694314
0.0298492462311558,0.00871780463585432,0.00724890829694314
0.0346984924623116,0.0153442067573914,0.0148471615720523
0.0395477386934673,0.0158334753849432,0.0148471615720523
0.0443969849246231,0.0194110651491992,0.018646288209607
0.0492462311557789,0.0199664677829079,0.018646288209607
0.0540954773869347,0.0197691085248478,0.0171667540276336
0.0589447236180905,0.0272360857213472,0.0264504497721353
0.0637939698492462,0.023489743885981,0.0202000486215039
0.068643216080402,0.0342903235332456,0.0339763418121264
0.0734924623115578,0.0300988763853746,0.0274258658354412
0.0783417085427136,0.0348712997716638,0.0330315676608179
0.0831909547738693,0.0342042051159467,0.0308929188578491
0.0880402010050251,0.0454801864182573,0.0452401746724891
0.0928894472361809,0.0459955285174282,0.0452401746724891
0.0977386934673367,0.0460238339057867,0.0443286784962969
0.102587939698492,0.0502480544417309,0.0491353573134028
0.107437185929648,0.0566054074139755,0.0566375545851527
0.112286432160804,0.0571929123810474,0.0566375545851527
0.11713567839196,0.0530606644096263,0.0494968779616047
0.121984924623116,0.0569801471886066,0.0540593261339874
0.126834170854271,0.0581528939746564,0.0543343063193475
0.131683417085427,0.064231546578154,0.0622179925632829
0.136532663316583,0.0688663872410886,0.0677834312347945
0.141381909547739,0.0723419144538786,0.0716201101113193
0.146231155778894,0.0730345335345685,0.0714217825415126
0.15108040201005,0.0762076494420314,0.0748391846814473
0.155929648241206,0.0801501629383473,0.0794323144104842
0.160778894472362,0.0835861471039621,0.0832314410480349
0.165628140703518,0.0836891892714046,0.0820517942818563
0.170477386934673,0.0846591704466269,0.0819997338945584
0.175326633165829,0.0877592712530667,0.0853536191866334
0.180175879396985,0.0901938760859843,0.0876405156067949
0.185025125628141,0.0955337111362168,0.0946288209607037
0.189874371859296,0.0959119342184483,0.0935950985156522
0.194723618090452,0.0958128515114448,0.0914156551489698
0.199572864321608,0.100504373381937,0.0976255619613916
0.204422110552764,0.102266057102641,0.0986697554043484
0.20927135678392,0.104579700676137,0.100636292396936
0.214120603015075,0.108101006670436,0.104855710781628
0.218969849246231,0.111449011586584,0.10872856087725
0.223819095477387,0.113375719472091,0.110021430720913
0.228668341708543,0.115779855715453,0.11216066529433
0.233517587939698,0.118493050687521,0.114886846106806
0.238366834170854,0.121975124810497,0.119072398353286
0.24321608040201,0.124210140247745,0.120897369378763
0.248065326633166,0.12604392020775,0.12186900389964
0.252914572864322,0.130267022339944,0.127618258507045
0.257763819095477,0.131974632858136,0.128327149851593
0.262613065326633,0.134116178104383,0.129848780899292
0.267462311557789,0.134458139426336,0.12731366407455
0.272311557788945,0.138264525418754,0.132503245948998
0.277160804020101,0.140094317572002,0.133052475921923
0.282010050251256,0.142056242625184,0.133966527340388
0.286859296482412,0.147233317028667,0.142358824854523
0.291708542713568,0.150697510776791,0.146831590490755
0.296557788944724,0.150944408878721,0.143716863277125
0.301407035175879,0.154227777995463,0.147732397123755
0.306256281407035,0.156010480694173,0.148027614269742
0.311105527638191,0.159230524165701,0.152031601114175
0.315954773869347,0.159616607056283,0.148364338407814
0.320804020100503,0.164154683438805,0.155904829349651
0.325653266331658,0.165877016018952,0.155726070559683
0.330502512562814,0.168895175157703,0.159159760712311
0.33535175879397,0.170571833326899,0.158675937204945
0.340201005025126,0.172282985350892,0.158070278837513
0.345050251256281,0.175172111293111,0.161057206312439
0.349899497487437,0.176908877259974,0.160197102866038
0.354748743718593,0.180809057961886,0.16655001878154
0.359597989949749,0.183547179087384,0.169047104209062
0.364447236180905,0.185241112619042,0.167769494635326
0.36929648241206,0.187818224497944,0.169569868335375
0.374145728643216,0.189566322592233,0.167995731397815
0.378994974874372,0.193105718141631,0.17341138534616
0.383844221105528,0.196642811786109,0.178893950434589
0.388693467336683,0.197338939185143,0.172532987320369
0.393542713567839,0.200632672177855,0.177058751798506
0.398391959798995,0.203948697107951,0.181675129405962
0.403241206030151,0.206301108298696,0.181937172079883
0.408090452261307,0.20864436920124,0.182008733624477
0.412939698492462,0.211041102669476,0.182008733624477
0.417788944723618,0.213459782378807,0.182008733624477
0.422638190954774,0.215948064153831,0.182008733624477
0.42748743718593,0.219093965108197,0.185807860262032
0.432336683417085,0.222224298244956,0.189606986899586
0.437185929648241,0.224763978371425,0.189606986899586
0.442035175879397,0.227349548154808,0.189606986899586
0.446884422110553,0.230486831589333,0.193406113537141
0.451733668341709,0.23312355170453,0.193406113537141
0.456582914572864,0.235804733667754,0.193406113537141
0.46143216080402,0.238516603790511,0.193406113537141
0.466281407035176,0.240905790189176,0.189606986899586
0.471130653266332,0.243742352385593,0.189606986899586
0.475979899497487,0.247267578664441,0.197205240174696
0.480829145728643,0.249537602909687,0.189606986899586
0.485678391959799,0.252755603424852,0.193406113537141
0.490527638190955,0.255721046766497,0.193406113537141
0.495376884422111,0.258725184327071,0.193406113537141
0.500226130653266,0.26161322026514,0.189606986899586
0.505075376884422,0.264729542248792,0.189606986899586
0.509924623115578,0.267991088881049,0.193406113537141
0.514773869346734,0.271154989062797,0.193406113537141
0.519623115577889,0.274363645649888,0.193406113537141
0.524472361809045,0.277606655510467,0.193406113537141
0.529321608040201,0.280897057967961,0.197205240174696
0.534170854271357,0.284225261936629,0.189606986899586
0.539020100502513,0.287607194262865,0.189606986899586
0.543869346733668,0.291204527553922,0.182008733624477
0.548718592964824,0.294384035145337,0.193406113537141
0.55356783919598,0.297850652254893,0.193406113537141
0.558417085427136,0.301506998576788,0.189606986899586
0.563266331658291,0.305254298129122,0.185807860262032
0.568115577889447,0.3090933164464,0.182008733624477
0.572964824120603,0.313023661146834,0.178209606986922
0.577814070351759,0.316771932416511,0.178209606986922
0.582663316582915,0.320845381245762,0.174410480349368
0.58751256281407,0.32405547171643,0.182008733624477
0.592361809045226,0.327884686336606,0.182008733624477
0.597211055276382,0.332470087479813,0.174410480349368
0.602060301507538,0.336029122282247,0.178209606986922
0.606909547738693,0.340802569941976,0.170611353711813
0.611758793969849,0.346611084048654,0.155414847161594
0.616608040201005,0.350293816769782,0.159213973799149
0.621457286432161,0.353492658978412,0.166812227074258
0.626306532663317,0.357653503275575,0.166812227074258
0.631155778894472,0.363971977869136,0.151615720524039
0.636005025125628,0.368843516600262,0.147816593886485
0.640854271356784,0.373791948562168,0.14401746724893
0.64570351758794,0.378814146212264,0.140218340611375
0.650552763819096,0.382039468388831,0.147816593886485
0.655402010050251,0.390405036127337,0.125021834061157
0.660251256281407,0.395020558783226,0.125021834061157
0.665100502512563,0.399667935679316,0.125021834061157
0.669949748743719,0.405064621833373,0.121222707423602
0.674798994974874,0.412017654471926,0.109825327510938
0.67964824120603,0.416084588872954,0.113624454148493
0.684497487437186,0.420147533018,0.117423580786047
0.689346733668342,0.423417001740616,0.125021834061157
0.694195979899497,0.431522681787786,0.109825327510938
0.699045226130653,0.437318622786365,0.106026200873383
0.703894472361809,0.444042571547643,0.0984279475982738
0.708743718592965,0.455290496175238,0.071834061135391
0.713592964824121,0.45782279656887,0.083231441048055
0.718442211055276,0.465796122316598,0.071834061135391
0.723291457286432,0.466422157022842,0.0908296943231644
0.728140703517588,0.477389337991075,0.0680349344978363
0.732989949748744,0.484723019901374,0.0604366812227269
0.737839195979899,0.491171113462857,0.0566375545851722
0.742688442211055,0.496671230516887,0.0566375545851722
0.747537688442211,0.505299172559814,0.0452401746725082
0.752386934673367,0.515121129370153,0.0300436681222894
0.757236180904523,0.524050372032607,0.0186462882096253
0.762085427135678,0.53311981756204,0.00724890829696126
0.766934673366834,0.530173219543209,0.0376419213973988
0.77178391959799,0.549422110215246,-0.0079475982532575
0.776633165829146,0.55658214049941,-0.0117467248908122
0.781482412060301,0.562647035677776,-0.0117467248908122
0.786331658291457,0.564048526864382,0.00344978165940657
0.791180904522613,0.579650938985375,-0.0269432314410309
0.796030150753769,0.576218327598008,0.00344978165940657
0.800879396984925,0.593376627477368,-0.0307423580785856
0.805728643216081,0.605913361819872,-0.0497379912663591
0.810577889447236,0.618656376830749,-0.0687336244541326
0.815427135678392,0.611148635849459,-0.0269432314410309
0.820276381909548,0.627891830009344,-0.0573362445414685
0.825125628140704,0.635766443928219,-0.0611353711790231
0.829974874371859,0.651675570324681,-0.087729257641906
0.834824120603015,0.657090189876003,-0.0839301310043513
0.839673366834171,0.663867892727549,-0.0839301310043513
0.844522613065327,0.680322817882084,-0.110524017467234
0.849371859296482,0.691465817365415,-0.121921397379898
0.854221105527638,0.695685788534901,-0.114323144104789
0.859070351758794,0.718432245771237,-0.15611353711789
0.86391959798995,0.735800019415325,-0.182707423580773
0.868768844221106,0.744659950173616,-0.186506550218328
0.873618090452261,0.73144769782042,-0.133318777292562
0.878467336683417,0.762583478588502,-0.194104803493437
0.883316582914573,0.779193146507183,-0.216899563318765
0.888165829145729,0.783827534590711,-0.209301310043656
0.893015075376884,0.797683466920081,-0.224497816593875
0.89786432160804,0.819490757510543,-0.258689956331867
0.902713567839196,0.813300474495218,-0.224497816593875
0.907562814070352,0.840235434786965,-0.270087336244531
0.912412060301508,0.851538002581989,-0.27768558951964
0.917261306532663,0.892138136900435,-0.353668122270734
0.922110552763819,0.879359902943417,-0.304279475982523
0.926959798994975,0.887708367396926,-0.304279475982523
0.931809045226131,0.902775052922136,-0.319475982532742
0.936658291457286,0.936553890135599,-0.376462882096062
0.941507537688442,0.945322266220972,-0.376462882096062
0.946356783919598,0.955849276750346,-0.380262008733617
0.951206030150754,0.968182304410503,-0.387860262008726
0.95605527638191,0.991123282845131,-0.418253275109164
0.960904522613065,1.00553064736236,-0.429650655021828
0.965753768844221,1.07178889766059,-0.551222707423578
0.970603015075377,1.00956928027509,-0.399257641921391
0.975452261306533,1.0931648539293,-0.555021834061133
0.980301507537688,1.0755422949697,-0.498034934497812
0.985150753768844,0.950249125746735,-0.22069868995632
0.99,1.08930674365796,-0.486637554585148


==> figures/YieldParmaterAnalysis/maxE_Coord.csv <==
0.00811537937529753,0.00724890829694314
0.00871780463585432,0.00724890829694314
0.0153442067573914,0.0148471615720523
0.0158334753849432,0.0148471615720523
0.0194110651491992,0.018646288209607
0.0199664677829079,0.018646288209607
0.0197691085248478,0.0171667540276336
0.0272360857213472,0.0264504497721353
0.023489743885981,0.0202000486215039
0.0342903235332456,0.0339763418121264
0.0300988763853746,0.0274258658354412
0.0348712997716638,0.0330315676608179
0.0342042051159467,0.0308929188578491
0.0454801864182573,0.0452401746724891
0.0459955285174282,0.0452401746724891
0.0460238339057867,0.0443286784962969
0.0502480544417309,0.0491353573134028
0.0566054074139755,0.0566375545851527
0.0571929123810474,0.0566375545851527
0.0530606644096263,0.0494968779616047
0.0569801471886066,0.0540593261339874
0.0581528939746564,0.0543343063193475
0.064231546578154,0.0622179925632829
0.0688663872410886,0.0677834312347945
0.0723419144538786,0.0716201101113193
0.0730345335345685,0.0714217825415126
0.0762076494420314,0.0748391846814473
0.0801501629383473,0.0794323144104842
0.0835861471039621,0.0832314410480349
0.0836891892714046,0.0820517942818563
0.0846591704466269,0.0819997338945584
0.0877592712530667,0.0853536191866334
0.0901938760859843,0.0876405156067949
0.0955337111362168,0.0946288209607037
0.0959119342184483,0.0935950985156522
0.0958128515114448,0.0914156551489698
0.100504373381937,0.0976255619613916
0.102266057102641,0.0986697554043484
0.104579700676137,0.100636292396936
0.108101006670436,0.104855710781628
0.111449011586584,0.10872856087725
0.113375719472091,0.110021430720913
0.115779855715453,0.11216066529433
0.118493050687521,0.114886846106806
0.121975124810497,0.119072398353286
0.124210140247745,0.120897369378763
0.12604392020775,0.12186900389964
0.130267022339944,0.127618258507045
0.131974632858136,0.128327149851593
0.134116178104383,0.129848780899292
0.134458139426336,0.12731366407455
0.138264525418754,0.132503245948998
0.140094317572002,0.133052475921923
0.142056242625184,0.133966527340388
0.147233317028667,0.142358824854523
0.150697510776791,0.146831590490755
0.150944408878721,0.143716863277125
0.154227777995463,0.147732397123755
0.156010480694173,0.148027614269742
0.159230524165701,0.152031601114175
0.159616607056283,0.148364338407814
0.164154683438805,0.155904829349651
0.165877016018952,0.155726070559683
0.168895175157703,0.159159760712311
0.170571833326899,0.158675937204945
0.172282985350892,0.158070278837513
0.175172111293111,0.161057206312439
0.176908877259974,0.160197102866038
0.180809057961886,0.16655001878154
0.183547179087384,0.169047104209062
0.185241112619042,0.167769494635326
0.187818224497944,0.169569868335375
0.189566322592233,0.167995731397815
0.193105718141631,0.17341138534616
0.196642811786109,0.178893950434589
0.197338939185143,0.172532987320369
0.200632672177855,0.177058751798506
0.203948697107951,0.181675129405962
0.206301108298696,0.181937172079883
0.20864436920124,0.182008733624477
0.211041102669476,0.182008733624477
0.213459782378807,0.182008733624477
0.215948064153831,0.182008733624477
0.219093965108197,0.185807860262032
0.222224298244956,0.189606986899586
0.224763978371425,0.189606986899586
0.227349548154808,0.189606986899586
0.230486831589333,0.193406113537141
0.23312355170453,0.193406113537141
0.235804733667754,0.193406113537141
0.238516603790511,0.193406113537141
0.240905790189176,0.189606986899586
0.243742352385593,0.189606986899586
0.247267578664441,0.197205240174696
0.249537602909687,0.189606986899586
0.252755603424852,0.193406113537141
0.255721046766497,0.193406113537141
0.258725184327071,0.193406113537141
0.26161322026514,0.189606986899586
0.264729542248792,0.189606986899586
0.267991088881049,0.193406113537141
0.271154989062797,0.193406113537141
0.274363645649888,0.193406113537141
0.277606655510467,0.193406113537141
0.280897057967961,0.197205240174696
0.284225261936629,0.189606986899586
0.287607194262865,0.189606986899586
0.291204527553922,0.182008733624477
0.294384035145337,0.193406113537141
0.297850652254893,0.193406113537141
0.301506998576788,0.189606986899586
0.305254298129122,0.185807860262032
0.3090933164464,0.182008733624477
0.313023661146834,0.178209606986922
0.316771932416511,0.178209606986922
0.320845381245762,0.174410480349368
0.32405547171643,0.182008733624477
0.327884686336606,0.182008733624477
0.332470087479813,0.174410480349368
0.336029122282247,0.178209606986922
0.340802569941976,0.170611353711813
0.346611084048654,0.155414847161594
0.350293816769782,0.159213973799149
0.353492658978412,0.166812227074258
0.357653503275575,0.166812227074258
0.363971977869136,0.151615720524039
0.368843516600262,0.147816593886485
0.373791948562168,0.14401746724893
0.378814146212264,0.140218340611375
0.382039468388831,0.147816593886485
0.390405036127337,0.125021834061157
0.395020558783226,0.125021834061157
0.399667935679316,0.125021834061157
0.405064621833373,0.121222707423602
0.412017654471926,0.109825327510938
0.416084588872954,0.113624454148493
0.420147533018,0.117423580786047
0.423417001740616,0.125021834061157
0.431522681787786,0.109825327510938
0.437318622786365,0.106026200873383
0.444042571547643,0.0984279475982738
0.455290496175238,0.071834061135391
0.45782279656887,0.083231441048055
0.465796122316598,0.071834061135391
0.466422157022842,0.0908296943231644
0.477389337991075,0.0680349344978363
0.484723019901374,0.0604366812227269
0.491171113462857,0.0566375545851722
0.496671230516887,0.0566375545851722
0.505299172559814,0.0452401746725082
0.515121129370153,0.0300436681222894
0.524050372032607,0.0186462882096253
0.53311981756204,0.00724890829696126
0.530173219543209,0.0376419213973988
0.549422110215246,-0.0079475982532575
0.55658214049941,-0.0117467248908122
0.562647035677776,-0.0117467248908122
0.564048526864382,0.00344978165940657
0.579650938985375,-0.0269432314410309
0.576218327598008,0.00344978165940657
0.593376627477368,-0.0307423580785856
0.605913361819872,-0.0497379912663591
0.618656376830749,-0.0687336244541326
0.611148635849459,-0.0269432314410309
0.627891830009344,-0.0573362445414685
0.635766443928219,-0.0611353711790231
0.651675570324681,-0.087729257641906
0.657090189876003,-0.0839301310043513
0.663867892727549,-0.0839301310043513
0.680322817882084,-0.110524017467234
0.691465817365415,-0.121921397379898
0.695685788534901,-0.114323144104789
0.718432245771237,-0.15611353711789
0.735800019415325,-0.182707423580773
0.744659950173616,-0.186506550218328
0.73144769782042,-0.133318777292562
0.762583478588502,-0.194104803493437
0.779193146507183,-0.216899563318765
0.783827534590711,-0.209301310043656
0.797683466920081,-0.224497816593875
0.819490757510543,-0.258689956331867
0.813300474495218,-0.224497816593875
0.840235434786965,-0.270087336244531
0.851538002581989,-0.27768558951964
0.892138136900435,-0.353668122270734
0.879359902943417,-0.304279475982523
0.887708367396926,-0.304279475982523
0.902775052922136,-0.319475982532742
0.936553890135599,-0.376462882096062
0.945322266220972,-0.376462882096062
0.955849276750346,-0.380262008733617
0.968182304410503,-0.387860262008726
0.991123282845131,-0.418253275109164
1.00553064736236,-0.429650655021828
1.07178889766059,-0.551222707423578
1.00956928027509,-0.399257641921391
1.0931648539293,-0.555021834061133
1.0755422949697,-0.498034934497812
0.950249125746735,-0.22069868995632
1.08930674365796,-0.486637554585148


==> figures/YieldParmaterAnalysis/maxVM_Coord.csv <==
0.00811537937529753,0.00724890829694314
0.00871780463585432,0.00724890829694314
0.0153442067573914,0.0148471615720523
0.0158334753849432,0.0148471615720523
0.0194110651491992,0.018646288209607
0.0199664677829079,0.018646288209607
0.0197691085248478,0.0171667540276336
0.0272360857213472,0.0264504497721353
0.023489743885981,0.0202000486215039
0.0342903235332456,0.0339763418121264
0.0300988763853746,0.0274258658354412
0.0348712997716638,0.0330315676608179
0.0342042051159467,0.0308929188578491
0.0424468431137864,0.0414410480349361
0.0459955285174282,0.0452401746724891
0.0460238339057867,0.0443286784962969
0.0502480544417309,0.0491353573134028
0.0466055033136124,0.042525615435498
0.0542036427245303,0.0525442399753984
0.0530606644096263,0.0494968779616047
0.0545622550192197,0.0502601994964327
0.0581528939746564,0.0543343063193475
0.0617420231276487,0.0584188659257282
0.0688663872410886,0.0677834312347945
0.0697429559635669,0.0678209834737646
0.0730345335345685,0.0714217825415126
0.0737359670450879,0.0710400580438927
0.0776411884959888,0.0756331877729295
0.080885697839511,0.0791822672783612
0.0813135210265204,0.0782526676443016
0.0846591704466269,0.0819997338945584
0.0854794447680444,0.0815544925490787
0.0901938760859843,0.0876405156067949
0.0931817167485123,0.090829694323149
0.0937080345781164,0.0897959718780975
0.0958128515114448,0.0914156551489698
0.0983710526397344,0.0938264353238369
0.102266057102641,0.0986697554043484
0.102537572927475,0.096837165759381
0.106065526987036,0.101056584144073
0.109406292392442,0.104929434239696
0.111385240970036,0.106222304083358
0.113836504073326,0.108361538656776
0.114741414159419,0.107288592831697
0.118181247493523,0.111474145078176
0.120518521646689,0.113299116103653
0.122459235454646,0.11427075062453
0.124874723157917,0.116220878594381
0.126760633129272,0.116929769938929
0.130658925740287,0.122250527624183
0.132805682309531,0.123514537436995
0.135005563199516,0.124904992673889
0.138434258239004,0.129253349284369
0.138966814084423,0.126368274065279
0.142496681616586,0.130961444941858
0.144518014505392,0.131635083940536
0.146530242987683,0.132319483364461
0.14983595452526,0.136335017211091
0.151776979952007,0.136630234357078
0.155026839465772,0.140634221201511
0.156984372487376,0.140766085132704
0.158882161203698,0.140708322799432
0.1620296799277,0.144328690647019
0.16390069224167,0.143963254162093
0.165816777345615,0.143479430654727
0.168831949208351,0.146672898924849
0.171773970008204,0.149659826399775
0.17367871856259,0.148799722953374
0.176523360906622,0.151353512231321
0.178403757003665,0.150051471021289
0.18222691927577,0.156372114722662
0.183972388591293,0.154373361785156
0.185937410337804,0.152799224847596
0.189491789623233,0.158214878795942
0.191397662253938,0.156099190609261
0.193311652973437,0.153537354132596
0.196658778255536,0.158063118610733
0.198614330488038,0.155081242943079
0.200564500033219,0.151544158979445
0.203218548854645,0.151615720524039
0.205887695000867,0.151615720524039
0.20970448928134,0.159213973799149
0.212934441613882,0.163013100436704
0.215639248928301,0.163013100436704
0.217886285135519,0.159213973799149
0.220261268165119,0.155414847161594
0.222744850591666,0.151615720524039
0.225680915295601,0.151615720524039
0.228669706197604,0.151615720524039
0.231394317234852,0.147816593886485
0.234213778877195,0.14401746724893
0.23783277431632,0.151615720524039
0.240174064170531,0.136419213973821
0.243768245902488,0.14401746724893
0.247018673582264,0.14401746724893
0.250566969624997,0.151615720524039
0.253846133243971,0.151615720524039
0.257158335170683,0.151615720524039
0.26050379250916,0.151615720524039
0.263882975207465,0.151615720524039
0.267288663763284,0.140218340611375
0.270745796375091,0.155414847161594
0.274376336358597,0.140218340611375
0.27796968526574,0.140218340611375
0.280905962592923,0.182008733624477
0.284627598315477,0.163013100436704
0.288075820432159,0.166812227074258
0.291646384229786,0.166812227074258
0.296441958765637,0.140218340611375
0.299433711476506,0.155414847161594
0.303614734400287,0.147816593886485
0.307942432043488,0.140218340611375
0.310511626360579,0.159213973799149
0.313274997838393,0.174410480349368
0.320067728382434,0.136419213973821
0.326634496179074,0.109825327510938
0.326008724541199,0.159213973799149
0.329969826667645,0.159213973799149
0.338888106179967,0.113624454148493
0.339659591587688,0.14401746724893
0.347476779531774,0.113624454148493
0.351326842502076,0.117423580786047
0.354171754718692,0.128820960698711
0.36221443960731,0.102227074235828
0.366153615796435,0.106026200873383
0.372410075369686,0.0946288209607191
0.373441971378788,0.117423580786047
0.367551733060724,0.185807860262032
0.372318140652658,0.182008733624477
0.387747120373902,0.113624454148493
0.38395721019962,0.163013100436704
0.38968768898807,0.155414847161594
0.399667935679316,0.125021834061157
0.403636988901435,0.128820960698711
0.408334684567787,0.128820960698711
0.406404472722079,0.163013100436704
0.425625527542615,0.0908296943231644
0.431420799501813,0.0870305676856097
0.445654664483626,0.0452401746725082
0.444064912965642,0.0756331877729457
0.454448509160002,0.0528384279476175
0.456177021289726,0.0680349344978363
0.469632330442797,0.0338427947598441
0.477881111871985,0.02244541484718
0.469224208913798,0.0794323144105004
0.489929529275012,0.0186462882096253
0.478885635964928,0.083231441048055
0.479316134147482,0.102227074235828
0.503780948528981,0.0300436681222894
0.510471166962139,0.0262445414847347
0.496331800852004,0.0984279475982738
0.539132390998174,-0.0345414847161403
0.522254557337153,0.0452401746725082
0.546772112477921,-0.0193449781659216
0.541554342202548,0.0186462882096253
0.571496216866819,-0.0611353711790231
0.562647035677776,-0.0117467248908122
0.562875030345739,0.00724890829696126
0.574881043938631,-0.0117467248908122
0.571397385038818,0.0186462882096253
0.615541376341941,-0.0991266375545701
0.604667190010555,-0.0459388646288044
0.616129672531112,-0.0611353711790231
0.621362011613805,-0.0573362445414685
0.621422251757431,-0.038340611353695
0.637076993168397,-0.0649344978165778
0.651675570324681,-0.087729257641906
0.654400008749252,-0.0763318777292419
0.666589421634283,-0.0915283842794606
0.666552255867019,-0.0725327510916872
0.699840082669666,-0.144716157205226
0.728181404050439,-0.201703056768547
0.715575899578993,-0.148515283842781
0.721353028852648,-0.144716157205226
0.744659950173616,-0.186506550218328
0.77428208216401,-0.243493449781648
0.752136686273382,-0.167510917030554
0.776174484715661,-0.209301310043656
0.777729548281486,-0.194104803493437
0.811558443565683,-0.258689956331867
0.833513717891301,-0.292882096069859
0.836902875067594,-0.281484716157195
0.821163491655553,-0.224497816593875
0.806606207347376,-0.171310043668109
0.849970471027905,-0.254890829694312
0.903931080321837,-0.361266375545844
0.871174040241656,-0.266288209606976
0.912793162497404,-0.34227074235807
0.929808912329826,-0.361266375545844
0.975964988202948,-0.444847161572047
0.962721397364104,-0.395458515283836
0.994199689778715,-0.444847161572047
0.961364875552774,-0.353668122270734
0.987862027129679,-0.391659388646281
1.01472704789002,-0.429650655021828
1.02576331666762,-0.433449781659383
1.0495845265526,-0.46384279475982
1.07004595078778,-0.486637554585148
1.06856309443181,-0.46384279475982
1.1247456871805,-0.558820960698687


==> figures/YieldParmaterFit/cell01.pdf_tex <==
%% Creator: Inkscape 1.4 (1:1.4+202410161351+e7c3feb100), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cell01.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{88.03345267bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58154689)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cell01.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldParmaterFit/cell03.pdf_tex <==
%% Creator: Inkscape 1.4 (1:1.4+202410161351+e7c3feb100), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cell03.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{88.03344727bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58154693)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cell03.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldParmaterFit/cell06.pdf_tex <==
%% Creator: Inkscape 1.4 (1:1.4+202410161351+e7c3feb100), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cell06.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{88.03344727bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58154693)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cell06.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldParmaterFit/cell09.pdf_tex <==
%% Creator: Inkscape 1.4 (1:1.4+202410161351+e7c3feb100), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cell09.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{88.03342564bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58156365)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cell09.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldParmaterFit/cellAlpha02eta-065.pdf_tex <==
%% Creator: Inkscape 1.4.1 (1:1.4.1+202503302257+93de688d07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cellAlpha02eta-065.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{88.15065819bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57695781)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cellAlpha02eta-065.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldParmaterFit/cellAlpha02eta-065.pdf_tex.pdf_tex <==
%% Creator: Inkscape 1.4.1 (1:1.4.1+202503302257+93de688d07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cellAlpha02eta-065.pdf_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{88.15065819bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57695781)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cellAlpha02eta-065.pdf_tex.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldParmaterFit/cellAlpha02eta02.pdf_tex <==
%% Creator: Inkscape 1.4.1 (1:1.4.1+202503302257+93de688d07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cellAlpha02eta02.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{84.01215381bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6053794)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cellAlpha02eta02.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldParmaterFit/cellAlpha0eta005.pdf_tex <==
%% Creator: Inkscape 1.4.1 (1:1.4.1+202503302257+93de688d07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cellAlpha0eta005.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{88.15068523bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57695764)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cellAlpha0eta005.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldParmaterFit/cellAlpha1eta1.pdf_tex <==
%% Creator: Inkscape 1.4.1 (1:1.4.1+202503302257+93de688d07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cellAlpha1eta1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{88.15615136bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57692192)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cellAlpha1eta1.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldParmaterFit/parametersMaxE.csv <==
0.025,0.00811537937529753,0.00724890829694314
0.0298492462311558,0.00871780463585432,0.00724890829694314
0.0346984924623116,0.0153442067573914,0.0148471615720523
0.0395477386934673,0.0158334753849432,0.0148471615720523
0.0443969849246231,0.0194110651491992,0.018646288209607
0.0492462311557789,0.0199664677829079,0.018646288209607
0.0540954773869347,0.0197691085248478,0.0171667540276336
0.0589447236180905,0.0272360857213472,0.0264504497721353
0.0637939698492462,0.023489743885981,0.0202000486215039
0.068643216080402,0.0342903235332456,0.0339763418121264
0.0734924623115578,0.0300988763853746,0.0274258658354412
0.0783417085427136,0.0348712997716638,0.0330315676608179
0.0831909547738693,0.0342042051159467,0.0308929188578491
0.0880402010050251,0.0454801864182573,0.0452401746724891
0.0928894472361809,0.0459955285174282,0.0452401746724891
0.0977386934673367,0.0460238339057867,0.0443286784962969
0.102587939698492,0.0502480544417309,0.0491353573134028
0.107437185929648,0.0566054074139755,0.0566375545851527
0.112286432160804,0.0571929123810474,0.0566375545851527
0.11713567839196,0.0530606644096263,0.0494968779616047
0.121984924623116,0.0569801471886066,0.0540593261339874
0.126834170854271,0.0581528939746564,0.0543343063193475
0.131683417085427,0.064231546578154,0.0622179925632829
0.136532663316583,0.0688663872410886,0.0677834312347945
0.141381909547739,0.0723419144538786,0.0716201101113193
0.146231155778894,0.0730345335345685,0.0714217825415126
0.15108040201005,0.0762076494420314,0.0748391846814473
0.155929648241206,0.0801501629383473,0.0794323144104842
0.160778894472362,0.0835861471039621,0.0832314410480349
0.165628140703518,0.0836891892714046,0.0820517942818563
0.170477386934673,0.0846591704466269,0.0819997338945584
0.175326633165829,0.0877592712530667,0.0853536191866334
0.180175879396985,0.0901938760859843,0.0876405156067949
0.185025125628141,0.0955337111362168,0.0946288209607037
0.189874371859296,0.0959119342184483,0.0935950985156522
0.194723618090452,0.0958128515114448,0.0914156551489698
0.199572864321608,0.100504373381937,0.0976255619613916
0.204422110552764,0.102266057102641,0.0986697554043484
0.20927135678392,0.104579700676137,0.100636292396936
0.214120603015075,0.108101006670436,0.104855710781628
0.218969849246231,0.111449011586584,0.10872856087725
0.223819095477387,0.113375719472091,0.110021430720913
0.228668341708543,0.115779855715453,0.11216066529433
0.233517587939698,0.118493050687521,0.114886846106806
0.238366834170854,0.121975124810497,0.119072398353286
0.24321608040201,0.124210140247745,0.120897369378763
0.248065326633166,0.12604392020775,0.12186900389964
0.252914572864322,0.130267022339944,0.127618258507045
0.257763819095477,0.131974632858136,0.128327149851593
0.262613065326633,0.134116178104383,0.129848780899292
0.267462311557789,0.134458139426336,0.12731366407455
0.272311557788945,0.138264525418754,0.132503245948998
0.277160804020101,0.140094317572002,0.133052475921923
0.282010050251256,0.142056242625184,0.133966527340388
0.286859296482412,0.147233317028667,0.142358824854523
0.291708542713568,0.150697510776791,0.146831590490755
0.296557788944724,0.150944408878721,0.143716863277125
0.301407035175879,0.154227777995463,0.147732397123755
0.306256281407035,0.156010480694173,0.148027614269742
0.311105527638191,0.159230524165701,0.152031601114175
0.315954773869347,0.159616607056283,0.148364338407814
0.320804020100503,0.164154683438805,0.155904829349651
0.325653266331658,0.165877016018952,0.155726070559683
0.330502512562814,0.168895175157703,0.159159760712311
0.33535175879397,0.170571833326899,0.158675937204945
0.340201005025126,0.172282985350892,0.158070278837513
0.345050251256281,0.175172111293111,0.161057206312439
0.349899497487437,0.176908877259974,0.160197102866038
0.354748743718593,0.180809057961886,0.16655001878154
0.359597989949749,0.183547179087384,0.169047104209062
0.364447236180905,0.185241112619042,0.167769494635326
0.36929648241206,0.187818224497944,0.169569868335375
0.374145728643216,0.189566322592233,0.167995731397815
0.378994974874372,0.193105718141631,0.17341138534616
0.383844221105528,0.196642811786109,0.178893950434589
0.388693467336683,0.197338939185143,0.172532987320369
0.393542713567839,0.200632672177855,0.177058751798506
0.398391959798995,0.203948697107951,0.181675129405962
0.403241206030151,0.206301108298696,0.181937172079883
0.408090452261307,0.20864436920124,0.182008733624477
0.412939698492462,0.211041102669476,0.182008733624477
0.417788944723618,0.213459782378807,0.182008733624477
0.422638190954774,0.215948064153831,0.182008733624477
0.42748743718593,0.219093965108197,0.185807860262032
0.432336683417085,0.222224298244956,0.189606986899586
0.437185929648241,0.224763978371425,0.189606986899586
0.442035175879397,0.227349548154808,0.189606986899586
0.446884422110553,0.230486831589333,0.193406113537141
0.451733668341709,0.23312355170453,0.193406113537141
0.456582914572864,0.235804733667754,0.193406113537141
0.46143216080402,0.238516603790511,0.193406113537141
0.466281407035176,0.240905790189176,0.189606986899586
0.471130653266332,0.243742352385593,0.189606986899586
0.475979899497487,0.247267578664441,0.197205240174696
0.480829145728643,0.249537602909687,0.189606986899586
0.485678391959799,0.252755603424852,0.193406113537141
0.490527638190955,0.255721046766497,0.193406113537141
0.495376884422111,0.258725184327071,0.193406113537141
0.500226130653266,0.26161322026514,0.189606986899586
0.505075376884422,0.264729542248792,0.189606986899586
0.509924623115578,0.267991088881049,0.193406113537141
0.514773869346734,0.271154989062797,0.193406113537141
0.519623115577889,0.274363645649888,0.193406113537141
0.524472361809045,0.277606655510467,0.193406113537141
0.529321608040201,0.280897057967961,0.197205240174696
0.534170854271357,0.284225261936629,0.189606986899586
0.539020100502513,0.287607194262865,0.189606986899586
0.543869346733668,0.291204527553922,0.182008733624477
0.548718592964824,0.294384035145337,0.193406113537141
0.55356783919598,0.297850652254893,0.193406113537141
0.558417085427136,0.301506998576788,0.189606986899586
0.563266331658291,0.305254298129122,0.185807860262032
0.568115577889447,0.3090933164464,0.182008733624477
0.572964824120603,0.313023661146834,0.178209606986922
0.577814070351759,0.316771932416511,0.178209606986922
0.582663316582915,0.320845381245762,0.174410480349368
0.58751256281407,0.32405547171643,0.182008733624477
0.592361809045226,0.327884686336606,0.182008733624477
0.597211055276382,0.332470087479813,0.174410480349368
0.602060301507538,0.336029122282247,0.178209606986922
0.606909547738693,0.340802569941976,0.170611353711813
0.611758793969849,0.346611084048654,0.155414847161594
0.616608040201005,0.350293816769782,0.159213973799149
0.621457286432161,0.353492658978412,0.166812227074258
0.626306532663317,0.357653503275575,0.166812227074258
0.631155778894472,0.363971977869136,0.151615720524039
0.636005025125628,0.368843516600262,0.147816593886485
0.640854271356784,0.373791948562168,0.14401746724893
0.64570351758794,0.378814146212264,0.140218340611375
0.650552763819096,0.382039468388831,0.147816593886485
0.655402010050251,0.390405036127337,0.125021834061157
0.660251256281407,0.395020558783226,0.125021834061157
0.665100502512563,0.399667935679316,0.125021834061157
0.669949748743719,0.405064621833373,0.121222707423602
0.674798994974874,0.412017654471926,0.109825327510938
0.67964824120603,0.416084588872954,0.113624454148493
0.684497487437186,0.420147533018,0.117423580786047
0.689346733668342,0.423417001740616,0.125021834061157
0.694195979899497,0.431522681787786,0.109825327510938
0.699045226130653,0.437318622786365,0.106026200873383
0.703894472361809,0.444042571547643,0.0984279475982738
0.708743718592965,0.455290496175238,0.071834061135391
0.713592964824121,0.45782279656887,0.083231441048055
0.718442211055276,0.465796122316598,0.071834061135391
0.723291457286432,0.466422157022842,0.0908296943231644
0.728140703517588,0.477389337991075,0.0680349344978363
0.732989949748744,0.484723019901374,0.0604366812227269
0.737839195979899,0.491171113462857,0.0566375545851722
0.742688442211055,0.496671230516887,0.0566375545851722
0.747537688442211,0.505299172559814,0.0452401746725082
0.752386934673367,0.515121129370153,0.0300436681222894
0.757236180904523,0.524050372032607,0.0186462882096253
0.762085427135678,0.53311981756204,0.00724890829696126
0.766934673366834,0.530173219543209,0.0376419213973988
0.77178391959799,0.549422110215246,-0.0079475982532575
0.776633165829146,0.55658214049941,-0.0117467248908122
0.781482412060301,0.562647035677776,-0.0117467248908122
0.786331658291457,0.564048526864382,0.00344978165940657
0.791180904522613,0.579650938985375,-0.0269432314410309
0.796030150753769,0.576218327598008,0.00344978165940657
0.800879396984925,0.593376627477368,-0.0307423580785856
0.805728643216081,0.605913361819872,-0.0497379912663591
0.810577889447236,0.618656376830749,-0.0687336244541326
0.815427135678392,0.611148635849459,-0.0269432314410309
0.820276381909548,0.627891830009344,-0.0573362445414685
0.825125628140704,0.635766443928219,-0.0611353711790231
0.829974874371859,0.651675570324681,-0.087729257641906
0.834824120603015,0.657090189876003,-0.0839301310043513
0.839673366834171,0.663867892727549,-0.0839301310043513
0.844522613065327,0.680322817882084,-0.110524017467234
0.849371859296482,0.691465817365415,-0.121921397379898
0.854221105527638,0.695685788534901,-0.114323144104789
0.859070351758794,0.718432245771237,-0.15611353711789
0.86391959798995,0.735800019415325,-0.182707423580773
0.868768844221106,0.744659950173616,-0.186506550218328
0.873618090452261,0.73144769782042,-0.133318777292562
0.878467336683417,0.762583478588502,-0.194104803493437
0.883316582914573,0.779193146507183,-0.216899563318765
0.888165829145729,0.783827534590711,-0.209301310043656
0.893015075376884,0.797683466920081,-0.224497816593875
0.89786432160804,0.819490757510543,-0.258689956331867
0.902713567839196,0.813300474495218,-0.224497816593875
0.907562814070352,0.840235434786965,-0.270087336244531
0.912412060301508,0.851538002581989,-0.27768558951964
0.917261306532663,0.892138136900435,-0.353668122270734
0.922110552763819,0.879359902943417,-0.304279475982523
0.926959798994975,0.887708367396926,-0.304279475982523
0.931809045226131,0.902775052922136,-0.319475982532742
0.936658291457286,0.936553890135599,-0.376462882096062
0.941507537688442,0.945322266220972,-0.376462882096062
0.946356783919598,0.955849276750346,-0.380262008733617
0.951206030150754,0.968182304410503,-0.387860262008726
0.95605527638191,0.991123282845131,-0.418253275109164
0.960904522613065,1.00553064736236,-0.429650655021828
0.965753768844221,1.07178889766059,-0.551222707423578
0.970603015075377,1.00956928027509,-0.399257641921391
0.975452261306533,1.0931648539293,-0.555021834061133
0.980301507537688,1.0755422949697,-0.498034934497812
0.985150753768844,0.950249125746735,-0.22069868995632
0.99,1.08930674365796,-0.486637554585148


==> figures/YieldParmaterFit/parametersMaxSigma.csv <==
0.025,0.00811537937529753,0.00724890829694314
0.0298492462311558,0.00871780463585432,0.00724890829694314
0.0346984924623116,0.0153442067573914,0.0148471615720523
0.0395477386934673,0.0158334753849432,0.0148471615720523
0.0443969849246231,0.0194110651491992,0.018646288209607
0.0492462311557789,0.0199664677829079,0.018646288209607
0.0540954773869347,0.0197691085248478,0.0171667540276336
0.0589447236180905,0.0272360857213472,0.0264504497721353
0.0637939698492462,0.023489743885981,0.0202000486215039
0.068643216080402,0.0342903235332456,0.0339763418121264
0.0734924623115578,0.0300988763853746,0.0274258658354412
0.0783417085427136,0.0348712997716638,0.0330315676608179
0.0831909547738693,0.0342042051159467,0.0308929188578491
0.0880402010050251,0.0424468431137864,0.0414410480349361
0.0928894472361809,0.0459955285174282,0.0452401746724891
0.0977386934673367,0.0460238339057867,0.0443286784962969
0.102587939698492,0.0502480544417309,0.0491353573134028
0.107437185929648,0.0466055033136124,0.042525615435498
0.112286432160804,0.0542036427245303,0.0525442399753984
0.11713567839196,0.0530606644096263,0.0494968779616047
0.121984924623116,0.0545622550192197,0.0502601994964327
0.126834170854271,0.0581528939746564,0.0543343063193475
0.131683417085427,0.0617420231276487,0.0584188659257282
0.136532663316583,0.0688663872410886,0.0677834312347945
0.141381909547739,0.0697429559635669,0.0678209834737646
0.146231155778894,0.0730345335345685,0.0714217825415126
0.15108040201005,0.0737359670450879,0.0710400580438927
0.155929648241206,0.0776411884959888,0.0756331877729295
0.160778894472362,0.080885697839511,0.0791822672783612
0.165628140703518,0.0813135210265204,0.0782526676443016
0.170477386934673,0.0846591704466269,0.0819997338945584
0.175326633165829,0.0854794447680444,0.0815544925490787
0.180175879396985,0.0901938760859843,0.0876405156067949
0.185025125628141,0.0931817167485123,0.090829694323149
0.189874371859296,0.0937080345781164,0.0897959718780975
0.194723618090452,0.0958128515114448,0.0914156551489698
0.199572864321608,0.0983710526397344,0.0938264353238369
0.204422110552764,0.102266057102641,0.0986697554043484
0.20927135678392,0.102537572927475,0.096837165759381
0.214120603015075,0.106065526987036,0.101056584144073
0.218969849246231,0.109406292392442,0.104929434239696
0.223819095477387,0.111385240970036,0.106222304083358
0.228668341708543,0.113836504073326,0.108361538656776
0.233517587939698,0.114741414159419,0.107288592831697
0.238366834170854,0.118181247493523,0.111474145078176
0.24321608040201,0.120518521646689,0.113299116103653
0.248065326633166,0.122459235454646,0.11427075062453
0.252914572864322,0.124874723157917,0.116220878594381
0.257763819095477,0.126760633129272,0.116929769938929
0.262613065326633,0.130658925740287,0.122250527624183
0.267462311557789,0.132805682309531,0.123514537436995
0.272311557788945,0.135005563199516,0.124904992673889
0.277160804020101,0.138434258239004,0.129253349284369
0.282010050251256,0.138966814084423,0.126368274065279
0.286859296482412,0.142496681616586,0.130961444941858
0.291708542713568,0.144518014505392,0.131635083940536
0.296557788944724,0.146530242987683,0.132319483364461
0.301407035175879,0.14983595452526,0.136335017211091
0.306256281407035,0.151776979952007,0.136630234357078
0.311105527638191,0.155026839465772,0.140634221201511
0.315954773869347,0.156984372487376,0.140766085132704
0.320804020100503,0.158882161203698,0.140708322799432
0.325653266331658,0.1620296799277,0.144328690647019
0.330502512562814,0.16390069224167,0.143963254162093
0.33535175879397,0.165816777345615,0.143479430654727
0.340201005025126,0.168831949208351,0.146672898924849
0.345050251256281,0.171773970008204,0.149659826399775
0.349899497487437,0.17367871856259,0.148799722953374
0.354748743718593,0.176523360906622,0.151353512231321
0.359597989949749,0.178403757003665,0.150051471021289
0.364447236180905,0.18222691927577,0.156372114722662
0.36929648241206,0.183972388591293,0.154373361785156
0.374145728643216,0.185937410337804,0.152799224847596
0.378994974874372,0.189491789623233,0.158214878795942
0.383844221105528,0.191397662253938,0.156099190609261
0.388693467336683,0.193311652973437,0.153537354132596
0.393542713567839,0.196658778255536,0.158063118610733
0.398391959798995,0.198614330488038,0.155081242943079
0.403241206030151,0.200564500033219,0.151544158979445
0.408090452261307,0.203218548854645,0.151615720524039
0.412939698492462,0.205887695000867,0.151615720524039
0.417788944723618,0.20970448928134,0.159213973799149
0.422638190954774,0.212934441613882,0.163013100436704
0.42748743718593,0.215639248928301,0.163013100436704
0.432336683417085,0.217886285135519,0.159213973799149
0.437185929648241,0.220261268165119,0.155414847161594
0.442035175879397,0.222744850591666,0.151615720524039
0.446884422110553,0.225680915295601,0.151615720524039
0.451733668341709,0.228669706197604,0.151615720524039
0.456582914572864,0.231394317234852,0.147816593886485
0.46143216080402,0.234213778877195,0.14401746724893
0.466281407035176,0.23783277431632,0.151615720524039
0.471130653266332,0.240174064170531,0.136419213973821
0.475979899497487,0.243768245902488,0.14401746724893
0.480829145728643,0.247018673582264,0.14401746724893
0.485678391959799,0.250566969624997,0.151615720524039
0.490527638190955,0.253846133243971,0.151615720524039
0.495376884422111,0.257158335170683,0.151615720524039
0.500226130653266,0.26050379250916,0.151615720524039
0.505075376884422,0.263882975207465,0.151615720524039
0.509924623115578,0.267288663763284,0.140218340611375
0.514773869346734,0.270745796375091,0.155414847161594
0.519623115577889,0.274376336358597,0.140218340611375
0.524472361809045,0.27796968526574,0.140218340611375
0.529321608040201,0.280905962592923,0.182008733624477
0.534170854271357,0.284627598315477,0.163013100436704
0.539020100502513,0.288075820432159,0.166812227074258
0.543869346733668,0.291646384229786,0.166812227074258
0.548718592964824,0.296441958765637,0.140218340611375
0.55356783919598,0.299433711476506,0.155414847161594
0.558417085427136,0.303614734400287,0.147816593886485
0.563266331658291,0.307942432043488,0.140218340611375
0.568115577889447,0.310511626360579,0.159213973799149
0.572964824120603,0.313274997838393,0.174410480349368
0.577814070351759,0.320067728382434,0.136419213973821
0.582663316582915,0.326634496179074,0.109825327510938
0.58751256281407,0.326008724541199,0.159213973799149
0.592361809045226,0.329969826667645,0.159213973799149
0.597211055276382,0.338888106179967,0.113624454148493
0.602060301507538,0.339659591587688,0.14401746724893
0.606909547738693,0.347476779531774,0.113624454148493
0.611758793969849,0.351326842502076,0.117423580786047
0.616608040201005,0.354171754718692,0.128820960698711
0.621457286432161,0.36221443960731,0.102227074235828
0.626306532663317,0.366153615796435,0.106026200873383
0.631155778894472,0.372410075369686,0.0946288209607191
0.636005025125628,0.373441971378788,0.117423580786047
0.640854271356784,0.367551733060724,0.185807860262032
0.64570351758794,0.372318140652658,0.182008733624477
0.650552763819096,0.387747120373902,0.113624454148493
0.655402010050251,0.38395721019962,0.163013100436704
0.660251256281407,0.38968768898807,0.155414847161594
0.665100502512563,0.399667935679316,0.125021834061157
0.669949748743719,0.403636988901435,0.128820960698711
0.674798994974874,0.408334684567787,0.128820960698711
0.67964824120603,0.406404472722079,0.163013100436704
0.684497487437186,0.425625527542615,0.0908296943231644
0.689346733668342,0.431420799501813,0.0870305676856097
0.694195979899497,0.445654664483626,0.0452401746725082
0.699045226130653,0.444064912965642,0.0756331877729457
0.703894472361809,0.454448509160002,0.0528384279476175
0.708743718592965,0.456177021289726,0.0680349344978363
0.713592964824121,0.469632330442797,0.0338427947598441
0.718442211055276,0.477881111871985,0.02244541484718
0.723291457286432,0.469224208913798,0.0794323144105004
0.728140703517588,0.489929529275012,0.0186462882096253
0.732989949748744,0.478885635964928,0.083231441048055
0.737839195979899,0.479316134147482,0.102227074235828
0.742688442211055,0.503780948528981,0.0300436681222894
0.747537688442211,0.510471166962139,0.0262445414847347
0.752386934673367,0.496331800852004,0.0984279475982738
0.757236180904523,0.539132390998174,-0.0345414847161403
0.762085427135678,0.522254557337153,0.0452401746725082
0.766934673366834,0.546772112477921,-0.0193449781659216
0.77178391959799,0.541554342202548,0.0186462882096253
0.776633165829146,0.571496216866819,-0.0611353711790231
0.781482412060301,0.562647035677776,-0.0117467248908122
0.786331658291457,0.562875030345739,0.00724890829696126
0.791180904522613,0.574881043938631,-0.0117467248908122
0.796030150753769,0.571397385038818,0.0186462882096253
0.800879396984925,0.615541376341941,-0.0991266375545701
0.805728643216081,0.604667190010555,-0.0459388646288044
0.810577889447236,0.616129672531112,-0.0611353711790231
0.815427135678392,0.621362011613805,-0.0573362445414685
0.820276381909548,0.621422251757431,-0.038340611353695
0.825125628140704,0.637076993168397,-0.0649344978165778
0.829974874371859,0.651675570324681,-0.087729257641906
0.834824120603015,0.654400008749252,-0.0763318777292419
0.839673366834171,0.666589421634283,-0.0915283842794606
0.844522613065327,0.666552255867019,-0.0725327510916872
0.849371859296482,0.699840082669666,-0.144716157205226
0.854221105527638,0.728181404050439,-0.201703056768547
0.859070351758794,0.715575899578993,-0.148515283842781
0.86391959798995,0.721353028852648,-0.144716157205226
0.868768844221106,0.744659950173616,-0.186506550218328
0.873618090452261,0.77428208216401,-0.243493449781648
0.878467336683417,0.752136686273382,-0.167510917030554
0.883316582914573,0.776174484715661,-0.209301310043656
0.888165829145729,0.777729548281486,-0.194104803493437
0.893015075376884,0.811558443565683,-0.258689956331867
0.89786432160804,0.833513717891301,-0.292882096069859
0.902713567839196,0.836902875067594,-0.281484716157195
0.907562814070352,0.821163491655553,-0.224497816593875
0.912412060301508,0.806606207347376,-0.171310043668109
0.917261306532663,0.849970471027905,-0.254890829694312
0.922110552763819,0.903931080321837,-0.361266375545844
0.926959798994975,0.871174040241656,-0.266288209606976
0.931809045226131,0.912793162497404,-0.34227074235807
0.936658291457286,0.929808912329826,-0.361266375545844
0.941507537688442,0.975964988202948,-0.444847161572047
0.946356783919598,0.962721397364104,-0.395458515283836
0.951206030150754,0.994199689778715,-0.444847161572047
0.95605527638191,0.961364875552774,-0.353668122270734
0.960904522613065,0.987862027129679,-0.391659388646281
0.965753768844221,1.01472704789002,-0.429650655021828
0.970603015075377,1.02576331666762,-0.433449781659383
0.975452261306533,1.0495845265526,-0.46384279475982
0.980301507537688,1.07004595078778,-0.486637554585148
0.985150753768844,1.06856309443181,-0.46384279475982
0.99,1.1247456871805,-0.558820960698687


==> figures/YieldStressAnalysis/cellShown.pdf_tex <==
%% Creator: Inkscape 1.4.1 (1:1.4.1+202503302257+93de688d07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cellShown.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{88.03456104bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57771881)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cellShown.pdf}}%
  \end{picture}%
\endgroup%


==> figures/YieldStressAnalysis/yeildSurfVMises.csv <==
-0.0245797961703732,0.0245797961703732
-0.026010670469554,0.0231205959729369
-0.027580539648167,0.0214515308374632
-0.0293010618219504,0.0195340412146336
-0.0311812082870005,0.017322893492778
-0.0332242811704329,0.0147663471868591
-0.0354232564350049,0.0118077521450016
-0.0377539852311426,0.00838977449580946
-0.040166197352182,0.0044629108169091
-0.0425734558067732,5.21374463824061e-18
-0.0448456149695566,-0.0049828461077285
-0.0468105789621708,-0.0104023508804824
-0.048273761364566,-0.0160912537881887
-0.0490587520451425,-0.0218038897978411
-0.0490587520451425,-0.0272548622473014
-0.048273761364566,-0.0321825075763773
-0.0468105789621708,-0.0364082280816884
-0.0448456149695566,-0.0398627688618281
-0.0425734558067732,-0.0425734558067732
-0.039862768861828,-0.0448456149695566
-0.0364082280816884,-0.0468105789621708
-0.0321825075763773,-0.048273761364566
-0.0272548622473014,-0.0490587520451425
-0.0218038897978411,-0.0490587520451425
-0.0160912537881887,-0.048273761364566
-0.0104023508804824,-0.0468105789621708
-0.00498284610772851,-0.0448456149695566
2.60687231912031e-18,-0.0425734558067732
0.00446291081690911,-0.040166197352182
0.00838977449580946,-0.0377539852311426
0.0118077521450016,-0.0354232564350049
0.014766347186859,-0.0332242811704329
0.017322893492778,-0.0311812082870005
0.0195340412146336,-0.0293010618219504
0.0214515308374632,-0.027580539648167
0.0231205959729369,-0.026010670469554
0.0245797961703732,-0.0245797961703732
0.026010670469554,-0.0231205959729369
0.027580539648167,-0.0214515308374632
0.0293010618219504,-0.0195340412146336
0.0311812082870005,-0.017322893492778
0.0332242811704329,-0.014766347186859
0.0354232564350049,-0.0118077521450016
0.0377539852311426,-0.00838977449580946
0.040166197352182,-0.00446291081690911
0.0425734558067732,0
0.0448456149695566,0.00498284610772851
0.0468105789621708,0.0104023508804824
0.048273761364566,0.0160912537881887
0.0490587520451425,0.0218038897978411
0.0490587520451425,0.0272548622473014
0.048273761364566,0.0321825075763773
0.0468105789621708,0.0364082280816884
0.0448456149695566,0.0398627688618281
0.0425734558067732,0.0425734558067732
0.0398627688618281,0.0448456149695566
0.0364082280816884,0.0468105789621708
0.0321825075763773,0.048273761364566
0.0272548622473014,0.0490587520451425
0.0218038897978411,0.0490587520451425
0.0160912537881887,0.048273761364566
0.0104023508804824,0.0468105789621708
0.00498284610772851,0.0448456149695566
2.60687231912031e-18,0.0425734558067732
-0.00446291081690911,0.040166197352182
-0.00838977449580947,0.0377539852311426
-0.0118077521450016,0.0354232564350049
-0.014766347186859,0.0332242811704329
-0.017322893492778,0.0311812082870005
-0.0195340412146336,0.0293010618219504
-0.0214515308374632,0.027580539648167
-0.0231205959729369,0.026010670469554
-0.0245797961703732,0.0245797961703732


==> figures/YieldStressAnalysis/yeildSurf_angle_0.csv <==
-0.0348757540691786,0.0348757540691786
-0.0358507383718426,0.0318673229971934
-0.0368818036640891,0.0286858472942915
-0.0379739318845285,0.0253159545896856
-0.0391327130706262,0.0217403961503479
-0.0403644410602537,0.017939751582335
-0.0416762278542205,0.0138920759514068
-0.0430761410275685,0.0095724757839041
-0.0445733697974859,0.0049525966441651
-0.0461784269711794,0
-0.0479033961556292,-0.00532259957284769
-0.0497622365236002,-0.0110582747830223
-0.0517711614009141,-0.0172570538003047
-0.0539491124139815,-0.0239773832951029
-0.0563183585741632,-0.0312879769856462
-0.058905260470484,-0.0392701736469894
-0.0617412552146835,-0.0480209762780872
-0.0648641402984451,-0.0576570135986179
-0.0683197678342577,-0.0683197678342577
-0.0606723547520797,-0.0682563990960897
-0.0529213215609868,-0.0680416991498402
-0.0450567693736744,-0.0675851540605116
-0.0372021788737401,-0.0669639219727322
-0.0293559334273806,-0.0660508502116063
-0.0217207701740975,-0.0651623105222924
-0.014288295247125,-0.0642973286120626
-0.00705055344897865,-0.0634549810408079
0,-0.0626343919501288
0.00686018653121392,-0.0617416787809253
0.0134995362418638,-0.0607479130883872
0.019917921795286,-0.059753765385858
0.0261214758718991,-0.058773320711773
0.0291649940541247,-0.0524969892974245
0.0310730235620216,-0.0466095353430324
0.0325962438512205,-0.0419094563801406
0.0338404031570608,-0.0380704535516934
0.0348757540691786,-0.0348757540691786
0.0358507383718426,-0.0318673229971934
0.0368818036640891,-0.0286858472942915
0.0379739318845285,-0.0253159545896856
0.0391327130706262,-0.0217403961503479
0.0403644410602537,-0.017939751582335
0.0416762278542205,-0.0138920759514068
0.0430761410275685,-0.0095724757839041
0.0445733697974859,-0.0049525966441651
0.0461784269711794,0
0.0479033961556292,0.00532259957284769
0.0497622365236002,0.0110582747830223
0.0517711614009141,0.0172570538003047
0.0539491124139815,0.0239773832951029
0.0563183585741632,0.0312879769856462
0.058905260470484,0.0392701736469894
0.0617412552146835,0.0480209762780872
0.0648641402984451,0.0576570135986179
0.0683197678342577,0.0683197678342577
0.0606723547520797,0.0682563990960897
0.0529213215609868,0.0680416991498402
0.0450567693736744,0.0675851540605116
0.0372021788737401,0.0669639219727322
0.0293559334273806,0.0660508502116063
0.0217207701740975,0.0651623105222924
0.014288295247125,0.0642973286120626
0.00705055344897865,0.0634549810408079
0,0.0626343919501288
-0.00686018653121392,0.0617416787809253
-0.0134995362418638,0.0607479130883872
-0.019917921795286,0.059753765385858
-0.0261214758718991,0.058773320711773
-0.0291649940541247,0.0524969892974245
-0.0310730235620216,0.0466095353430324
-0.0325962438512205,0.0419094563801406
-0.0338404031570608,0.0380704535516934
-0.0348757540691786,0.0348757540691786


==> figures/YieldStressAnalysis/yeildSurf_angle_10.csv <==
-0.0362532654231458,0.0362532654231458
-0.0372460018972454,0.0331075572419959
-0.038294637626763,0.029784718154149
-0.0394040307362167,0.0262693538241444
-0.0405796190906346,0.0225442328281303
-0.0418275094326983,0.0185900041923104
-0.0431506943338438,0.0143835647779479
-0.0445495923366383,0.00989990940814185
-0.046033958119418,0.00511488423549089
-0.0476206481099826,0
-0.0493206203487794,-0.00548006892764215
-0.0511387982473895,-0.0113641773883088
-0.0530852359386529,-0.0176950786462176
-0.0551812610397768,-0.0245250049065675
-0.0574296301015151,-0.0319053500563973
-0.0598593842314874,-0.0399062561543249
-0.0624784296065992,-0.048594334138466
-0.0652686707993393,-0.0580165962660794
-0.0683197678342577,-0.0683197678342577
-0.0590468322601111,-0.066427686292625
-0.0502020422338536,-0.0645454828720974
-0.0417967587975693,-0.062695138196354
-0.0337650528621614,-0.0607770951518905
-0.0262101801921913,-0.0589729054324304
-0.0190848518602671,-0.0572545555808012
-0.0123281763220909,-0.0554767934494091
-0.00597845540553632,-0.0538060986498269
0,-0.0522330822112809
0.00563882463385832,-0.0507494217047248
0.0109661586646836,-0.049347713991076
0.0160071172362981,-0.0480213517088942
0.0207841862904484,-0.046764419153509
0.0253175578258173,-0.0455716040864711
0.0296254151350897,-0.0444381227026345
0.0337241765157909,-0.0433596555203026
0.0351953475606827,-0.039594766005768
0.0362532654231458,-0.0362532654231458
0.0372460018972454,-0.0331075572419959
0.038294637626763,-0.029784718154149
0.0394040307362167,-0.0262693538241444
0.0405796190906346,-0.0225442328281303
0.0418275094326983,-0.0185900041923104
0.0431506943338438,-0.0143835647779479
0.0445495923366383,-0.00989990940814185
0.046033958119418,-0.00511488423549089
0.0476206481099826,0
0.0493206203487794,0.00548006892764215
0.0511387982473895,0.0113641773883088
0.0530852359386529,0.0176950786462176
0.0551812610397768,0.0245250049065675
0.0574296301015151,0.0319053500563973
0.0598593842314874,0.0399062561543249
0.0624784296065992,0.048594334138466
0.0652686707993393,0.0580165962660794
0.0683197678342577,0.0683197678342577
0.0590468322601111,0.066427686292625
0.0502020422338536,0.0645454828720974
0.0417967587975693,0.062695138196354
0.0337650528621614,0.0607770951518905
0.0262101801921913,0.0589729054324304
0.0190848518602671,0.0572545555808012
0.0123281763220909,0.0554767934494091
0.00597845540553632,0.0538060986498269
0,0.0522330822112809
-0.00563882463385832,0.0507494217047248
-0.0109661586646836,0.049347713991076
-0.0160071172362981,0.0480213517088942
-0.0207841862904484,0.046764419153509
-0.0253175578258173,0.0455716040864711
-0.0296254151350897,0.0444381227026345
-0.0337241765157909,0.0433596555203026
-0.0351953475606827,0.039594766005768
-0.0362532654231458,0.0362532654231458


==> figures/YieldStressAnalysis/yeildSurf_angle_15.csv <==
-0.0380187059038723,0.0380187059038723
-0.0392249366420445,0.034866610348484
-0.0402876951708087,0.0313348740217401
-0.0414080353488614,0.0276053568992409
-0.0425812501235636,0.0236562500686464
-0.0438228838075398,0.0194768372477955
-0.0451391010810373,0.0150463670270124
-0.046519950181027,0.0103377667068949
-0.0479873917421146,0.00533193241579051
-0.0495393914175386,0
-0.0511835544455368,-0.00568706160505964
-0.052940596116155,-0.0117645769147011
-0.0547810474043333,-0.0182603491347778
-0.0567335436667459,-0.0252149082963315
-0.0588104684018947,-0.0326724824454971
-0.0610124621289559,-0.0406749747526372
-0.0633426448829718,-0.0492665015756448
-0.0657714016523728,-0.0584634681354424
-0.0683197678342577,-0.0683197678342577
-0.0584546574680971,-0.0657614896516093
-0.0492346865843396,-0.0633017398941509
-0.0406788173746517,-0.0610182260619775
-0.0326882724860022,-0.058838890474804
-0.0252032267777449,-0.056707260249926
-0.0182415572043552,-0.0547246716130655
-0.0117502271447041,-0.0528760221511684
-0.00568313145771906,-0.0511481831194715
0,-0.0494920938242583
0.00532071145988376,-0.0478864031389538
0.0103070276223024,-0.0463816243003607
0.0149895114672808,-0.0449685344018423
0.0193951116441527,-0.0436390011993436
0.0235476814012342,-0.0423858265222216
0.0274684106059047,-0.041202615908857
0.0311761873751009,-0.0400836694822726
0.0346879023423977,-0.0390238901351974
0.0380187059038723,-0.0380187059038723
0.0392249366420445,-0.034866610348484
0.0402876951708087,-0.0313348740217401
0.0414080353488614,-0.0276053568992409
0.0425812501235636,-0.0236562500686464
0.0438228838075398,-0.0194768372477955
0.0451391010810373,-0.0150463670270124
0.046519950181027,-0.0103377667068949
0.0479873917421146,-0.00533193241579051
0.0495393914175386,0
0.0511835544455368,0.00568706160505964
0.052940596116155,0.0117645769147011
0.0547810474043333,0.0182603491347778
0.0567335436667459,0.0252149082963315
0.0588104684018947,0.0326724824454971
0.0610124621289559,0.0406749747526372
0.0633426448829718,0.0492665015756448
0.0657714016523728,0.0584634681354424
0.0683197678342577,0.0683197678342577
0.0584546574680971,0.0657614896516093
0.0492346865843396,0.0633017398941509
0.0406788173746517,0.0610182260619775
0.0326882724860022,0.058838890474804
0.0252032267777449,0.056707260249926
0.0182415572043552,0.0547246716130655
0.0117502271447041,0.0528760221511684
0.00568313145771906,0.0511481831194715
0,0.0494920938242583
-0.00532071145988376,0.0478864031389538
-0.0103070276223024,0.0463816243003607
-0.0149895114672808,0.0449685344018423
-0.0193951116441527,0.0436390011993436
-0.0235476814012342,0.0423858265222216
-0.0274684106059047,0.041202615908857
-0.0311761873751009,0.0400836694822726
-0.0346879023423977,0.0390238901351974
-0.0380187059038723,0.0380187059038723


==> figures/YieldStressAnalysis/yeildSurf_angle_20.csv <==
-0.03620012368874,0.03620012368874
-0.0395166697413299,0.0351259286589599
-0.0434788488271013,0.0338168824210788
-0.044592323596391,0.0297282157309273
-0.0457636790548896,0.0254242661416054
-0.0469782833545896,0.0208792370464843
-0.0482591168392632,0.0160863722797544
-0.0495990061462609,0.0110220013658358
-0.0510019036225883,0.00566687818028759
-0.0524716738557918,0
-0.0540111317886203,-0.00600123686540226
-0.0556122563650476,-0.0123582791922328
-0.0572853137049434,-0.0190951045683145
-0.0590362391623655,-0.0262383285166069
-0.0608213528072932,-0.0337896404484962
-0.0626684431605776,-0.0417789621070517
-0.0645565726719025,-0.050210667633702
-0.0664667011785787,-0.0590815121587366
-0.0683197678342577,-0.0683197678342577
-0.0580170978244066,-0.0652692350524575
-0.0485610549164884,-0.0624356420354851
-0.0398789689973744,-0.0598184534960615
-0.0318954699126853,-0.0574118458428335
-0.0245295055705471,-0.055191387533731
-0.0177054906097421,-0.0531164718292262
-0.0113644589535522,-0.051140065290985
-0.00547757763334195,-0.0492981987000776
0,-0.0475843914138579
0.00510952632951209,-0.0459857369656088
0.00988689041409856,-0.0444910068634435
0.0143634621618337,-0.043090386485501
0.0185667819265321,-0.0417752593346972
0.0225211275712603,-0.0405380296282685
0.0262479836693174,-0.0393719755039762
0.029766431995291,-0.0382711268510884
0.0330770316123065,-0.0372116605638449
0.03620012368874,-0.03620012368874
0.0395166697413299,-0.0351259286589599
0.0434788488271013,-0.0338168824210788
0.044592323596391,-0.0297282157309273
0.0457636790548896,-0.0254242661416054
0.0469782833545896,-0.0208792370464843
0.0482591168392632,-0.0160863722797544
0.0495990061462609,-0.0110220013658358
0.0510019036225883,-0.00566687818028759
0.0524716738557918,0
0.0540111317886203,0.00600123686540226
0.0556122563650476,0.0123582791922328
0.0572853137049434,0.0190951045683145
0.0590362391623655,0.0262383285166069
0.0608213528072932,0.0337896404484962
0.0626684431605776,0.0417789621070517
0.0645565726719025,0.050210667633702
0.0664667011785787,0.0590815121587366
0.0683197678342577,0.0683197678342577
0.0580170978244066,0.0652692350524575
0.0485610549164884,0.0624356420354851
0.0398789689973744,0.0598184534960615
0.0318954699126853,0.0574118458428335
0.0245295055705471,0.055191387533731
0.0177054906097421,0.0531164718292262
0.0113644589535522,0.051140065290985
0.00547757763334195,0.0492981987000776
0,0.0475843914138579
-0.00510952632951209,0.0459857369656088
-0.00988689041409856,0.0444910068634435
-0.0143634621618337,0.043090386485501
-0.0185667819265321,0.0417752593346972
-0.0225211275712603,0.0405380296282685
-0.0262479836693174,0.0393719755039762
-0.029766431995291,0.0382711268510884
-0.0330770316123065,0.0372116605638449
-0.03620012368874,0.03620012368874


==> figures/YieldStressAnalysis/yeildSurf_angle_25.csv <==
-0.0352075735786845,0.0352075735786845
-0.0384278281537896,0.0341580694700352
-0.0422964669061681,0.0328972520381308
-0.0470312347157868,0.0313541564771912
-0.0505619063903279,0.0280899479946266
-0.051702835076632,0.0229790378118364
-0.0528964403285868,0.0176321467761956
-0.0541257626632295,0.0120279472584955
-0.0553972761481761,0.0061552529053529
-0.0566988329711048,0
-0.0580389103733079,-0.00644876781925644
-0.0594044586661038,-0.0132009908146897
-0.0607804980353705,-0.0202601660117902
-0.0621636922044481,-0.0276283076464214
-0.0635388270270098,-0.0352993483483388
-0.0648625866950495,-0.0432417244633663
-0.0661425919691576,-0.0514442381982337
-0.067322700338635,-0.0598424003010089
-0.0683197678342577,-0.0683197678342577
-0.0577569006466536,-0.0649765132274853
-0.0481619149351194,-0.0619224620594392
-0.0394284104419595,-0.0591426156629392
-0.0314362806853046,-0.0565853052335483
-0.0241063822785661,-0.0542393601267738
-0.0173600631020923,-0.0520801893062768
-0.0111302981254157,-0.0500863415643706
-0.00535994771952596,-0.0482395294757336
0,-0.0465240668695515
0.00499182468912147,-0.0449264222020932
0.00965219131006363,-0.0434348608952863
0.0140130522101775,-0.0420391566305326
0.018102380698122,-0.0407303565707745
0.0219447717296505,-0.0395005891133709
0.0255572998954093,-0.0383359498431139
0.0289621973059433,-0.0372371108219271
0.0321743355342269,-0.0361961274760053
0.0352075735786845,-0.0352075735786845
0.0384278281537896,-0.0341580694700352
0.0422964669061681,-0.0328972520381308
0.0470312347157868,-0.0313541564771912
0.0505619063903279,-0.0280899479946266
0.051702835076632,-0.0229790378118364
0.0528964403285868,-0.0176321467761956
0.0541257626632295,-0.0120279472584955
0.0553972761481761,-0.0061552529053529
0.0566988329711048,0
0.0580389103733079,0.00644876781925644
0.0594044586661038,0.0132009908146897
0.0607804980353705,0.0202601660117902
0.0621636922044481,0.0276283076464214
0.0635388270270098,0.0352993483483388
0.0648625866950495,0.0432417244633663
0.0661425919691576,0.0514442381982337
0.067322700338635,0.0598424003010089
0.0683197678342577,0.0683197678342577
0.0577569006466536,0.0649765132274853
0.0481619149351194,0.0619224620594392
0.0394284104419595,0.0591426156629392
0.0314362806853046,0.0565853052335483
0.0241063822785661,0.0542393601267738
0.0173600631020923,0.0520801893062768
0.0111302981254157,0.0500863415643706
0.00535994771952596,0.0482395294757336
0,0.0465240668695515
-0.00499182468912147,0.0449264222020932
-0.00965219131006363,0.0434348608952863
-0.0140130522101775,0.0420391566305326
-0.018102380698122,0.0407303565707745
-0.0219447717296505,0.0395005891133709
-0.0255572998954093,0.0383359498431139
-0.0289621973059433,0.0372371108219271
-0.0321743355342269,0.0361961274760053
-0.0352075735786845,0.0352075735786845


==> figures/YieldStressAnalysis/yeildSurf_angle_30.csv <==
-0.0348714335419526,0.0348714335419526
-0.0380651141374012,0.0338356570110233
-0.0419027542788685,0.0325910311057866
-0.0466009593443561,0.0310673062295707
-0.0524857467584806,0.0291587481991559
-0.0587240040917783,0.0260995573741237
-0.0597177576220344,0.0199059192073448
-0.060741345275235,0.01349807672783
-0.061698363191102,0.00685537368790022
-0.0626807535216909,0
-0.0636465257378154,-0.0070718361930906
-0.0645865757419006,-0.014352572387089
-0.0654794334878515,-0.0218264778292838
-0.066305967988036,-0.0294693191057938
-0.0670388442642335,-0.0372438023690186
-0.0676577556127744,-0.0451051704085163
-0.0680842173474687,-0.0529543912702534
-0.0683427957891006,-0.0607491518125339
-0.0683197678342577,-0.0683197678342577
-0.0576772181371289,-0.06488687040427
-0.0480354311794284,-0.0617598400878366
-0.0392802323835676,-0.0589203485753514
-0.0312947106643517,-0.0563304791958331
-0.023981644958836,-0.0539587011573809
-0.0172595264958167,-0.0517785794874501
-0.011059507903506,-0.0497677855657771
-0.00532303662123915,-0.0479073295911523
0,-0.0461809589993869
0.00495274249193572,-0.0445746824274215
0.00957253104080665,-0.0430763896836299
0.0138918486231606,-0.0416755458694819
0.0179390859130655,-0.0403629433043974
0.0217391660550206,-0.0391304988990371
0.0253140583671829,-0.0379710875507744
0.0286832033484507,-0.0368784043051509
0.0318638663563256,-0.0358468496508663
0.0348714335419526,-0.0348714335419526
0.0380651141374012,-0.0338356570110233
0.0419027542788685,-0.0325910311057866
0.0466009593443561,-0.0310673062295707
0.0524857467584806,-0.0291587481991559
0.0587240040917783,-0.0260995573741237
0.0597177576220344,-0.0199059192073448
0.060741345275235,-0.01349807672783
0.061698363191102,-0.00685537368790022
0.0626807535216909,0
0.0636465257378154,0.0070718361930906
0.0645865757419006,0.014352572387089
0.0654794334878515,0.0218264778292838
0.066305967988036,0.0294693191057938
0.0670388442642335,0.0372438023690186
0.0676577556127744,0.0451051704085163
0.0680842173474687,0.0529543912702534
0.0683427957891006,0.0607491518125339
0.0683197678342577,0.0683197678342577
0.0576772181371289,0.06488687040427
0.0480354311794284,0.0617598400878366
0.0392802323835676,0.0589203485753514
0.0312947106643517,0.0563304791958331
0.023981644958836,0.0539587011573809
0.0172595264958167,0.0517785794874501
0.011059507903506,0.0497677855657771
0.00532303662123915,0.0479073295911523
0,0.0461809589993869
-0.00495274249193572,0.0445746824274215
-0.00957253104080665,0.0430763896836299
-0.0138918486231606,0.0416755458694819
-0.0179390859130655,0.0403629433043974
-0.0217391660550206,0.0391304988990371
-0.0253140583671829,0.0379710875507744
-0.0286832033484507,0.0368784043051509
-0.0318638663563256,0.0358468496508663
-0.0348714335419526,0.0348714335419526


==> figures/YieldStressAnalysis/yeildSurf_angle_5.csv <==
-0.0352023945596145,0.0352023945596145
-0.0361840063329633,0.0321635611848563
-0.0372219323687549,0.0289503918423649
-0.0383211618194931,0.0255474412129954
-0.0394872911207614,0.0219373839559785
-0.0407259580708111,0.0181004258092494
-0.0420403052700839,0.014013435090028
-0.0434423170617696,0.00965384823594879
-0.0449410665940808,0.00499345184378676
-0.0465469238240352,0
-0.0482717957898927,-0.00536353286554363
-0.0501250987554604,-0.0111389108345467
-0.052121122090758,-0.017373707363586
-0.0542827035865472,-0.0241256460384654
-0.0566237139154101,-0.0314576188418945
-0.0591555106376762,-0.0394370070917841
-0.0619243085787076,-0.0481633511167725
-0.0649650198906964,-0.0577466843472857
-0.0683197678342577,-0.0683197678342577
-0.059802456172198,-0.0672777631937227
-0.051465749613413,-0.0661702495029596
-0.0432207384619333,-0.0648311076929
-0.0352668764207549,-0.0634803775573588
-0.0275829630964524,-0.0620616669670179
-0.0201848043169013,-0.0605544129507038
-0.0131374706775025,-0.0591186180487612
-0.00641659102261684,-0.0577493192035516
0,-0.0564420024628572
0.0061325059238282,-0.0551925533144538
0.0119993807705917,-0.0539972134676627
0.0176175143754624,-0.0528525431263872
0.0229963049252954,-0.0517416860819147
0.028101706621665,-0.050583071918997
0.0313716744119334,-0.0470575116179002
0.0329068586232308,-0.0423088182298682
0.034159856943335,-0.0384298390612518
0.0352023945596145,-0.0352023945596145
0.0361840063329633,-0.0321635611848563
0.0372219323687549,-0.0289503918423649
0.0383211618194931,-0.0255474412129954
0.0394872911207614,-0.0219373839559785
0.0407259580708111,-0.0181004258092494
0.0420403052700839,-0.014013435090028
0.0434423170617696,-0.00965384823594879
0.0449410665940808,-0.00499345184378676
0.0465469238240352,0
0.0482717957898927,0.00536353286554363
0.0501250987554604,0.0111389108345467
0.052121122090758,0.017373707363586
0.0542827035865472,0.0241256460384654
0.0566237139154101,0.0314576188418945
0.0591555106376762,0.0394370070917841
0.0619243085787076,0.0481633511167725
0.0649650198906964,0.0577466843472857
0.0683197678342577,0.0683197678342577
0.059802456172198,0.0672777631937227
0.051465749613413,0.0661702495029596
0.0432207384619333,0.0648311076929
0.0352668764207549,0.0634803775573588
0.0275829630964524,0.0620616669670179
0.0201848043169013,0.0605544129507038
0.0131374706775025,0.0591186180487612
0.00641659102261684,0.0577493192035516
0,0.0564420024628572
-0.0061325059238282,0.0551925533144538
-0.0119993807705917,0.0539972134676627
-0.0176175143754624,0.0528525431263872
-0.0229963049252954,0.0517416860819147
-0.028101706621665,0.050583071918997
-0.0313716744119334,0.0470575116179002
-0.0329068586232308,0.0423088182298682
-0.034159856943335,0.0384298390612518
-0.0352023945596145,0.0352023945596145


==> figures/bulkShearFit/bulkShearData.csv <==
0.0527285857042297,0.0126836960087377,0.00626560561502382
0.084872767722867,0.0218395478123327,0.0107083680187097
0.115883695169387,0.031049130284646,0.015125945027177
0.147318169970261,0.0406413717832731,0.0196830899767323
0.179716976278125,0.0508834194214975,0.0245060664728582
0.212896258086966,0.0618571446794305,0.0296319715764552
0.246400248315108,0.0735086141170884,0.0350454404505929
0.279824726048541,0.0857662778601426,0.0407274242438619
0.312931657876045,0.0985890490916243,0.0466698752922107
0.34564024716784,0.111993351316846,0.0528904117409232
0.378002641023121,0.126037489587141,0.0594496381132073
0.410145757255254,0.140826772113785,0.066431615425211
0.442246406926166,0.156510232825077,0.0739305751988908
0.474481677959635,0.173254084390395,0.0820382976225803
0.506995298907456,0.191271913987416,0.0908996936877253
0.539870182929878,0.210733349519637,0.100637835671776
0.573119446484058,0.231823836167049,0.111337705872121
0.606684031230213,0.25472330619316,0.123135003735948
0.640429155357216,0.279528898955022,0.136058052735676
0.67418275332087,0.306359512287192,0.150121912019302
0.707745901980687,0.335277099718631,0.165306710358331
0.741003721694558,0.366443550899164,0.181617509412303
0.773854482227388,0.400010901937818,0.199052694544719
0.806255199222561,0.436230370149921,0.217696290378193
0.838209254369153,0.475394518827605,0.237653275459039
0.869757382824116,0.517944342624588,0.259136261146822
0.900943940088708,0.564399031254276,0.282465018699386
0.931797288247854,0.615338488881837,0.307946941773298
0.962312320345002,0.671423688611344,0.335945795340514
0.992441018022328,0.733326656570591,0.366754380927949


==> figures/twoTermRelaxations/sigmaData.csv <==
0.0527285857042297,0.0139147723312057
0.084872767722867,0.0242776553069467
0.115883695169387,0.0347931200729399
0.147318169970261,0.0453438626261537
0.179716976278125,0.0558447288801074
0.212896258086966,0.0662476086109881
0.246400248315108,0.0765547159658784
0.279824726048541,0.0867449589834676
0.312931657876045,0.0969002935799829
0.34564024716784,0.107041904084786
0.378002641023121,0.114880152289404
0.410145757255254,0.124214442600539
0.442246406926166,0.132348146315677
0.474481677959635,0.140053016839677
0.506995298907456,0.147415208687826
0.539870182929878,0.156134044725424
0.573119446484058,0.162373380032844
0.606684031230213,0.175243527926946
0.640429155357216,0.18496312858949
0.67418275332087,0.191831892909122
0.707745901980687,0.203004318141016
0.741003721694558,0.216062823630993
0.773854482227388,0.228169983048437
0.806255199222561,0.242952774993153
0.838209254369153,0.25956443137557
0.869757382824116,0.270344662351413
0.900943940088708,0.285675348715526
0.931797288247854,0.299270100894018
0.962312320345002,0.310787499881789
0.992441018022328,0.323304137127112
1,1


==> figures/yieldSurface/fitContour_Willam-Warnke_rho_1_theta_0.csv <==
0.00931414978198792,0.042
0.00930201342281879,0.0419457149438789
0.00925115399927518,0.0417181208053691
0.00918815725285884,0.0414362416107383
0.00912515225852175,0.0411543624161074
0.00906213879379237,0.0408724832214765
0.00902013422818792,0.0406846009062419
0.00899912931472535,0.0405906040268456
0.00893613676899724,0.0403087248322148
0.00887313582904739,0.0400268456375839
0.00881012626225466,0.039744966442953
0.00874710782736099,0.0394630872483222
0.00873825503355705,0.0394234899241745
0.00868411420478568,0.0391812080536913
0.00862111752516923,0.0388993288590604
0.00855811205739507,0.0386174496644295
0.0084950975487052,0.0383355704697987
0.00845637583892618,0.0381623747297768
0.00843208938342345,0.0380536912751678
0.00836909718604366,0.0377718120805369
0.00830609603421906,0.037489932885906
0.00824308566287146,0.0372080536912752
0.0081800657964023,0.0369261744966443
0.0081744966442953,0.0369012648648041
0.00811707463188628,0.0366442953020134
0.00805407803048512,0.0363624161073825
0.0079910720249974,0.0360805369127517
0.00792805632574613,0.0357986577181208
0.00789261744966443,0.035640148348422
0.00786504966109982,0.0355167785234899
0.00780205786406237,0.0352348993288591
0.00773905647227504,0.0349530201342282
0.0076760451809044,0.0346711409395973
0.0076130236721234,0.0343892617449664
0.00761073825503356,0.034379039757051
0.00755003532978699,0.0341073825503356
0.00748703882108361,0.0338255033557047
0.00742403219957682,0.0335436241610738
0.00736101512995063,0.033261744966443
0.00732885906040269,0.0331179217153557
0.00729801019570325,0.0329798657718121
0.0072350188635547,0.0326979865771812
0.00717201719778791,0.0324161073825503
0.00710900484415239,0.0321342281879195
0.00704697986577181,0.0318568138384826
0.00704598219854362,0.0318523489932886
0.00698299636343405,0.0315704697986577
0.00691999996614445,0.0312885906040268
0.00685699263188673,0.031006711409396
0.00679397396800735,0.0307248322147651
0.00676510067114094,0.0305956947683133
0.00673097105106619,0.0304429530201342
0.00666798026528976,0.0301610738255034
0.00660497828382609,0.0298791946308725
0.00654196468994169,0.0295973154362416
0.00648322147651007,0.0293345858501851
0.00647894261727698,0.0293154362416107
0.00641595782034655,0.0290335570469799
0.00635296155918239,0.028751677852349
0.00628995339075166,0.0284697986577181
0.00622693284899715,0.0281879194630872
0.00620134228187919,0.0280734674226487
0.0061639323140758,0.0279060402684564
0.00610094217956729,0.0276241610738255
0.00603793983051502,0.0273422818791946
0.00597492476959002,0.0270604026845638
0.00591946308724832,0.0268123572518765
0.00591190337839146,0.0267785234899329
0.00584891982135659,0.026496644295302
0.00578592372977914,0.0262147651006711
0.00572291457189614,0.0259328859060403
0.00565989178556742,0.0256510067114094
0.00563758389261745,0.0255512395602846
0.00559689410611564,0.0253691275167785
0.00553390476107178,0.0250872483221477
0.00547090197883902,0.0248053691275168
0.00540788515564026,0.0245234899328859
0.00535570469798658,0.0242901278546108
0.00534486458848619,0.024241610738255
0.0052818825381266,0.0239597315436242
0.00521888666282719,0.0236778523489933
0.00515587631251054,0.0233959731543624
0.00509285079587358,0.0231140939597315
0.0050738255033557,0.0230290110113999
0.00502985660207232,0.0228322147651007
0.00496686823369544,0.0225503355704698
0.00490386493385141,0.0222684563758389
0.00484084595409965,0.0219865771812081
0.00479194630872483,0.0217678973824231
0.00477782640353811,0.0217046979865772
0.00471484622301956,0.0214228187919463
0.00465185063156671,0.0211409395973154
0.00458883881643099,0.0208590604026846
0.00452580990694347,0.0205771812080537
0.00451006711409396,0.0205067815225984
0.00446282006346552,0.0202953020134228
0.00439983293411913,0.0200134228187919
0.00433682900573455,0.0197315436241611
0.00427380732625236,0.0194496644295302
0.00422818791946309,0.0192456654157165
0.00421078906123772,0.0191677852348993
0.00414781126283858,0.0188859060402685
0.00408481605751499,0.0186040268456376
0.00402180240020478,0.0183221476510067
0.00395876916085049,0.0180402684563758
0.00394630872483222,0.0179845506982825
0.00389578489967558,0.017758389261745
0.00383279939307095,0.0174765100671141
0.00376979468708036,0.0171946308724832
0.0037067695300915,0.0169127516778524
0.00366442953020134,0.0167234312838348
0.0036437529425663,0.0166308724832215
0.00358077828210888,0.0163489932885906
0.00351778362683735,0.0160671140939597
0.00345476758349488,0.0157852348993289
0.00339172862687274,0.015503355704698
0.00338255033557047,0.015462317884624
0.0033287517896482,0.0152214765100671
0.00326576849866571,0.0149395973154362
0.00320276281009465,0.0146577181208054
0.00313973300559012,0.0143758389261745
0.0031006711409396,0.0142011938442568
0.00307671869894154,0.0140939597315436
0.00301374835886289,0.0138120805369128
0.00295075453672503,0.0135302013422819
0.0028877352831305,0.013248322147651
0.00282468842771234,0.0129664429530201
0.00281879194630873,0.0129400819177697
0.00276172194750497,0.0126845637583893
0.00269874185814061,0.0124026845637584
0.00263573490024904,0.0121208053691275
0.00257269856951855,0.0118389261744966
0.00253691275167785,0.0116789509789973
0.00250968754396876,0.0115570469798658
0.00244672352762325,0.0112751677852349
0.00238373108000992,0.010993288590604
0.00232070728219505,0.0107114093959732
0.00225764880325978,0.0104295302013423
0.00225503355704698,0.0104178405060479
0.00219469777931717,0.0101476510067114
0.00213172271051104,0.00986577181208054
0.00206871408815576,0.00958389261744967
0.00200566792874957,0.00930201342281879
0.00197315436241611,0.00915669827095599
0.00194266202686043,0.00902013422818792
0.00187970814270433,0.00873825503355705
0.00181671827055059,0.00845637583892618
0.00175368756968533,0.0081744966442953
0.00169127516778523,0.0078955865588593
0.00169061232476956,0.00789261744966443
0.00162768482184612,0.00761073825503356
0.00156471870219303,0.00732885906040269
0.00150170797485495,0.00704697986577181
0.00143864534714106,0.00676510067114094
0.00140939597315436,0.00663442472166179
0.0013756485677582,0.00648322147651007
0.00131271350354439,0.00620134228187919
0.00124972958367701,0.00591946308724832
0.00118668728060337,0.00563758389261745
0.00112751677852349,0.00537329498082065
0.0011235920408671,0.00535570469798658
0.00106069929140108,0.0050738255033557
0.000997753251760879,0.00479194630872483
0.000934741046495314,0.00451006711409396
0.000871645304259122,0.00422818791946309
0.000845637583892617,0.00411209320959658
0.000808669308397539,0.00394630872483222
0.00074578089520797,0.00366442953020134
0.000682817852215231,0.00338255033557047
0.000619753704231662,0.0031006711409396
0.000563758389261745,0.00285089029236278
0.000556607876180665,0.00281879194630873
0.000493817862443115,0.00253691275167785
0.000430949617415015,0.00225503355704698
0.000367960339009625,0.00197315436241611
0.00030476902798468,0.00169127516778523
0.000281879194630873,0.00158944902276341
0.000241886718206917,0.00140939597315436
0.000179278330532158,0.00112751677852349
0.000116612747527076,0.000845637583892617
5.37738202259615e-05,0.000563758389261745
0,0.000326255532530077
-9.83337490584891e-06,0.000281879194630873
-1.17056856187292e-05,0.000273287887888474
-2.3411371237458e-05,0.000218413682804153
-3.51170568561872e-05,0.000161614888133554
-4.68227424749164e-05,0.000102871143779153
-5.8528428093646e-05,4.21598721227331e-05
-6.64400000000001e-05,0
-5.86011886996586e-05,-1.17056856187292e-05
-5.8528428093646e-05,-1.17916014731721e-05
-4.84364067126961e-05,-2.3411371237458e-05
-4.68227424749164e-05,-2.51427397994105e-05
-3.7246621995539e-05,-3.51170568561872e-05
-3.51170568561872e-05,-3.7246621995539e-05
-2.51427397994105e-05,-4.68227424749164e-05
-2.3411371237458e-05,-4.84364067126961e-05
-1.17916014731721e-05,-5.8528428093646e-05
-1.17056856187292e-05,-5.86011886996586e-05
0,-6.64400000000001e-05
4.21598721227331e-05,-5.8528428093646e-05
0.000102871143779153,-4.68227424749164e-05
0.000161614888133554,-3.51170568561872e-05
0.000218413682804153,-2.3411371237458e-05
0.000273287887888474,-1.17056856187292e-05
0.000281879194630873,-9.83337490584891e-06
0.000326255532530077,0
0.000563758389261745,5.37738202259615e-05
0.000845637583892617,0.000116612747527076
0.00112751677852349,0.000179278330532158
0.00140939597315436,0.000241886718206917
0.00158944902276341,0.000281879194630873
0.00169127516778523,0.00030476902798468
0.00197315436241611,0.000367960339009625
0.00225503355704698,0.000430949617415015
0.00253691275167785,0.000493817862443115
0.00281879194630873,0.000556607876180665
0.00285089029236278,0.000563758389261745
0.0031006711409396,0.000619753704231662
0.00338255033557047,0.000682817852215231
0.00366442953020134,0.00074578089520797
0.00394630872483222,0.000808669308397539
0.00411209320959658,0.000845637583892617
0.00422818791946309,0.000871645304259122
0.00451006711409396,0.000934741046495314
0.00479194630872483,0.000997753251760879
0.0050738255033557,0.00106069929140108
0.00535570469798658,0.0011235920408671
0.00537329498082065,0.00112751677852349
0.00563758389261745,0.00118668728060337
0.00591946308724832,0.00124972958367701
0.00620134228187919,0.00131271350354439
0.00648322147651007,0.0013756485677582
0.00663442472166179,0.00140939597315436
0.00676510067114094,0.00143864534714106
0.00704697986577181,0.00150170797485495
0.00732885906040269,0.00156471870219303
0.00761073825503356,0.00162768482184612
0.00789261744966443,0.00169061232476956
0.0078955865588593,0.00169127516778523
0.0081744966442953,0.00175368756968533
0.00845637583892618,0.00181671827055059
0.00873825503355705,0.00187970814270433
0.00902013422818792,0.00194266202686043
0.00915669827095599,0.00197315436241611
0.00930201342281879,0.00200566792874957
0.00958389261744967,0.00206871408815576
0.00986577181208054,0.00213172271051104
0.0101476510067114,0.00219469777931717
0.0104178405060479,0.00225503355704698
0.0104295302013423,0.00225764880325978
0.0107114093959732,0.00232070728219505
0.010993288590604,0.00238373108000992
0.0112751677852349,0.00244672352762325
0.0115570469798658,0.00250968754396876
0.0116789509789973,0.00253691275167785
0.0118389261744966,0.00257269856951855
0.0121208053691275,0.00263573490024904
0.0124026845637584,0.00269874185814061
0.0126845637583893,0.00276172194750497
0.0129400819177697,0.00281879194630873
0.0129664429530201,0.00282468842771234
0.013248322147651,0.0028877352831305
0.0135302013422819,0.00295075453672503
0.0138120805369128,0.00301374835886289
0.0140939597315436,0.00307671869894154
0.0142011938442568,0.0031006711409396
0.0143758389261745,0.00313973300559012
0.0146577181208054,0.00320276281009465
0.0149395973154362,0.00326576849866571
0.0152214765100671,0.0033287517896482
0.015462317884624,0.00338255033557047
0.015503355704698,0.00339172862687274
0.0157852348993289,0.00345476758349488
0.0160671140939597,0.00351778362683735
0.0163489932885906,0.00358077828210888
0.0166308724832215,0.0036437529425663
0.0167234312838348,0.00366442953020134
0.0169127516778524,0.0037067695300915
0.0171946308724832,0.00376979468708036
0.0174765100671141,0.00383279939307095
0.017758389261745,0.00389578489967558
0.0179845506982825,0.00394630872483222
0.0180402684563758,0.00395876916085049
0.0183221476510067,0.00402180240020478
0.0186040268456376,0.00408481605751499
0.0188859060402685,0.00414781126283858
0.0191677852348993,0.00421078906123772
0.0192456654157165,0.00422818791946309
0.0194496644295302,0.00427380732625236
0.0197315436241611,0.00433682900573455
0.0200134228187919,0.00439983293411913
0.0202953020134228,0.00446282006346552
0.0205067815225984,0.00451006711409396
0.0205771812080537,0.00452580990694347
0.0208590604026846,0.00458883881643099
0.0211409395973154,0.00465185063156671
0.0214228187919463,0.00471484622301956
0.0217046979865772,0.00477782640353811
0.0217678973824231,0.00479194630872483
0.0219865771812081,0.00484084595409965
0.0222684563758389,0.00490386493385141
0.0225503355704698,0.00496686823369544
0.0228322147651007,0.00502985660207232
0.0230290110113999,0.0050738255033557
0.0231140939597315,0.00509285079587358
0.0233959731543624,0.00515587631251054
0.0236778523489933,0.00521888666282719
0.0239597315436242,0.0052818825381266
0.024241610738255,0.00534486458848619
0.0242901278546108,0.00535570469798658
0.0245234899328859,0.00540788515564026
0.0248053691275168,0.00547090197883902
0.0250872483221477,0.00553390476107178
0.0253691275167785,0.00559689410611564
0.0255512395602846,0.00563758389261745
0.0256510067114094,0.00565989178556742
0.0259328859060403,0.00572291457189614
0.0262147651006711,0.00578592372977914
0.026496644295302,0.00584891982135659
0.0267785234899329,0.00591190337839146
0.0268123572518765,0.00591946308724832
0.0270604026845638,0.00597492476959002
0.0273422818791946,0.00603793983051502
0.0276241610738255,0.00610094217956729
0.0279060402684564,0.0061639323140758
0.0280734674226487,0.00620134228187919
0.0281879194630872,0.00622693284899715
0.0284697986577181,0.00628995339075166
0.028751677852349,0.00635296155918239
0.0290335570469799,0.00641595782034655
0.0293154362416107,0.00647894261727698
0.0293345858501851,0.00648322147651007
0.0295973154362416,0.00654196468994169
0.0298791946308725,0.00660497828382609
0.0301610738255034,0.00666798026528976
0.0304429530201342,0.00673097105106619
0.0305956947683133,0.00676510067114094
0.0307248322147651,0.00679397396800735
0.031006711409396,0.00685699263188673
0.0312885906040268,0.00691999996614445
0.0315704697986577,0.00698299636343405
0.0318523489932886,0.00704598219854362
0.0318568138384826,0.00704697986577181
0.0321342281879195,0.00710900484415239
0.0324161073825503,0.00717201719778791
0.0326979865771812,0.0072350188635547
0.0329798657718121,0.00729801019570325
0.0331179217153557,0.00732885906040269
0.033261744966443,0.00736101512995063
0.0335436241610738,0.00742403219957682
0.0338255033557047,0.00748703882108361
0.0341073825503356,0.00755003532978699
0.034379039757051,0.00761073825503356
0.0343892617449664,0.0076130236721234
0.0346711409395973,0.0076760451809044
0.0349530201342282,0.00773905647227504
0.0352348993288591,0.00780205786406237
0.0355167785234899,0.00786504966109982
0.035640148348422,0.00789261744966443
0.0357986577181208,0.00792805632574613
0.0360805369127517,0.0079910720249974
0.0363624161073825,0.00805407803048512
0.0366442953020134,0.00811707463188628
0.0369012648648041,0.0081744966442953
0.0369261744966443,0.0081800657964023
0.0372080536912752,0.00824308566287146
0.037489932885906,0.00830609603421906
0.0377718120805369,0.00836909718604366
0.0380536912751678,0.00843208938342345
0.0381623747297768,0.00845637583892618
0.0383355704697987,0.0084950975487052
0.0386174496644295,0.00855811205739507
0.0388993288590604,0.00862111752516923
0.0391812080536913,0.00868411420478568
0.0394234899241745,0.00873825503355705
0.0394630872483222,0.00874710782736099
0.039744966442953,0.00881012626225466
0.0400268456375839,0.00887313582904739
0.0403087248322148,0.00893613676899724
0.0405906040268456,0.00899912931472535
0.0406846009062419,0.00902013422818792
0.0408724832214765,0.00906213879379237
0.0411543624161074,0.00912515225852175
0.0414362416107383,0.00918815725285884
0.0417181208053691,0.00925115399927518
0.0419457149438789,0.00930201342281879
0.042,0.00931414978198792


==> figures/yieldSurface/fitContour_Willam-Warnke_rho_2_theta_0.csv <==
0.014645745099536,0.042
0.0145426444573947,0.0417181208053691
0.014439525212069,0.0414362416107383
0.0143758389261745,0.0412621740171501
0.0143364066918074,0.0411543624161074
0.0142333014353178,0.0408724832214765
0.0141301770823658,0.0405906040268456
0.0140939597315436,0.0404916150795584
0.0140270675425737,0.0403087248322148
0.0139239574650486,0.0400268456375839
0.0138208277718676,0.039744966442953
0.0138120805369128,0.0397210586897794
0.0137177276033375,0.0394630872483222
0.0136146124839102,0.0391812080536913
0.0135302013422819,0.0389504960104948
0.0135114871699065,0.0388993288590604
0.0134083868212776,0.0386174496644295
0.0133052664235772,0.0383355704697987
0.013248322147651,0.0381799314815644
0.0132021504451706,0.0380536912751678
0.0130990451387568,0.0377718120805369
0.0129959192094243,0.037489932885906
0.0129664429530201,0.0374093693738184
0.0128928129963689,0.0372080536912752
0.0127897024927593,0.0369261744966443
0.0126865707597837,0.0366442953020134
0.0126845637583893,0.0366388098631005
0.0125834747722085,0.0363624161073825
0.012480358814249,0.0360805369127517
0.0124026845637584,0.0358682399716905
0.01237723566779,0.0357986577181208
0.0122741357164344,0.0355167785234899
0.0121710140274327,0.0352348993288591
0.0121208053691275,0.0350976713099561
0.0120679010720519,0.0349530201342282
0.0119647957672149,0.0346711409395973
0.0118616680489126,0.0343892617449664
0.0118389261744966,0.0343271050619974
0.0117585657950832,0.0341073825503356
0.0116554548564323,0.0338255033557047
0.0115570469798658,0.0335565388497973
0.0115523236820152,0.0335436241610738
0.0114492297842447,0.033261744966443
0.0113461129088639,0.0329798657718121
0.0112751677852349,0.0327859625977702
0.0112429923861743,0.0326979865771812
0.0111398929813301,0.0324161073825503
0.0110367698412304,0.0321342281879195
0.010993288590604,0.0320153884973911
0.0109336605398111,0.0318523489932886
0.0108305553218106,0.0315704697986577
0.0107274255610876,0.0312885906040268
0.0107114093959732,0.0312448167295696
0.0106243280974175,0.031006711409396
0.0105212167339521,0.0307248322147651
0.0104295302013423,0.0304742407472065
0.010418087659258,0.0304429530201342
0.0103149950083276,0.0301610738255034
0.0102118771377807,0.0298791946308725
0.0101476510067114,0.0297036573776265
0.0101087598533944,0.0295973154362416
0.0100056612159653,0.0293154362416107
0.00990253644386471,0.0290335570469799
0.00986577181208054,0.0289330759470482
0.0097994316459127,0.028751677852349
0.00969632665695678,0.0284697986577181
0.00959319455187369,0.0281879194630872
0.00958389261744967,0.0281624966352792
0.009490103000011,0.0279060402684564
0.0093869912600779,0.0276241610738255
0.00930201342281879,0.0273919079566758
0.00928386486070691,0.0273422818791946
0.00918077387424939,0.0270604026845638
0.00907765494499966,0.0267785234899329
0.00902013422818792,0.0266213148501664
0.00897454175324741,0.026496644295302
0.00887144422179532,0.0262147651006711
0.00876831762078536,0.0259328859060403
0.00873825503355705,0.0258507232496142
0.00866521850745248,0.0256510067114094
0.00856211398951699,0.0253691275167785
0.0084589791840797,0.0250872483221477
0.00845637583892618,0.0250801333107979
0.00835589510902479,0.0248053691275168
0.00825278311688733,0.0245234899328859
0.0081744966442953,0.0243095276073885
0.0081496602298153,0.024241610738255
0.00804657154162658,0.0239597315436242
0.00794345153465091,0.0236778523489933
0.00789261744966443,0.0235389207198049
0.0078403436703516,0.0233959731543624
0.00773724778650224,0.0231140939597315
0.00763411916319182,0.0228322147651007
0.00761073825503356,0.0227683144949396
0.00753102744350921,0.0225503355704698
0.00742792382201389,0.0222684563758389
0.00732885906040269,0.0219977059301915
0.00732478961927476,0.0219865771812081
0.00722171158783802,0.0217046979865772
0.00711859962306561,0.0214228187919463
0.00704697986577181,0.0212270795598714
0.00701548152541169,0.0211409395973154
0.0069123961480844,0.0208590604026846
0.00680927516038394,0.0205771812080537
0.00676510067114094,0.0204564523152395
0.00670617449812297,0.0202953020134228
0.00660308117648821,0.0200134228187919
0.00649995039961096,0.0197315436241611
0.00648322147651007,0.0196858240842972
0.00639686867498387,0.0194496644295302
0.00629376673442004,0.0191677852348993
0.00620134228187919,0.0189151856823964
0.006190636531178,0.0188859060402685
0.00608756421829419,0.0186040268456376
0.00598445289446713,0.0183221476510067
0.00591946308724832,0.018144530428652
0.00588134165948745,0.0180402684563758
0.00577826132089396,0.017758389261745
0.00567513974311872,0.0174765100671141
0.00563758389261745,0.0173738713997819
0.00557204931644071,0.0171946308724832
0.00546896021370185,0.0169127516778524
0.00536582738426136,0.0166308724832215
0.00535570469798658,0.0166032080283887
0.00526275988732875,0.0163489932885906
0.00515966117560252,0.0160671140939597
0.0050738255033557,0.015832523123972
0.0050565373067759,0.0157852348993289
0.00495347383991298,0.015503355704698
0.00485036454658369,0.0152214765100671
0.00479194630872483,0.0150618205407152
0.0047472638297116,0.0149395973154362
0.0046441917477404,0.0146577181208054
0.00454107074544108,0.0143758389261745
0.00451006711409396,0.0142911080355852
0.00443799590691775,0.0140939597315436
0.00433491432184317,0.0138120805369128
0.00423178029401885,0.0135302013422819
0.00422818791946309,0.0135203838072011
0.00412873457201793,0.013248322147651
0.00402564245456515,0.0129664429530201
0.00394630872483222,0.0127496197173766
0.00392252958871268,0.0126845637583893
0.00381948113211522,0.0124026845637584
0.00371637728129688,0.0121208053691275
0.00366442953020134,0.0119788316882034
0.00361329431801021,0.0118389261744966
0.00351023726466602,0.0115570469798658
0.0034071202692819,0.0112751677852349
0.00338255033557047,0.0112080191013445
0.00330407170813625,0.010993288590604
0.00320100515868219,0.0107114093959732
0.0031006711409396,0.0104371730370792
0.00309787830141551,0.0104295302013423
0.00299486478740379,0.0101476510067114
0.00289178772588769,0.00986577181208054
0.00281879194630873,0.00966625845789112
0.00278869679867728,0.00958389261744967
0.002685677634058,0.00930201342281879
0.00258258892591598,0.00902013422818792
0.00253691275167785,0.008895291865839
0.00247954076521829,0.00873825503355705
0.00237651587475507,0.00845637583892618
0.00227341428454329,0.0081744966442953
0.00225503355704698,0.00812425842731951
0.0021704178819,0.00789261744966443
0.00206738749704645,0.00761073825503356
0.00197315436241611,0.00735312565076416
0.0019642928273493,0.00732885906040269
0.00186133926696342,0.00704697986577181
0.0017583042339253,0.00676510067114094
0.00169127516778523,0.00658184845586964
0.00165526836114158,0.00648322147651007
0.00155232164418243,0.00620134228187919
0.00144928405340766,0.00591946308724832
0.00140939597315436,0.0058104030893448
0.00134632471841411,0.00563758389261745
0.00124339139248089,0.00535570469798658
0.00114035594169895,0.0050738255033557
0.00112751677852349,0.00503871639911108
0.00103750026417872,0.00479194630872483
0.000934592709510094,0.00451006711409396
0.000845637583892617,0.00426665082080432
0.000831620276294493,0.00422818791946309
0.000728862328436956,0.00394630872483222
0.000626005780497679,0.00366442953020134
0.000563758389261745,0.00349399527536943
0.000523191650806725,0.00338255033557047
0.000420541114029758,0.0031006711409396
0.000317793036061323,0.00281879194630873
0.000281879194630873,0.00272034216816207
0.00021524985461967,0.00253691275167785
0.000112826468837696,0.00225503355704698
1.034247696172e-05,0.00197315436241611
0,0.00194472
-2.34113712374584e-05,0.00188015081998503
-4.68227424749159e-05,0.00181554924897287
-7.02341137123743e-05,0.00175091270057394
-9.18224342471696e-05,0.00169127516778523
-9.36454849498327e-05,0.0016862384665383
-0.000117056856187292,0.00162151955497996
-0.000140468227424749,0.0015567544942721
-0.000163879598662207,0.00149194026028771
-0.000187290969899666,0.00142707400429459
-0.000193666699358192,0.00140939597315436
-0.000210702341137123,0.0013621343678755
-0.000234113712374581,0.00129712125692134
-0.00025752508361204,0.00123203677041249
-0.000280936454849499,0.00116687759616304
-0.000295063596622191,0.00112751677852349
-0.000304347826086956,0.00110160409977862
-0.000327759197324414,0.00103617729045338
-0.000351170568561873,0.000970641605680865
-0.000374581939799331,0.000904993237907307
-0.000395713061236992,0.000845637583892617
-0.000397993311036789,0.000839198131109148
-0.000421404682274248,0.000772969272984797
-0.000444816053511706,0.000706559947560503
-0.000468227424749164,0.000639965986999439
-0.000491638795986622,0.000573183600419086
-0.000494936695549701,0.000563758389261745
-0.00051505016722408,0.000505054564587089
-0.000538461538461539,0.000436392571233532
-0.000561872909698996,0.000367372092172123
-0.000585284280936455,0.000297989841817489
-0.000590701788744606,0.000281879194630873
-0.000608695652173913,0.000213301412066049
-0.000632107023411371,0.000122549626824424
-0.000655518394648829,3.00758561158132e-05
-0.00066304,0
-0.000655518394648829,-1.38744058150292e-05
-0.000650324286204269,-2.34113712374584e-05
-0.000633330707207717,-4.68227424749159e-05
-0.000632107023411371,-4.83718301554566e-05
-0.000614763318859488,-7.02341137123743e-05
-0.000608695652173913,-7.7538486503126e-05
-0.000595262027930465,-9.36454849498327e-05
-0.000585284280936455,-0.00010525572378222
-0.00057510329206929,-0.000117056856187292
-0.000561872909698996,-0.000132064658453083
-0.000554436527186025,-0.000140468227424749
-0.000538461538461539,-0.000158223053151654
-0.000533352846538372,-0.000163879598662207
-0.00051505016722408,-0.000183875507512719
-0.000511912057085173,-0.000187290969899666
-0.000491638795986622,-0.000209111700588208
-0.000490155256067022,-0.000210702341137123
-0.000468227424749164,-0.000233990986981948
-0.000468111412908595,-0.000234113712374581
-0.000445799614910089,-0.00025752508361204
-0.000444816053511706,-0.000258549543179257
-0.000423235502854639,-0.000280936454849499
-0.000421404682274248,-0.000282823163405184
-0.000400428772035004,-0.000304347826086956
-0.000397993311036789,-0.000306832049537577
-0.000377384917513329,-0.000327759197324414
-0.000374581939799331,-0.000330589912435031
-0.000354105822806723,-0.000351170568561873
-0.000351170568561873,-0.000354105822806723
-0.000330589912435031,-0.000374581939799331
-0.000327759197324414,-0.000377384917513329
-0.000306832049537577,-0.000397993311036789
-0.000304347826086956,-0.000400428772035004
-0.000282823163405184,-0.000421404682274248
-0.000280936454849499,-0.000423235502854639
-0.000258549543179257,-0.000444816053511706
-0.00025752508361204,-0.000445799614910089
-0.000234113712374581,-0.000468111412908595
-0.000233990986981948,-0.000468227424749164
-0.000210702341137123,-0.000490155256067022
-0.000209111700588208,-0.000491638795986622
-0.000187290969899666,-0.000511912057085173
-0.000183875507512719,-0.00051505016722408
-0.000163879598662207,-0.000533352846538372
-0.000158223053151654,-0.000538461538461539
-0.000140468227424749,-0.000554436527186025
-0.000132064658453083,-0.000561872909698996
-0.000117056856187292,-0.00057510329206929
-0.00010525572378222,-0.000585284280936455
-9.36454849498327e-05,-0.000595262027930465
-7.7538486503126e-05,-0.000608695652173913
-7.02341137123743e-05,-0.000614763318859488
-4.83718301554566e-05,-0.000632107023411371
-4.68227424749159e-05,-0.000633330707207717
-2.34113712374584e-05,-0.000650324286204269
-1.38744058150292e-05,-0.000655518394648829
0,-0.00066304
3.00758561158132e-05,-0.000655518394648829
0.000122549626824424,-0.000632107023411371
0.000213301412066049,-0.000608695652173913
0.000281879194630873,-0.000590701788744606
0.000297989841817489,-0.000585284280936455
0.000367372092172123,-0.000561872909698996
0.000436392571233532,-0.000538461538461539
0.000505054564587089,-0.00051505016722408
0.000563758389261745,-0.000494936695549701
0.000573183600419086,-0.000491638795986622
0.000639965986999439,-0.000468227424749164
0.000706559947560503,-0.000444816053511706
0.000772969272984797,-0.000421404682274248
0.000839198131109148,-0.000397993311036789
0.000845637583892617,-0.000395713061236992
0.000904993237907307,-0.000374581939799331
0.000970641605680865,-0.000351170568561873
0.00103617729045338,-0.000327759197324414
0.00110160409977862,-0.000304347826086956
0.00112751677852349,-0.000295063596622191
0.00116687759616304,-0.000280936454849499
0.00123203677041249,-0.00025752508361204
0.00129712125692134,-0.000234113712374581
0.0013621343678755,-0.000210702341137123
0.00140939597315436,-0.000193666699358192
0.00142707400429459,-0.000187290969899666
0.00149194026028771,-0.000163879598662207
0.0015567544942721,-0.000140468227424749
0.00162151955497996,-0.000117056856187292
0.0016862384665383,-9.36454849498327e-05
0.00169127516778523,-9.18224342471696e-05
0.00175091270057394,-7.02341137123743e-05
0.00181554924897287,-4.68227424749159e-05
0.00188015081998503,-2.34113712374584e-05
0.00194472,0
0.00197315436241611,1.034247696172e-05
0.00225503355704698,0.000112826468837696
0.00253691275167785,0.00021524985461967
0.00272034216816207,0.000281879194630873
0.00281879194630873,0.000317793036061323
0.0031006711409396,0.000420541114029758
0.00338255033557047,0.000523191650806725
0.00349399527536943,0.000563758389261745
0.00366442953020134,0.000626005780497679
0.00394630872483222,0.000728862328436956
0.00422818791946309,0.000831620276294493
0.00426665082080432,0.000845637583892617
0.00451006711409396,0.000934592709510094
0.00479194630872483,0.00103750026417872
0.00503871639911108,0.00112751677852349
0.0050738255033557,0.00114035594169895
0.00535570469798658,0.00124339139248089
0.00563758389261745,0.00134632471841411
0.0058104030893448,0.00140939597315436
0.00591946308724832,0.00144928405340766
0.00620134228187919,0.00155232164418243
0.00648322147651007,0.00165526836114158
0.00658184845586964,0.00169127516778523
0.00676510067114094,0.0017583042339253
0.00704697986577181,0.00186133926696342
0.00732885906040269,0.0019642928273493
0.00735312565076416,0.00197315436241611
0.00761073825503356,0.00206738749704645
0.00789261744966443,0.0021704178819
0.00812425842731951,0.00225503355704698
0.0081744966442953,0.00227341428454329
0.00845637583892618,0.00237651587475507
0.00873825503355705,0.00247954076521829
0.008895291865839,0.00253691275167785
0.00902013422818792,0.00258258892591598
0.00930201342281879,0.002685677634058
0.00958389261744967,0.00278869679867728
0.00966625845789112,0.00281879194630873
0.00986577181208054,0.00289178772588769
0.0101476510067114,0.00299486478740379
0.0104295302013423,0.00309787830141551
0.0104371730370792,0.0031006711409396
0.0107114093959732,0.00320100515868219
0.010993288590604,0.00330407170813625
0.0112080191013445,0.00338255033557047
0.0112751677852349,0.0034071202692819
0.0115570469798658,0.00351023726466602
0.0118389261744966,0.00361329431801021
0.0119788316882034,0.00366442953020134
0.0121208053691275,0.00371637728129688
0.0124026845637584,0.00381948113211522
0.0126845637583893,0.00392252958871268
0.0127496197173766,0.00394630872483222
0.0129664429530201,0.00402564245456515
0.013248322147651,0.00412873457201793
0.0135203838072011,0.00422818791946309
0.0135302013422819,0.00423178029401885
0.0138120805369128,0.00433491432184317
0.0140939597315436,0.00443799590691775
0.0142911080355852,0.00451006711409396
0.0143758389261745,0.00454107074544108
0.0146577181208054,0.0046441917477404
0.0149395973154362,0.0047472638297116
0.0150618205407152,0.00479194630872483
0.0152214765100671,0.00485036454658369
0.015503355704698,0.00495347383991298
0.0157852348993289,0.0050565373067759
0.015832523123972,0.0050738255033557
0.0160671140939597,0.00515966117560252
0.0163489932885906,0.00526275988732875
0.0166032080283887,0.00535570469798658
0.0166308724832215,0.00536582738426136
0.0169127516778524,0.00546896021370185
0.0171946308724832,0.00557204931644071
0.0173738713997819,0.00563758389261745
0.0174765100671141,0.00567513974311872
0.017758389261745,0.00577826132089396
0.0180402684563758,0.00588134165948745
0.018144530428652,0.00591946308724832
0.0183221476510067,0.00598445289446713
0.0186040268456376,0.00608756421829419
0.0188859060402685,0.006190636531178
0.0189151856823964,0.00620134228187919
0.0191677852348993,0.00629376673442004
0.0194496644295302,0.00639686867498387
0.0196858240842972,0.00648322147651007
0.0197315436241611,0.00649995039961096
0.0200134228187919,0.00660308117648821
0.0202953020134228,0.00670617449812297
0.0204564523152395,0.00676510067114094
0.0205771812080537,0.00680927516038394
0.0208590604026846,0.0069123961480844
0.0211409395973154,0.00701548152541169
0.0212270795598714,0.00704697986577181
0.0214228187919463,0.00711859962306561
0.0217046979865772,0.00722171158783802
0.0219865771812081,0.00732478961927476
0.0219977059301915,0.00732885906040269
0.0222684563758389,0.00742792382201389
0.0225503355704698,0.00753102744350921
0.0227683144949396,0.00761073825503356
0.0228322147651007,0.00763411916319182
0.0231140939597315,0.00773724778650224
0.0233959731543624,0.0078403436703516
0.0235389207198049,0.00789261744966443
0.0236778523489933,0.00794345153465091
0.0239597315436242,0.00804657154162658
0.024241610738255,0.0081496602298153
0.0243095276073885,0.0081744966442953
0.0245234899328859,0.00825278311688733
0.0248053691275168,0.00835589510902479
0.0250801333107979,0.00845637583892618
0.0250872483221477,0.0084589791840797
0.0253691275167785,0.00856211398951699
0.0256510067114094,0.00866521850745248
0.0258507232496142,0.00873825503355705
0.0259328859060403,0.00876831762078536
0.0262147651006711,0.00887144422179532
0.026496644295302,0.00897454175324741
0.0266213148501664,0.00902013422818792
0.0267785234899329,0.00907765494499966
0.0270604026845638,0.00918077387424939
0.0273422818791946,0.00928386486070691
0.0273919079566758,0.00930201342281879
0.0276241610738255,0.0093869912600779
0.0279060402684564,0.009490103000011
0.0281624966352792,0.00958389261744967
0.0281879194630872,0.00959319455187369
0.0284697986577181,0.00969632665695678
0.028751677852349,0.0097994316459127
0.0289330759470482,0.00986577181208054
0.0290335570469799,0.00990253644386471
0.0293154362416107,0.0100056612159653
0.0295973154362416,0.0101087598533944
0.0297036573776265,0.0101476510067114
0.0298791946308725,0.0102118771377807
0.0301610738255034,0.0103149950083276
0.0304429530201342,0.010418087659258
0.0304742407472065,0.0104295302013423
0.0307248322147651,0.0105212167339521
0.031006711409396,0.0106243280974175
0.0312448167295696,0.0107114093959732
0.0312885906040268,0.0107274255610876
0.0315704697986577,0.0108305553218106
0.0318523489932886,0.0109336605398111
0.0320153884973911,0.010993288590604
0.0321342281879195,0.0110367698412304
0.0324161073825503,0.0111398929813301
0.0326979865771812,0.0112429923861743
0.0327859625977702,0.0112751677852349
0.0329798657718121,0.0113461129088639
0.033261744966443,0.0114492297842447
0.0335436241610738,0.0115523236820152
0.0335565388497973,0.0115570469798658
0.0338255033557047,0.0116554548564323
0.0341073825503356,0.0117585657950832
0.0343271050619974,0.0118389261744966
0.0343892617449664,0.0118616680489126
0.0346711409395973,0.0119647957672149
0.0349530201342282,0.0120679010720519
0.0350976713099561,0.0121208053691275
0.0352348993288591,0.0121710140274327
0.0355167785234899,0.0122741357164344
0.0357986577181208,0.01237723566779
0.0358682399716905,0.0124026845637584
0.0360805369127517,0.012480358814249
0.0363624161073825,0.0125834747722085
0.0366388098631005,0.0126845637583893
0.0366442953020134,0.0126865707597837
0.0369261744966443,0.0127897024927593
0.0372080536912752,0.0128928129963689
0.0374093693738184,0.0129664429530201
0.037489932885906,0.0129959192094243
0.0377718120805369,0.0130990451387568
0.0380536912751678,0.0132021504451706
0.0381799314815644,0.013248322147651
0.0383355704697987,0.0133052664235772
0.0386174496644295,0.0134083868212776
0.0388993288590604,0.0135114871699065
0.0389504960104948,0.0135302013422819
0.0391812080536913,0.0136146124839102
0.0394630872483222,0.0137177276033375
0.0397210586897794,0.0138120805369128
0.039744966442953,0.0138208277718676
0.0400268456375839,0.0139239574650486
0.0403087248322148,0.0140270675425737
0.0404916150795584,0.0140939597315436
0.0405906040268456,0.0141301770823658
0.0408724832214765,0.0142333014353178
0.0411543624161074,0.0143364066918074
0.0412621740171501,0.0143758389261745
0.0414362416107383,0.014439525212069
0.0417181208053691,0.0145426444573947
0.042,0.014645745099536


==> figures/yieldSurface/fitContour_Willam-Warnke_rho_3_theta_0.csv <==
0.0105380068175269,0.042
0.0104445013327735,0.0417181208053691
0.0104295302013423,0.041672997836587
0.0103510854301884,0.0414362416107383
0.0102576442987122,0.0411543624161074
0.0101641492909009,0.0408724832214765
0.0101476510067114,0.0408227524422954
0.0100707426807735,0.0405906040268456
0.009977313415526,0.0403087248322148
0.00988382952016531,0.0400268456375839
0.00986577181208054,0.0399724084977765
0.00979043274361288,0.039744966442953
0.00969701604651806,0.0394630872483222
0.00960354395072763,0.0391812080536913
0.00958389261744967,0.0391219600317337
0.00951015759249011,0.0388993288590604
0.00941675422216736,0.0386174496644295
0.0093232946699964,0.0383355704697987
0.00930201342281879,0.0382714005781258
0.00922991936295878,0.0380536912751678
0.00913653014057964,0.0377718120805369
0.00904308393899508,0.037489932885906
0.00902013422818792,0.0374207231235804
0.00894972036928697,0.0372080536912752
0.00885634618517449,0.0369261744966443
0.00876291421081991,0.0366442953020134
0.00873825503355705,0.0365699200479188
0.00866956312358038,0.0363624161073825
0.00857620494466398,0.0360805369127517
0.00848278815150727,0.0357986577181208
0.00845637583892618,0.0357189830567107
0.00838945035741874,0.0355167785234899
0.00829610923567667,0.0352348993288591
0.00820270866368597,0.0349530201342282
0.0081744966442953,0.0348679031045769
0.00810938504639996,0.0346711409395973
0.00801606212844613,0.0343892617449664
0.0079226789134589,0.0341073825503356
0.00789261744966443,0.0340166703077154
0.00782937043805936,0.0338255033557047
0.00773606697605991,0.0335436241610738
0.00764270236104096,0.033261744966443
0.00761073825503356,0.0331652738438321
0.00754941008371912,0.0329798657718121
0.00745612744785941,0.0326979865771812
0.00736278279578167,0.0324161073825503
0.00732885906040269,0.0323137018372946
0.00726950787493013,0.0321342281879195
0.00717624756769606,0.0318523489932886
0.00708292437632354,0.0315704697986577
0.00704697986577181,0.0314619412268803
0.00698966808529938,0.0312885906040268
0.00689643175788949,0.031006711409396
0.00680313167679866,0.0307248322147651
0.00676510067114094,0.0306099776129433
0.0067098954186572,0.0304429530201342
0.00661668488990673,0.0301610738255034
0.00652340974015215,0.0298791946308725
0.00648322147651007,0.0297577950801322
0.00643019506471668,0.0295973154362416
0.00633701234299528,0.0293154362416107
0.00624376413991171,0.0290335570469799
0.00620134228187919,0.0289053759909397
0.00615057276362466,0.028751677852349
0.00605742007226898,0.0284697986577181
0.0059642010520101,0.0281879194630872
0.00591946308724832,0.0280527007442795
0.00587103488111088,0.0279060402684564
0.0057779146880783,0.0276241610738255
0.00568472733862716,0.0273422818791946
0.00563758389261745,0.0271997474919205
0.00559158849632798,0.0270604026845638
0.00549850354891456,0.0267785234899329
0.00540535064647137,0.026496644295302
0.00535570469798658,0.0263464918038612
0.00531224150496245,0.0262147651006711
0.00521919487062724,0.0259328859060403
0.00512607952249595,0.0256510067114094
0.0050738255033557,0.0254929062714878
0.00503300274081549,0.0253691275167785
0.00493999785540629,0.0250872483221477
0.00484692355077841,0.0248053691275168
0.00479194630872483,0.0246389600344538
0.00475388211984518,0.0245234899328859
0.00466092284484616,0.024241610738255
0.00456789351523487,0.0239597315436242
0.00451006711409396,0.0237846182134319
0.00447489081168163,0.0236778523489933
0.00438198150252305,0.0233959731543624
0.00428900159406193,0.0231140939597315
0.00422818791946309,0.0229298412259041
0.00419604144495156,0.0228322147651007
0.00410318703296907,0.0225503355704698
0.00401026159339154,0.0222684563758389
0.00394630872483222,0.0220745839555249
0.00391734835448256,0.0219865771812081
0.00382455444583224,0.0217046979865772
0.00373168922974127,0.0214228187919463
0.00366442953020134,0.0212187947367011
0.00363882788074589,0.0211409395973154
0.00354610087653361,0.0208590604026846
0.00345330247362588,0.0205771812080537
0.00338255033557047,0.0203624141039639
0.00336049873494512,0.0202953020134228
0.00326784597810326,0.0200134228187919
0.00317512197042839,0.0197315436241611
0.0031006711409396,0.019505373239149
0.00308238244725992,0.0194496644295302
0.00298981240342627,0.0191677852348993
0.00289717155968332,0.0188859060402685
0.00281879194630873,0.0186475920263884
0.00280450392133059,0.0186040268456376
0.00271202640333805,0.0183221476510067
0.00261947892084779,0.0180402684563758
0.00253691275167785,0.0177889765924963
0.00252689212573801,0.017758389261745
0.0024345185745773,0.0174765100671141
0.00234207638322953,0.0171946308724832
0.00225503355704698,0.0169294161639933
0.00224958096391001,0.0169127516778524
0.00215732480358494,0.0166308724832215
0.00206500195121153,0.0163489932885906
0.00197315436241611,0.0160687790046749
0.00197261037894779,0.0160671140939597
0.00188048746911439,0.0157852348993289
0.00178830061509002,0.015503355704698
0.00169604579599532,0.0152214765100671
0.00169127516778523,0.0152069050138812
0.00160405699103916,0.0149395973154362
0.00151202604556867,0.0146577181208054
0.00141993098570356,0.0143758389261745
0.00140939597315436,0.0143436053714281
0.00132809384844699,0.0140939597315436
0.00123624281071257,0.0138120805369128
0.00114433294640884,0.0135302013422819
0.00112751677852349,0.0134786463126589
0.00105267124325203,0.013248322147651
0.000961029315206212,0.0129664429530201
0.000869335744706924,0.0126845637583893
0.000845637583892617,0.0126117378291553
0.000777878666233207,0.0124026845637584
0.000686481755053834,0.0121208053691275
0.000595042913614538,0.0118389261744966
0.000563758389261745,0.0117425155758955
0.000503826747605603,0.0115570469798658
0.00041271952673039,0.0112751677852349
0.000321583499499375,0.010993288590604
0.000281879194630873,0.0108705145040456
0.00023065397335473,0.0107114093959732
0.000139892763752927,0.0104295302013423
4.91205425756138e-05,0.0101476510067114
0,0.00999513000000001
-3.67892976588617e-05,0.0098805908410427
-4.15460963864292e-05,0.00986577181208054
-7.35785953177252e-05,0.00976597866449836
-0.000110367892976589,0.00965129132539431
-0.000131973661451034,0.00958389261744967
-0.000147157190635452,0.00953652655400212
-0.000183946488294314,0.00942168188588244
-0.000220735785953177,0.00930675526776521
-0.000222252665961966,0.00930201342281879
-0.000257525083612041,0.00919174325494035
-0.000294314381270904,0.00907664416828037
-0.000312363368544119,0.00902013422818792
-0.000331103678929766,0.00896145457816098
-0.000367892976588629,0.008846171490905
-0.000402303297742207,0.00873825503355705
-0.000404682274247493,0.00873079325618769
-0.000441471571906354,0.00861531340346752
-0.000478260869565218,0.00849973253791288
-0.00049204996227433,0.00845637583892618
-0.00051505016722408,0.00838404397083376
-0.000551839464882943,0.0082682454805092
-0.000581596068446448,0.0081744966442953
-0.000588628762541805,0.00815233492614726
-0.000625418060200668,0.00803630236684176
-0.000662207357859532,0.00792015219631155
-0.000670920869986051,0.00789261744966443
-0.000698996655518395,0.00780387036617182
-0.000735785953177257,0.00768745956903207
-0.00076000720705479,0.00761073825503356
-0.00077257525083612,0.00757091344246376
-0.000809364548494984,0.0074542204815331
-0.000846153846153845,0.00733739001209931
-0.000848837607107841,0.00732885906040269
-0.000882943143812709,0.00722039248537942
-0.000919732441471572,0.00710324549038576
-0.000937382334717686,0.00704697986577181
-0.000956521739130436,0.00698592857507982
-0.000993311036789297,0.00686843631505145
-0.0010256244612599,0.00676510067114094
-0.00103010033444816,0.00675077655327504
-0.00106688963210702,0.0066329061858724
-0.00110367892976589,0.00651486173442485
-0.00111352785012969,0.00648322147651007
-0.00114046822742475,0.00639659205879315
-0.00117725752508361,0.00627811786250999
-0.00120106362480175,0.00620134228187919
-0.00121404682274247,0.00615942306277997
-0.00125083612040134,0.00604047378945748
-0.0012876254180602,0.00592131755274943
-0.00128819726093729,0.00591946308724832
-0.00132441471571906,0.00580184202503015
-0.00136120401337793,0.00568214023006364
-0.00137487693467956,0.00563758389261745
-0.00139799331103679,0.00556212264041475
-0.00143478260869565,0.00544181098971188
-0.0014610631511246,0.00535570469798658
-0.00147157190635452,0.00532120079708758
-0.00150836120401338,0.00520020317242247
-0.00154515050167224,0.00507893427649253
-0.00154669795300076,0.0050738255033557
-0.0015819397993311,0.00495716906279478
-0.00161872909698997,0.00483509705997664
-0.00163170867872485,0.00479194630872483
-0.00165551839464883,0.00471253484137252
-0.00169230769230769,0.00458954598654169
-0.00171602605633968,0.00451006711409396
-0.00172909698996656,0.00446609385390898
-0.00176588628762542,0.00434204925830218
-0.00179955882283102,0.00422818791946309
-0.00180267558528428,0.00421759744504618
-0.00183946488294314,0.00409232531048761
-0.00187625418060201,0.00396664451394115
-0.00188219356437218,0.00394630872483222
-0.00191304347826087,0.00384002683538649
-0.00194983277591973,0.00371285392153641
-0.00196380275760612,0.00366442953020134
-0.00198662207357859,0.00358471754561883
-0.00202341137123746,0.00345576747227933
-0.00204423057751037,0.00338255033557047
-0.00206020066889632,0.00332583721815735
-0.00209698996655518,0.00319473878149442
-0.00212328248606235,0.0031006711409396
-0.00213377926421405,0.00306264698068817
-0.00217056856187291,0.00292890536050557
-0.00220071610451318,0.00281879194630873
-0.00220735785953177,0.00279413953297186
-0.00224414715719064,0.00265707637511133
-0.00227622456933232,0.00253691275167785
-0.0022809364548495,0.00251888319051019
-0.00231772575250836,0.00237753599463424
-0.00234941195632426,0.00225503355704698
-0.00235451505016722,0.00223473130011808
-0.00239130434782609,0.00208767397383892
-0.00241975570054181,0.00197315436241611
-0.00242809364548495,0.00193823080364707
-0.00246488294314381,0.00178322792571398
-0.00248654663887277,0.00169127516778523
-0.00250167224080267,0.00162327147674848
-0.00253846153846154,0.00145654012696666
-0.00254878818506727,0.00140939597315436
-0.0025752508361204,0.00127747333776123
-0.00260501079102272,0.00112751677852349
-0.00261204013377926,0.00108658786115032
-0.00264882943143813,0.000869978197123552
-0.0026529208637948,0.000845637583892617
-0.00268561872909699,0.000587698383287547
-0.00268861308241216,0.000563758389261745
-0.00270448645222888,0.000281879194630873
-0.00268561872909699,4.94567279834501e-05
-0.00268164,0
-0.00267346357046535,-3.67892976588617e-05
-0.00266382432152616,-7.35785953177252e-05
-0.00265286210818248,-0.000110367892976589
-0.00264882943143813,-0.000122570662208502
-0.00264069166463602,-0.000147157190635452
-0.00262740914670824,-0.000183946488294314
-0.002613096550852,-0.000220735785953177
-0.00261204013377926,-0.000223285566372082
-0.00259782087593357,-0.000257525083612041
-0.00258164410690956,-0.000294314381270904
-0.0025752508361204,-0.000308150611556727
-0.00256461584600625,-0.000331103678929766
-0.00254678230821206,-0.000367892976588629
-0.00253846153846154,-0.000384378367253472
-0.00252818187602952,-0.000404682274247493
-0.00250885022180778,-0.000441471571906354
-0.00250167224080267,-0.000454681216517297
-0.0024888162325601,-0.000478260869565218
-0.00246811046693967,-0.00051505016722408
-0.00246488294314381,-0.000520626258153837
-0.00244675106078939,-0.000551839464882943
-0.00242809364548495,-0.000583079914453462
-0.00242476730052816,-0.000588628762541805
-0.00240217016613607,-0.000625418060200668
-0.00239130434782609,-0.00064269366041172
-0.0023789820435388,-0.000662207357859532
-0.00235522047502206,-0.000698996655518395
-0.00235451505016722,-0.000700067535291924
-0.0023308879000357,-0.000735785953177257
-0.00231772575250836,-0.000755287472894825
-0.00230600741588748,-0.00077257525083612
-0.0022809364548495,-0.000808865254056825
-0.00228058998237057,-0.000809364548494984
-0.0022546320005415,-0.000846153846153845
-0.00224414715719064,-0.000860762104961023
-0.00222815331308679,-0.000882943143812709
-0.00220735785953177,-0.00091131790407095
-0.00220116154436013,-0.000919732441471572
-0.0021736581643098,-0.000956521739130436
-0.00217056856187291,-0.000960596858496247
-0.00214564312609401,-0.000993311036789297
-0.00213377926421405,-0.00100866349206769
-0.00211712925546405,-0.00103010033444816
-0.00209698996655518,-0.00105568129975226
-0.00208811971602945,-0.00106688963210702
-0.00206020066889632,-0.00110171383315876
-0.00205861674318418,-0.00110367892976589
-0.00202861127639224,-0.00114046822742475
-0.00202341137123746,-0.00114676917875638
-0.00199811055502434,-0.00117725752508361
-0.00198662207357859,-0.00119094342034155
-0.0019671171701272,-0.00121404682274247
-0.00194983277591973,-0.00123429506647184
-0.00193562985620642,-0.00125083612040134
-0.00191304347826087,-0.00127686235629655
-0.00190364645646055,-0.0012876254180602
-0.00187625418060201,-0.00131867962648038
-0.00187116390793011,-0.00132441471571906
-0.00183946488294314,-0.00135977775357287
-0.00183817821947567,-0.00136120401337793
-0.00180467867958538,-0.00139799331103679
-0.00180267558528428,-0.00140017315837468
-0.00177066212080618,-0.00143478260869565
-0.00176588628762542,-0.00143989971898819
-0.00173612525613827,-0.00147157190635452
-0.00172909698996656,-0.00147898702551573
-0.0017010602364671,-0.00150836120401338
-0.00169230769230769,-0.00151745472321913
-0.00166545808353017,-0.00154515050167224
-0.00165551839464883,-0.00155532052493131
-0.00162930861860161,-0.0015819397993311
-0.00161872909698997,-0.00159260037956014
-0.00159260037956014,-0.00161872909698997
-0.0015819397993311,-0.00162930861860161
-0.00155532052493131,-0.00165551839464883
-0.00154515050167224,-0.00166545808353017
-0.00151745472321913,-0.00169230769230769
-0.00150836120401338,-0.0017010602364671
-0.00147898702551573,-0.00172909698996656
-0.00147157190635452,-0.00173612525613827
-0.00143989971898819,-0.00176588628762542
-0.00143478260869565,-0.00177066212080618
-0.00140017315837468,-0.00180267558528428
-0.00139799331103679,-0.00180467867958538
-0.00136120401337793,-0.00183817821947567
-0.00135977775357287,-0.00183946488294314
-0.00132441471571906,-0.00187116390793011
-0.00131867962648038,-0.00187625418060201
-0.0012876254180602,-0.00190364645646055
-0.00127686235629655,-0.00191304347826087
-0.00125083612040134,-0.00193562985620642
-0.00123429506647184,-0.00194983277591973
-0.00121404682274247,-0.0019671171701272
-0.00119094342034155,-0.00198662207357859
-0.00117725752508361,-0.00199811055502434
-0.00114676917875638,-0.00202341137123746
-0.00114046822742475,-0.00202861127639224
-0.00110367892976589,-0.00205861674318418
-0.00110171383315876,-0.00206020066889632
-0.00106688963210702,-0.00208811971602945
-0.00105568129975226,-0.00209698996655518
-0.00103010033444816,-0.00211712925546405
-0.00100866349206769,-0.00213377926421405
-0.000993311036789297,-0.00214564312609401
-0.000960596858496247,-0.00217056856187291
-0.000956521739130436,-0.0021736581643098
-0.000919732441471572,-0.00220116154436013
-0.00091131790407095,-0.00220735785953177
-0.000882943143812709,-0.00222815331308679
-0.000860762104961023,-0.00224414715719064
-0.000846153846153845,-0.0022546320005415
-0.000809364548494984,-0.00228058998237057
-0.000808865254056825,-0.0022809364548495
-0.00077257525083612,-0.00230600741588748
-0.000755287472894825,-0.00231772575250836
-0.000735785953177257,-0.0023308879000357
-0.000700067535291924,-0.00235451505016722
-0.000698996655518395,-0.00235522047502206
-0.000662207357859532,-0.0023789820435388
-0.00064269366041172,-0.00239130434782609
-0.000625418060200668,-0.00240217016613607
-0.000588628762541805,-0.00242476730052816
-0.000583079914453462,-0.00242809364548495
-0.000551839464882943,-0.00244675106078939
-0.000520626258153837,-0.00246488294314381
-0.00051505016722408,-0.00246811046693967
-0.000478260869565218,-0.0024888162325601
-0.000454681216517297,-0.00250167224080267
-0.000441471571906354,-0.00250885022180778
-0.000404682274247493,-0.00252818187602952
-0.000384378367253472,-0.00253846153846154
-0.000367892976588629,-0.00254678230821206
-0.000331103678929766,-0.00256461584600625
-0.000308150611556727,-0.0025752508361204
-0.000294314381270904,-0.00258164410690956
-0.000257525083612041,-0.00259782087593357
-0.000223285566372082,-0.00261204013377926
-0.000220735785953177,-0.002613096550852
-0.000183946488294314,-0.00262740914670824
-0.000147157190635452,-0.00264069166463602
-0.000122570662208502,-0.00264882943143813
-0.000110367892976589,-0.00265286210818248
-7.35785953177252e-05,-0.00266382432152616
-3.67892976588617e-05,-0.00267346357046535
0,-0.00268164
4.94567279834501e-05,-0.00268561872909699
0.000281879194630873,-0.00270448645222888
0.000563758389261745,-0.00268861308241216
0.000587698383287547,-0.00268561872909699
0.000845637583892617,-0.0026529208637948
0.000869978197123552,-0.00264882943143813
0.00108658786115032,-0.00261204013377926
0.00112751677852349,-0.00260501079102272
0.00127747333776123,-0.0025752508361204
0.00140939597315436,-0.00254878818506727
0.00145654012696666,-0.00253846153846154
0.00162327147674848,-0.00250167224080267
0.00169127516778523,-0.00248654663887277
0.00178322792571398,-0.00246488294314381
0.00193823080364707,-0.00242809364548495
0.00197315436241611,-0.00241975570054181
0.00208767397383892,-0.00239130434782609
0.00223473130011808,-0.00235451505016722
0.00225503355704698,-0.00234941195632426
0.00237753599463424,-0.00231772575250836
0.00251888319051019,-0.0022809364548495
0.00253691275167785,-0.00227622456933232
0.00265707637511133,-0.00224414715719064
0.00279413953297186,-0.00220735785953177
0.00281879194630873,-0.00220071610451318
0.00292890536050557,-0.00217056856187291
0.00306264698068817,-0.00213377926421405
0.0031006711409396,-0.00212328248606235
0.00319473878149442,-0.00209698996655518
0.00332583721815735,-0.00206020066889632
0.00338255033557047,-0.00204423057751037
0.00345576747227933,-0.00202341137123746
0.00358471754561883,-0.00198662207357859
0.00366442953020134,-0.00196380275760612
0.00371285392153641,-0.00194983277591973
0.00384002683538649,-0.00191304347826087
0.00394630872483222,-0.00188219356437218
0.00396664451394115,-0.00187625418060201
0.00409232531048761,-0.00183946488294314
0.00421759744504618,-0.00180267558528428
0.00422818791946309,-0.00179955882283102
0.00434204925830218,-0.00176588628762542
0.00446609385390898,-0.00172909698996656
0.00451006711409396,-0.00171602605633968
0.00458954598654169,-0.00169230769230769
0.00471253484137252,-0.00165551839464883
0.00479194630872483,-0.00163170867872485
0.00483509705997664,-0.00161872909698997
0.00495716906279478,-0.0015819397993311
0.0050738255033557,-0.00154669795300076
0.00507893427649253,-0.00154515050167224
0.00520020317242247,-0.00150836120401338
0.00532120079708758,-0.00147157190635452
0.00535570469798658,-0.0014610631511246
0.00544181098971188,-0.00143478260869565
0.00556212264041475,-0.00139799331103679
0.00563758389261745,-0.00137487693467956
0.00568214023006364,-0.00136120401337793
0.00580184202503015,-0.00132441471571906
0.00591946308724832,-0.00128819726093729
0.00592131755274943,-0.0012876254180602
0.00604047378945748,-0.00125083612040134
0.00615942306277997,-0.00121404682274247
0.00620134228187919,-0.00120106362480175
0.00627811786250999,-0.00117725752508361
0.00639659205879315,-0.00114046822742475
0.00648322147651007,-0.00111352785012969
0.00651486173442485,-0.00110367892976589
0.0066329061858724,-0.00106688963210702
0.00675077655327504,-0.00103010033444816
0.00676510067114094,-0.0010256244612599
0.00686843631505145,-0.000993311036789297
0.00698592857507982,-0.000956521739130436
0.00704697986577181,-0.000937382334717686
0.00710324549038576,-0.000919732441471572
0.00722039248537942,-0.000882943143812709
0.00732885906040269,-0.000848837607107841
0.00733739001209931,-0.000846153846153845
0.0074542204815331,-0.000809364548494984
0.00757091344246376,-0.00077257525083612
0.00761073825503356,-0.00076000720705479
0.00768745956903207,-0.000735785953177257
0.00780387036617182,-0.000698996655518395
0.00789261744966443,-0.000670920869986051
0.00792015219631155,-0.000662207357859532
0.00803630236684176,-0.000625418060200668
0.00815233492614726,-0.000588628762541805
0.0081744966442953,-0.000581596068446448
0.0082682454805092,-0.000551839464882943
0.00838404397083376,-0.00051505016722408
0.00845637583892618,-0.00049204996227433
0.00849973253791288,-0.000478260869565218
0.00861531340346752,-0.000441471571906354
0.00873079325618769,-0.000404682274247493
0.00873825503355705,-0.000402303297742207
0.008846171490905,-0.000367892976588629
0.00896145457816098,-0.000331103678929766
0.00902013422818792,-0.000312363368544119
0.00907664416828037,-0.000294314381270904
0.00919174325494035,-0.000257525083612041
0.00930201342281879,-0.000222252665961966
0.00930675526776521,-0.000220735785953177
0.00942168188588244,-0.000183946488294314
0.00953652655400212,-0.000147157190635452
0.00958389261744967,-0.000131973661451034
0.00965129132539431,-0.000110367892976589
0.00976597866449836,-7.35785953177252e-05
0.00986577181208054,-4.15460963864292e-05
0.0098805908410427,-3.67892976588617e-05
0.00999513000000001,0
0.0101476510067114,4.91205425756138e-05
0.0104295302013423,0.000139892763752927
0.0107114093959732,0.00023065397335473
0.0108705145040456,0.000281879194630873
0.010993288590604,0.000321583499499375
0.0112751677852349,0.00041271952673039
0.0115570469798658,0.000503826747605603
0.0117425155758955,0.000563758389261745
0.0118389261744966,0.000595042913614538
0.0121208053691275,0.000686481755053834
0.0124026845637584,0.000777878666233207
0.0126117378291553,0.000845637583892617
0.0126845637583893,0.000869335744706924
0.0129664429530201,0.000961029315206212
0.013248322147651,0.00105267124325203
0.0134786463126589,0.00112751677852349
0.0135302013422819,0.00114433294640884
0.0138120805369128,0.00123624281071257
0.0140939597315436,0.00132809384844699
0.0143436053714281,0.00140939597315436
0.0143758389261745,0.00141993098570356
0.0146577181208054,0.00151202604556867
0.0149395973154362,0.00160405699103916
0.0152069050138812,0.00169127516778523
0.0152214765100671,0.00169604579599532
0.015503355704698,0.00178830061509002
0.0157852348993289,0.00188048746911439
0.0160671140939597,0.00197261037894779
0.0160687790046749,0.00197315436241611
0.0163489932885906,0.00206500195121153
0.0166308724832215,0.00215732480358494
0.0169127516778524,0.00224958096391001
0.0169294161639933,0.00225503355704698
0.0171946308724832,0.00234207638322953
0.0174765100671141,0.0024345185745773
0.017758389261745,0.00252689212573801
0.0177889765924963,0.00253691275167785
0.0180402684563758,0.00261947892084779
0.0183221476510067,0.00271202640333805
0.0186040268456376,0.00280450392133059
0.0186475920263884,0.00281879194630873
0.0188859060402685,0.00289717155968332
0.0191677852348993,0.00298981240342627
0.0194496644295302,0.00308238244725992
0.019505373239149,0.0031006711409396
0.0197315436241611,0.00317512197042839
0.0200134228187919,0.00326784597810326
0.0202953020134228,0.00336049873494512
0.0203624141039639,0.00338255033557047
0.0205771812080537,0.00345330247362588
0.0208590604026846,0.00354610087653361
0.0211409395973154,0.00363882788074589
0.0212187947367011,0.00366442953020134
0.0214228187919463,0.00373168922974127
0.0217046979865772,0.00382455444583224
0.0219865771812081,0.00391734835448256
0.0220745839555249,0.00394630872483222
0.0222684563758389,0.00401026159339154
0.0225503355704698,0.00410318703296907
0.0228322147651007,0.00419604144495156
0.0229298412259041,0.00422818791946309
0.0231140939597315,0.00428900159406193
0.0233959731543624,0.00438198150252305
0.0236778523489933,0.00447489081168163
0.0237846182134319,0.00451006711409396
0.0239597315436242,0.00456789351523487
0.024241610738255,0.00466092284484616
0.0245234899328859,0.00475388211984518
0.0246389600344538,0.00479194630872483
0.0248053691275168,0.00484692355077841
0.0250872483221477,0.00493999785540629
0.0253691275167785,0.00503300274081549
0.0254929062714878,0.0050738255033557
0.0256510067114094,0.00512607952249595
0.0259328859060403,0.00521919487062724
0.0262147651006711,0.00531224150496245
0.0263464918038612,0.00535570469798658
0.026496644295302,0.00540535064647137
0.0267785234899329,0.00549850354891456
0.0270604026845638,0.00559158849632798
0.0271997474919205,0.00563758389261745
0.0273422818791946,0.00568472733862716
0.0276241610738255,0.0057779146880783
0.0279060402684564,0.00587103488111088
0.0280527007442795,0.00591946308724832
0.0281879194630872,0.0059642010520101
0.0284697986577181,0.00605742007226898
0.028751677852349,0.00615057276362466
0.0289053759909397,0.00620134228187919
0.0290335570469799,0.00624376413991171
0.0293154362416107,0.00633701234299528
0.0295973154362416,0.00643019506471668
0.0297577950801322,0.00648322147651007
0.0298791946308725,0.00652340974015215
0.0301610738255034,0.00661668488990673
0.0304429530201342,0.0067098954186572
0.0306099776129433,0.00676510067114094
0.0307248322147651,0.00680313167679866
0.031006711409396,0.00689643175788949
0.0312885906040268,0.00698966808529938
0.0314619412268803,0.00704697986577181
0.0315704697986577,0.00708292437632354
0.0318523489932886,0.00717624756769606
0.0321342281879195,0.00726950787493013
0.0323137018372946,0.00732885906040269
0.0324161073825503,0.00736278279578167
0.0326979865771812,0.00745612744785941
0.0329798657718121,0.00754941008371912
0.0331652738438321,0.00761073825503356
0.033261744966443,0.00764270236104096
0.0335436241610738,0.00773606697605991
0.0338255033557047,0.00782937043805936
0.0340166703077154,0.00789261744966443
0.0341073825503356,0.0079226789134589
0.0343892617449664,0.00801606212844613
0.0346711409395973,0.00810938504639996
0.0348679031045769,0.0081744966442953
0.0349530201342282,0.00820270866368597
0.0352348993288591,0.00829610923567667
0.0355167785234899,0.00838945035741874
0.0357189830567107,0.00845637583892618
0.0357986577181208,0.00848278815150727
0.0360805369127517,0.00857620494466398
0.0363624161073825,0.00866956312358038
0.0365699200479188,0.00873825503355705
0.0366442953020134,0.00876291421081991
0.0369261744966443,0.00885634618517449
0.0372080536912752,0.00894972036928697
0.0374207231235804,0.00902013422818792
0.037489932885906,0.00904308393899508
0.0377718120805369,0.00913653014057964
0.0380536912751678,0.00922991936295878
0.0382714005781258,0.00930201342281879
0.0383355704697987,0.0093232946699964
0.0386174496644295,0.00941675422216736
0.0388993288590604,0.00951015759249011
0.0391219600317337,0.00958389261744967
0.0391812080536913,0.00960354395072763
0.0394630872483222,0.00969701604651806
0.039744966442953,0.00979043274361288
0.0399724084977765,0.00986577181208054
0.0400268456375839,0.00988382952016531
0.0403087248322148,0.009977313415526
0.0405906040268456,0.0100707426807735
0.0408227524422954,0.0101476510067114
0.0408724832214765,0.0101641492909009
0.0411543624161074,0.0102576442987122
0.0414362416107383,0.0103510854301884
0.041672997836587,0.0104295302013423
0.0417181208053691,0.0104445013327735
0.042,0.0105380068175269


==> figures/yieldSurface/fitContour_Willam-Warnke_rho_4_theta_0.csv <==
0.00361098213396519,0.042
0.00352057333697456,0.0417181208053691
0.00343013144257299,0.0414362416107383
0.00338255033557047,0.0412879864656179
0.003339763589904,0.0411543624161074
0.00324948355841862,0.0408724832214765
0.00315917190810531,0.0405906040268456
0.0031006711409396,0.0404080646342672
0.00306890886677657,0.0403087248322148
0.00297876404840419,0.0400268456375839
0.00288858923223232,0.039744966442953
0.00281879194630873,0.0395268504945337
0.00279843616307731,0.0394630872483222
0.00270843343967819,0.0391812080536913
0.00261840249517727,0.0388993288590604
0.00253691275167785,0.0386442689020788
0.0025283649238234,0.0386174496644295
0.00243851164883035,0.0383355704697987
0.00234863209973851,0.0380536912751678
0.00225872564541714,0.0377718120805369
0.00225503355704698,0.0377602381289376
0.00216901999005898,0.037489932885906
0.00207929988918283,0.0372080536912752
0.00198955505877552,0.0369261744966443
0.00197315436241611,0.0368746696470605
0.00189998130140606,0.0366442953020134
0.00181042927813666,0.0363624161073825
0.00172085491198849,0.0360805369127517
0.00169127516778523,0.0359874683525349
0.00163142008510759,0.0357986577181208
0.00154204539820107,0.0355167785234899
0.0014526509868781,0.0352348993288591
0.00140939597315436,0.0350985295645123
0.00136336266396208,0.0349530201342282
0.00127417526028763,0.0346711409395973
0.00118497100572879,0.0343892617449664
0.00112751677852349,0.0342077389317324
0.00109583735592343,0.0341073825503356
0.00100684793599234,0.0338255033557047
0.000917844819768962,0.0335436241610738
0.000845637583892617,0.0333149712375913
0.000828874669484075,0.033261744966443
0.000740094760705033,0.0329798657718121
0.000651304620385522,0.0326979865771812
0.000563758389261745,0.0324200890176751
0.000562507522842367,0.0324161073825503
0.000473949561604579,0.0321342281879195
0.00038538517638759,0.0318523489932886
0.000296814192562559,0.0315704697986577
0.000281879194630873,0.0315229409191763
0.000208448914232207,0.0312885906040268
0.000120124101210176,0.031006711409396
3.17969893541225e-05,0.0307248322147651
0,0.03062336
-4.68227424749168e-05,0.0304736829995462
-5.64311909169002e-05,0.0304429530201342
-9.36454849498319e-05,0.0303239329060391
-0.000140468227424749,0.0301741088098297
-0.000144539891471219,0.0301610738255034
-0.000187290969899665,0.0300242097597773
-0.000232565264657847,0.0298791946308725
-0.000234113712374584,0.0298742348423471
-0.000280936454849497,0.0297241830279078
-0.000320504294141593,0.0295973154362416
-0.000327759197324414,0.0295740534157299
-0.000374581939799333,0.0294238449025313
-0.000408357175374463,0.0293154362416107
-0.000421404682274246,0.0292735565767284
-0.000468227424749163,0.0291231872879501
-0.000496122074408287,0.0290335570469799
-0.00051505016722408,0.0289727360739912
-0.000561872909698998,0.0288222017866694
-0.000583797104042765,0.028751677852349
-0.000608695652173911,0.0286715833462149
-0.000655518394648828,0.0285208796845506
-0.000671380321844196,0.0284697986577181
-0.000702341137123747,0.0283700895067624
-0.000749163879598662,0.028219211935053
-0.000758869728073352,0.0281879194630872
-0.000795986622073579,0.0280682453273269
-0.000842809364548495,0.0279171891424989
-0.000846263263517546,0.0279060402684564
-0.000889632107023412,0.0277660412205738
-0.000933557349636633,0.0276241610738255
-0.000936454849498327,0.0276148014390032
-0.000983277591973244,0.0274634672216815
-0.00102074945345095,0.0273422818791946
-0.00103010033444816,0.0273120385697892
-0.00107692307692308,0.0271605129686996
-0.0011078390538265,0.0270604026845638
-0.00112374581939799,0.027008890053244
-0.00117056856187291,0.0268571676816312
-0.00119482382821412,0.0267785234899329
-0.00121739130434783,0.026705344878149
-0.00126421404682274,0.0265534201401426
-0.00128170138208596,0.026496644295302
-0.00131103678929766,0.0264013915795643
-0.00135785953177258,0.0262492586597904
-0.00136846924606852,0.0262147651006711
-0.00140468227424749,0.0260970182140895
-0.00145150501672241,0.0259446710666487
-0.00145512487293467,0.0259328859060403
-0.00149832775919733,0.0257922123334408
-0.00154166383142736,0.0256510067114094
-0.00154515050167224,0.0256396442516845
-0.00159197324414716,0.0254869609562084
-0.00162808325934874,0.0253691275167785
-0.00163879598662207,0.02533416474612
-0.00168561872909699,0.025181250537644
-0.00171438222084894,0.0250872483221477
-0.00173244147157191,0.025028219060922
-0.00177926421404682,0.0248750669373125
-0.00180055782215305,0.0248053691275168
-0.00182608695652174,0.0247217927185124
-0.00187290969899666,0.0245683953844285
-0.00188660707413357,0.0245234899328859
-0.00191973244147157,0.0244148705895274
-0.00196655518394649,0.0242612204406795
-0.00197252688825976,0.024241610738255
-0.00201337792642141,0.0241074368539464
-0.00205831307311914,0.0239597315436242
-0.00206020066889632,0.0239535254792703
-0.00210702341137124,0.0237994749593299
-0.00214396007571361,0.0236778523489933
-0.00215384615384615,0.0236452922086473
-0.00220066889632107,0.0234909675759088
-0.00222946763312373,0.0233959731543624
-0.00224749163879599,0.0233365041980868
-0.0022943143812709,0.0231818965482406
-0.00231483221205187,0.0231140939597315
-0.00234113712374582,0.0230271428143535
-0.00238795986622074,0.0228722428431195
-0.00240005015603565,0.0228322147651007
-0.00243478260869565,0.022717188513345
-0.00248160535117057,0.0225619864933918
-0.00248511767989571,0.0225503355704698
-0.00252842809364548,0.0224066207810676
-0.00257002803656793,0.0222684563758389
-0.0025752508361204,0.022251104023197
-0.00262207357859532,0.0220954180698448
-0.00265477798168822,0.0219865771812081
-0.00266889632107024,0.0219395734117487
-0.00271571906354515,0.0217835577292972
-0.00273936520161069,0.0217046979865772
-0.00276254180602007,0.0216273728788876
-0.00280936454849498,0.0214710159315807
-0.00282378533182913,0.0214228187919463
-0.0028561872909699,0.0213144778972548
-0.00290301003344482,0.0211577675903124
-0.00290803384623908,0.0211409395973154
-0.00294983277591973,0.0210008626278124
-0.00299210354011891,0.0208590604026846
-0.00299665551839465,0.0208437827589215
-0.00304347826086956,0.0206864998268417
-0.00307598915739113,0.0205771812080537
-0.00309030100334448,0.0205290319400044
-0.0031371237458194,0.0203713607447286
-0.00315968839929661,0.0202953020134228
-0.00318394648829431,0.0202134889931738
-0.00323076923076923,0.0200554150156667
-0.00324319600833287,0.0200134228187919
-0.00327759197324415,0.0198971225694823
-0.00332441471571906,0.0197386305373039
-0.00332650652158597,0.0197315436241611
-0.00337123745819398,0.0195798995023928
-0.00340960952327551,0.0194496644295302
-0.0034180602006689,0.0194209631760549
-0.00346488294314381,0.0192617846680649
-0.00349250252921682,0.0191677852348993
-0.00351170568561873,0.0191023821401474
-0.00355852842809365,0.0189427408322724
-0.00357518056261987,0.0188859060402685
-0.00360535117056856,0.0187828511821923
-0.00365217391304348,0.0186227284824215
-0.00365763722496559,0.0186040268456376
-0.00369899665551839,0.0184623293653234
-0.00373986247059829,0.0183221476510067
-0.00374581939799331,0.0183016956080768
-0.00379264214046823,0.0181407731615845
-0.00382184948260713,0.0180402684563758
-0.00383946488294314,0.0179795952451487
-0.00388628762541806,0.017818136234603
-0.00390359411906184,0.017758389261745
-0.00393311036789298,0.0176563876987396
-0.00397993311036789,0.0174943691995888
-0.00398508882995172,0.0174765100671141
-0.00402675585284281,0.0173320216351846
-0.00406632156957933,0.0171946308724832
-0.00407357859531773,0.0171694023374066
-0.00412040133779264,0.0170064422181198
-0.00414728514849802,0.0169127516778524
-0.00416722408026756,0.0168431793727547
-0.00421404682274247,0.0166795907918969
-0.00422797393040512,0.0166308724832215
-0.00426086956521739,0.0165156502528902
-0.00430769230769231,0.0163514045294192
-0.00430837893303017,0.0163489932885906
-0.00435451505016722,0.0161867494156231
-0.00438848331116305,0.0160671140939597
-0.00440133779264214,0.0160217741641411
-0.00444816053511706,0.0158564064481472
-0.00446828410019915,0.0157852348993289
-0.00449498327759197,0.0156906580631249
-0.00454180602006689,0.0155245456120101
-0.00454777140409796,0.015503355704698
-0.00458862876254181,0.0153579789841319
-0.00462692946498586,0.0152214765100671
-0.00463545150501672,0.0151910499300729
-0.00468227424749164,0.0150236513781097
-0.00470574826632501,0.0149395973154362
-0.00472909698996656,0.0148558317235615
-0.00477591973244147,0.0146875827879063
-0.00478421942599889,0.0146577181208054
-0.00482274247491639,0.0145188165427898
-0.00486232624435554,0.0143758389261745
-0.0048695652173913,0.014349634710628
-0.00491638795986622,0.0141798990192982
-0.00494005479893775,0.0140939597315436
-0.00496321070234114,0.0140096796236841
-0.00501003344481605,0.0138389646614372
-0.00501739620364283,0.0138120805369128
-0.00505685618729097,0.0136676370318981
-0.00509433048584505,0.0135302013422819
-0.00510367892976589,0.0134958251904816
-0.0051505016722408,0.0133233751123912
-0.00517084334382926,0.013248322147651
-0.00519732441471572,0.0131503383689013
-0.00524414715719064,0.0129767497447937
-0.00524692305305496,0.0129664429530201
-0.00529096989966555,0.0128023971669785
-0.00532254370048605,0.0126845637583893
-0.00533779264214047,0.0126274691044714
-0.00538461538461539,0.012451833669375
-0.00539769450985624,0.0124026845637584
-0.0054314381270903,0.0122754367094964
-0.00547235474754606,0.0121208053691275
-0.00547826086956522,0.0120984015847972
-0.00552508361204013,0.011920477504034
-0.00554649995102783,0.0118389261744966
-0.00557190635451505,0.0117417910301751
-0.00561872909698997,0.0115623730746142
-0.00562011669264707,0.0115570469798658
-0.00566555183946488,0.011381891932472
-0.00569317131110543,0.0112751677852349
-0.0057123745819398,0.011200619741073
-0.00575919732441472,0.011018443636611
-0.00576565022920086,0.010993288590604
-0.00580602006688963,0.0108351263055198
-0.00583752007654357,0.0107114093959732
-0.00585284280936455,0.0106509052781082
-0.00589966555183946,0.0104655953019311
-0.00590875893832035,0.0104295302013423
-0.00594648829431438,0.0102790205293621
-0.00597933392851328,0.0101476510067114
-0.0059933110367893,0.0100913982672124
-0.00604013377926422,0.00990250008043113
-0.00604921718096265,0.00986577181208054
-0.00608695652173913,0.00971213782750691
-0.00611837266588234,0.00958389261744967
-0.00613377926421405,0.00952054039920504
-0.00618060200668896,0.00932749822686532
-0.00618676906469194,0.00930201342281879
-0.00622742474916388,0.00913266873139069
-0.00625436321199762,0.00902013422818792
-0.0062742474916388,0.00893635304627984
-0.00632107023411371,0.00873847808563935
-0.00632112289496098,0.00873825503355705
-0.00636789297658863,0.00853829063981258
-0.00638699344238512,0.00845637583892618
-0.00641471571906354,0.00833627222066031
-0.00645193894616307,0.0081744966442953
-0.00646153846153846,0.00813231352977666
-0.00650836120401338,0.00792595669413995
-0.00651590447668791,0.00789261744966443
-0.00655518394648829,0.0077168967810068
-0.00657883489013312,0.00761073825503356
-0.00660200668896321,0.0075053459210745
-0.00664067655738526,0.00732885906040269
-0.00664882943143813,0.00729110746161662
-0.00669565217391304,0.00707359116815152
-0.00670136268799021,0.00704697986577181
-0.00674247491638796,0.00685230242229422
-0.00676082369885283,0.00676510067114094
-0.00678929765886288,0.00662737335595432
-0.00681898905407152,0.00648322147651007
-0.00683612040133779,0.00639841384914054
-0.00687577723489729,0.00620134228187919
-0.00688294314381271,0.00616495511658078
-0.00692976588628763,0.00592628053866194
-0.00693109867464144,0.00591946308724832
-0.00697658862876254,0.0056810740004807
-0.00698485413967115,0.00563758389261745
-0.00702341137123746,0.00542914627204947
-0.00703694068370533,0.00535570469798658
-0.00707023411371237,0.00516939897238179
-0.00708724111458732,0.0050738255033557
-0.00711705685618729,0.00490041620320457
-0.00713562613679988,0.00479194630872483
-0.00716387959866221,0.00462033304138084
-0.00718195260831331,0.00451006711409396
-0.00721070234113712,0.00432663193450986
-0.00722606146321477,0.00422818791946309
-0.00725752508361204,0.00401581618240069
-0.00726777521872623,0.00394630872483222
-0.00730434782608696,0.00368286417536202
-0.00730689496109273,0.00366442953020134
-0.00734319393648677,0.00338255033557047
-0.00735117056856187,0.00331512890542379
-0.00737641987097317,0.0031006711409396
-0.00739799331103679,0.00289733013035064
-0.00740628507920281,0.00281879194630873
-0.00743245551871664,0.00253691275167785
-0.00744481605351171,0.00237956259642019
-0.00745455053482042,0.00225503355704698
-0.00747212484481847,0.00197315436241611
-0.00748465925057995,0.00169127516778523
-0.00749153661858517,0.00140939597315436
-0.00749163879598662,0.00134996111937248
-0.0074920196109534,0.00112751677852349
-0.00749163879598662,0.00111179268111286
-0.00748521588439957,0.000845637583892617
-0.00747002864800363,0.000563758389261745
-0.00744508659176249,0.000281879194630873
-0.00744481605351171,0.000279788536075566
-0.00740864,0
-0.00740132402799925,-4.68227424749168e-05
-0.00739799331103679,-6.70977771836875e-05
-0.00739363180579271,-9.36454849498319e-05
-0.0073855657388061,-0.000140468227424749
-0.00737712814226972,-0.000187290969899665
-0.00736832123956143,-0.000234113712374584
-0.00735914716683833,-0.000280936454849497
-0.00735117056856187,-0.000320091293955327
-0.0073496079528161,-0.000327759197324414
-0.00733970541587632,-0.000374581939799333
-0.00732944151987575,-0.000421404682274246
-0.00731881806444538,-0.000468227424749163
-0.00730783677757752,-0.00051505016722408
-0.00730434782608696,-0.000529464596507764
-0.00729649897986739,-0.000561872909698998
-0.00728480630073839,-0.000608695652173911
-0.00727276037491802,-0.000655518394648828
-0.0072603626485276,-0.000702341137123747
-0.00725752508361204,-0.000712768958019657
-0.00724761376498457,-0.000749163879598662
-0.00723451535768692,-0.000795986622073579
-0.00722106886952847,-0.000842809364548495
-0.00721070234113712,-0.000878006632086546
-0.00720727514409948,-0.000889632107023412
-0.00719313439335255,-0.000936454849498327
-0.00717864868183346,-0.000983277591973244
-0.00716387959866221,-0.00102990932394157
-0.00716381903688119,-0.00103010033444816
-0.00714864418954631,-0.00107692307692308
-0.00713312695115707,-0.00112374581939799
-0.00711726820822268,-0.00117056856187291
-0.00711705685618729,-0.00117118010892937
-0.00710106577934119,-0.00121739130434783
-0.00708452298768164,-0.00126421404682274
-0.00707023411371237,-0.00130385088703625
-0.00706764005517909,-0.00131103678929766
-0.00705041479410538,-0.00135785953177258
-0.00703285081290259,-0.00140468227424749
-0.00702341137123746,-0.00142938582053887
-0.00701494649944541,-0.00145150501672241
-0.00699670172421185,-0.00149832775919733
-0.00697811941452803,-0.00154515050167224
-0.00697658862876254,-0.00154894373222704
-0.00695919461607166,-0.00159197324414716
-0.00693993216785795,-0.00163879598662207
-0.00692976588628763,-0.00166310009807646
-0.00692032966205878,-0.00168561872909699
-0.00690038668909517,-0.00173244147157191
-0.00688294314381271,-0.00177272454029149
-0.00688010595651825,-0.00177926421404682
-0.00685948159226807,-0.00182608695652174
-0.00683852048005707,-0.00187290969899666
-0.00683612040133779,-0.00187819370114043
-0.00681721442818716,-0.00191973244147157
-0.00679557031538241,-0.00196655518394649
-0.00678929765886288,-0.00197993265632324
-0.00677358168904115,-0.00201337792642141
-0.00675125261642537,-0.00206020066889632
-0.00674247491638796,-0.00207835208241653
-0.00672857881273504,-0.00210702341137124
-0.00670556238154117,-0.00215384615384615
-0.00669565217391304,-0.00217373517955225
-0.00668220018694351,-0.00220066889632107
-0.00665849356907304,-0.00224749163879599
-0.00664882943143813,-0.00226633086636966
-0.00663443915285161,-0.0022943143812709
-0.00661003910088194,-0.00234113712374582
-0.00660200668896321,-0.00235635871037395
-0.00658528800855392,-0.00238795986622074
-0.00656019086552654,-0.00243478260869565
-0.00655518394648829,-0.0024440130348397
-0.00653473801208245,-0.00248160535117057
-0.0065089397210638,-0.00252842809364548
-0.00650836120401338,-0.00252946635846241
-0.00648277938403297,-0.0025752508361204
-0.00646153846153846,-0.00261279086710233
-0.00645627114559874,-0.00262207357859532
-0.00642940130975843,-0.00266889632107024
-0.00641471571906354,-0.002694187224015
-0.00640217592668075,-0.00271571906354515
-0.00637459194109786,-0.00276254180602007
-0.00636789297658863,-0.00277379027290682
-0.00634664200102913,-0.00280936454849498
-0.00632107023411371,-0.00285167678221982
-0.00631833571933121,-0.0028561872909699
-0.00628965581883957,-0.00290301003344482
-0.0062742474916388,-0.00292788869656019
-0.00626061257960723,-0.00294983277591973
-0.00623120279061571,-0.00299665551839465
-0.00622742474916388,-0.00300261118818976
-0.00620141341244053,-0.00304347826086956
-0.00618060200668896,-0.00307582514251679
-0.00617125658775897,-0.00309030100334448
-0.00614072189198402,-0.0031371237458194
-0.00613377926421405,-0.00314766647702752
-0.00610980362292549,-0.00318394648829431
-0.00608695652173913,-0.00321816449011809
-0.00607851004917045,-0.00323076923076923
-0.00604682989227193,-0.00327759197324415
-0.00604013377926422,-0.00328739647680321
-0.00601475768515144,-0.00332441471571906
-0.0059933110367893,-0.00335539403708555
-0.00598230117513953,-0.00337123745819398
-0.00594945316270696,-0.0034180602006689
-0.00594648829431438,-0.0034222496377613
-0.0059161988635251,-0.00346488294314381
-0.00589966555183946,-0.00348793577360419
-0.00588255005095016,-0.00351170568561873
-0.00585284280936455,-0.00355258156724199
-0.00584850326788039,-0.00355852842809365
-0.00581404212661401,-0.00360535117056856
-0.00580602006688963,-0.00361615641849529
-0.00577916830007951,-0.00365217391304348
-0.00575919732441472,-0.00367872484878119
-0.00574388450632916,-0.00369899665551839
-0.0057123745819398,-0.00374034722661781
-0.00570818660666519,-0.00374581939799331
-0.0056720587236449,-0.00379264214046823
-0.00566555183946488,-0.00380100635046578
-0.00563550027492492,-0.00383946488294314
-0.00561872909698997,-0.00386074864331976
-0.00559851376176996,-0.00388628762541806
-0.00557190635451505,-0.00391962552121987
-0.00556109428500437,-0.00393311036789298
-0.00552508361204013,-0.00397765902051233
-0.00552323672906479,-0.00397993311036789
-0.00548492223931338,-0.00402675585284281
-0.00547826086956522,-0.00403483341940592
-0.00544615503974301,-0.00407357859531773
-0.0054314381270903,-0.00409120108041973
-0.00540693301261692,-0.00412040133779264
-0.00538461538461539,-0.00414679168589193
-0.00536725016529202,-0.00416722408026756
-0.00533779264214047,-0.00420162358700746
-0.00532710025176901,-0.00421404682274247
-0.00529096989966555,-0.00425571441448693
-0.00528647676350101,-0.00426086956521739
-0.00524537002331334,-0.00430769230769231
-0.00524414715719064,-0.00430907560693124
-0.00520376596973581,-0.00435451505016722
-0.00519732441471572,-0.0043617120103921
-0.00516166766726033,-0.00440133779264214
-0.0051505016722408,-0.00441365989825552
-0.0051190675591329,-0.00444816053511706
-0.00510367892976589,-0.00446493403196904
-0.00507595778055506,-0.00449498327759197
-0.00505685618729097,-0.00451554860395214
-0.00503233014724114,-0.00454180602006689
-0.00501003344481605,-0.00456551726020419
-0.00498817614348069,-0.00458862876254181
-0.00496321070234114,-0.00461485312184005
-0.00494348690967965,-0.00463545150501672
-0.00491638795986622,-0.00466356880561377
-0.00489825322935184,-0.00468227424749164
-0.0048695652173913,-0.00471167644348728
-0.00485246551553083,-0.00472909698996656
-0.00482274247491639,-0.00475918770129729
-0.00480611379657005,-0.00477591973244147
-0.00477591973244147,-0.00480611379657005
-0.00475918770129729,-0.00482274247491639
-0.00472909698996656,-0.00485246551553083
-0.00471167644348728,-0.0048695652173913
-0.00468227424749164,-0.00489825322935184
-0.00466356880561377,-0.00491638795986622
-0.00463545150501672,-0.00494348690967965
-0.00461485312184005,-0.00496321070234114
-0.00458862876254181,-0.00498817614348069
-0.00456551726020419,-0.00501003344481605
-0.00454180602006689,-0.00503233014724114
-0.00451554860395214,-0.00505685618729097
-0.00449498327759197,-0.00507595778055506
-0.00446493403196904,-0.00510367892976589
-0.00444816053511706,-0.0051190675591329
-0.00441365989825552,-0.0051505016722408
-0.00440133779264214,-0.00516166766726033
-0.0043617120103921,-0.00519732441471572
-0.00435451505016722,-0.00520376596973581
-0.00430907560693124,-0.00524414715719064
-0.00430769230769231,-0.00524537002331334
-0.00426086956521739,-0.00528647676350101
-0.00425571441448693,-0.00529096989966555
-0.00421404682274247,-0.00532710025176901
-0.00420162358700746,-0.00533779264214047
-0.00416722408026756,-0.00536725016529202
-0.00414679168589193,-0.00538461538461539
-0.00412040133779264,-0.00540693301261692
-0.00409120108041973,-0.0054314381270903
-0.00407357859531773,-0.00544615503974301
-0.00403483341940592,-0.00547826086956522
-0.00402675585284281,-0.00548492223931338
-0.00397993311036789,-0.00552323672906479
-0.00397765902051233,-0.00552508361204013
-0.00393311036789298,-0.00556109428500437
-0.00391962552121987,-0.00557190635451505
-0.00388628762541806,-0.00559851376176996
-0.00386074864331976,-0.00561872909698997
-0.00383946488294314,-0.00563550027492492
-0.00380100635046578,-0.00566555183946488
-0.00379264214046823,-0.0056720587236449
-0.00374581939799331,-0.00570818660666519
-0.00374034722661781,-0.0057123745819398
-0.00369899665551839,-0.00574388450632916
-0.00367872484878119,-0.00575919732441472
-0.00365217391304348,-0.00577916830007951
-0.00361615641849529,-0.00580602006688963
-0.00360535117056856,-0.00581404212661401
-0.00355852842809365,-0.00584850326788039
-0.00355258156724199,-0.00585284280936455
-0.00351170568561873,-0.00588255005095016
-0.00348793577360419,-0.00589966555183946
-0.00346488294314381,-0.0059161988635251
-0.0034222496377613,-0.00594648829431438
-0.0034180602006689,-0.00594945316270696
-0.00337123745819398,-0.00598230117513953
-0.00335539403708555,-0.0059933110367893
-0.00332441471571906,-0.00601475768515144
-0.00328739647680321,-0.00604013377926422
-0.00327759197324415,-0.00604682989227193
-0.00323076923076923,-0.00607851004917045
-0.00321816449011809,-0.00608695652173913
-0.00318394648829431,-0.00610980362292549
-0.00314766647702752,-0.00613377926421405
-0.0031371237458194,-0.00614072189198402
-0.00309030100334448,-0.00617125658775897
-0.00307582514251679,-0.00618060200668896
-0.00304347826086956,-0.00620141341244053
-0.00300261118818976,-0.00622742474916388
-0.00299665551839465,-0.00623120279061571
-0.00294983277591973,-0.00626061257960723
-0.00292788869656019,-0.0062742474916388
-0.00290301003344482,-0.00628965581883957
-0.0028561872909699,-0.00631833571933121
-0.00285167678221982,-0.00632107023411371
-0.00280936454849498,-0.00634664200102913
-0.00277379027290682,-0.00636789297658863
-0.00276254180602007,-0.00637459194109786
-0.00271571906354515,-0.00640217592668075
-0.002694187224015,-0.00641471571906354
-0.00266889632107024,-0.00642940130975843
-0.00262207357859532,-0.00645627114559874
-0.00261279086710233,-0.00646153846153846
-0.0025752508361204,-0.00648277938403297
-0.00252946635846241,-0.00650836120401338
-0.00252842809364548,-0.0065089397210638
-0.00248160535117057,-0.00653473801208245
-0.0024440130348397,-0.00655518394648829
-0.00243478260869565,-0.00656019086552654
-0.00238795986622074,-0.00658528800855392
-0.00235635871037395,-0.00660200668896321
-0.00234113712374582,-0.00661003910088194
-0.0022943143812709,-0.00663443915285161
-0.00226633086636966,-0.00664882943143813
-0.00224749163879599,-0.00665849356907304
-0.00220066889632107,-0.00668220018694351
-0.00217373517955225,-0.00669565217391304
-0.00215384615384615,-0.00670556238154117
-0.00210702341137124,-0.00672857881273504
-0.00207835208241653,-0.00674247491638796
-0.00206020066889632,-0.00675125261642537
-0.00201337792642141,-0.00677358168904115
-0.00197993265632324,-0.00678929765886288
-0.00196655518394649,-0.00679557031538241
-0.00191973244147157,-0.00681721442818716
-0.00187819370114043,-0.00683612040133779
-0.00187290969899666,-0.00683852048005707
-0.00182608695652174,-0.00685948159226807
-0.00177926421404682,-0.00688010595651825
-0.00177272454029149,-0.00688294314381271
-0.00173244147157191,-0.00690038668909517
-0.00168561872909699,-0.00692032966205878
-0.00166310009807646,-0.00692976588628763
-0.00163879598662207,-0.00693993216785795
-0.00159197324414716,-0.00695919461607166
-0.00154894373222704,-0.00697658862876254
-0.00154515050167224,-0.00697811941452803
-0.00149832775919733,-0.00699670172421185
-0.00145150501672241,-0.00701494649944541
-0.00142938582053887,-0.00702341137123746
-0.00140468227424749,-0.00703285081290259
-0.00135785953177258,-0.00705041479410538
-0.00131103678929766,-0.00706764005517909
-0.00130385088703625,-0.00707023411371237
-0.00126421404682274,-0.00708452298768164
-0.00121739130434783,-0.00710106577934119
-0.00117118010892937,-0.00711705685618729
-0.00117056856187291,-0.00711726820822268
-0.00112374581939799,-0.00713312695115707
-0.00107692307692308,-0.00714864418954631
-0.00103010033444816,-0.00716381903688119
-0.00102990932394157,-0.00716387959866221
-0.000983277591973244,-0.00717864868183346
-0.000936454849498327,-0.00719313439335255
-0.000889632107023412,-0.00720727514409948
-0.000878006632086546,-0.00721070234113712
-0.000842809364548495,-0.00722106886952847
-0.000795986622073579,-0.00723451535768692
-0.000749163879598662,-0.00724761376498457
-0.000712768958019657,-0.00725752508361204
-0.000702341137123747,-0.0072603626485276
-0.000655518394648828,-0.00727276037491802
-0.000608695652173911,-0.00728480630073839
-0.000561872909698998,-0.00729649897986739
-0.000529464596507764,-0.00730434782608696
-0.00051505016722408,-0.00730783677757752
-0.000468227424749163,-0.00731881806444538
-0.000421404682274246,-0.00732944151987575
-0.000374581939799333,-0.00733970541587632
-0.000327759197324414,-0.0073496079528161
-0.000320091293955327,-0.00735117056856187
-0.000280936454849497,-0.00735914716683833
-0.000234113712374584,-0.00736832123956143
-0.000187290969899665,-0.00737712814226972
-0.000140468227424749,-0.0073855657388061
-9.36454849498319e-05,-0.00739363180579271
-6.70977771836875e-05,-0.00739799331103679
-4.68227424749168e-05,-0.00740132402799925
0,-0.00740864
0.000279788536075566,-0.00744481605351171
0.000281879194630873,-0.00744508659176249
0.000563758389261745,-0.00747002864800363
0.000845637583892617,-0.00748521588439957
0.00111179268111286,-0.00749163879598662
0.00112751677852349,-0.0074920196109534
0.00134996111937248,-0.00749163879598662
0.00140939597315436,-0.00749153661858517
0.00169127516778523,-0.00748465925057995
0.00197315436241611,-0.00747212484481847
0.00225503355704698,-0.00745455053482042
0.00237956259642019,-0.00744481605351171
0.00253691275167785,-0.00743245551871664
0.00281879194630873,-0.00740628507920281
0.00289733013035064,-0.00739799331103679
0.0031006711409396,-0.00737641987097317
0.00331512890542379,-0.00735117056856187
0.00338255033557047,-0.00734319393648677
0.00366442953020134,-0.00730689496109273
0.00368286417536202,-0.00730434782608696
0.00394630872483222,-0.00726777521872623
0.00401581618240069,-0.00725752508361204
0.00422818791946309,-0.00722606146321477
0.00432663193450986,-0.00721070234113712
0.00451006711409396,-0.00718195260831331
0.00462033304138084,-0.00716387959866221
0.00479194630872483,-0.00713562613679988
0.00490041620320457,-0.00711705685618729
0.0050738255033557,-0.00708724111458732
0.00516939897238179,-0.00707023411371237
0.00535570469798658,-0.00703694068370533
0.00542914627204947,-0.00702341137123746
0.00563758389261745,-0.00698485413967115
0.0056810740004807,-0.00697658862876254
0.00591946308724832,-0.00693109867464144
0.00592628053866194,-0.00692976588628763
0.00616495511658078,-0.00688294314381271
0.00620134228187919,-0.00687577723489729
0.00639841384914054,-0.00683612040133779
0.00648322147651007,-0.00681898905407152
0.00662737335595432,-0.00678929765886288
0.00676510067114094,-0.00676082369885283
0.00685230242229422,-0.00674247491638796
0.00704697986577181,-0.00670136268799021
0.00707359116815152,-0.00669565217391304
0.00729110746161662,-0.00664882943143813
0.00732885906040269,-0.00664067655738526
0.0075053459210745,-0.00660200668896321
0.00761073825503356,-0.00657883489013312
0.0077168967810068,-0.00655518394648829
0.00789261744966443,-0.00651590447668791
0.00792595669413995,-0.00650836120401338
0.00813231352977666,-0.00646153846153846
0.0081744966442953,-0.00645193894616307
0.00833627222066031,-0.00641471571906354
0.00845637583892618,-0.00638699344238512
0.00853829063981258,-0.00636789297658863
0.00873825503355705,-0.00632112289496098
0.00873847808563935,-0.00632107023411371
0.00893635304627984,-0.0062742474916388
0.00902013422818792,-0.00625436321199762
0.00913266873139069,-0.00622742474916388
0.00930201342281879,-0.00618676906469194
0.00932749822686532,-0.00618060200668896
0.00952054039920504,-0.00613377926421405
0.00958389261744967,-0.00611837266588234
0.00971213782750691,-0.00608695652173913
0.00986577181208054,-0.00604921718096265
0.00990250008043113,-0.00604013377926422
0.0100913982672124,-0.0059933110367893
0.0101476510067114,-0.00597933392851328
0.0102790205293621,-0.00594648829431438
0.0104295302013423,-0.00590875893832035
0.0104655953019311,-0.00589966555183946
0.0106509052781082,-0.00585284280936455
0.0107114093959732,-0.00583752007654357
0.0108351263055198,-0.00580602006688963
0.010993288590604,-0.00576565022920086
0.011018443636611,-0.00575919732441472
0.011200619741073,-0.0057123745819398
0.0112751677852349,-0.00569317131110543
0.011381891932472,-0.00566555183946488
0.0115570469798658,-0.00562011669264707
0.0115623730746142,-0.00561872909698997
0.0117417910301751,-0.00557190635451505
0.0118389261744966,-0.00554649995102783
0.011920477504034,-0.00552508361204013
0.0120984015847972,-0.00547826086956522
0.0121208053691275,-0.00547235474754606
0.0122754367094964,-0.0054314381270903
0.0124026845637584,-0.00539769450985624
0.012451833669375,-0.00538461538461539
0.0126274691044714,-0.00533779264214047
0.0126845637583893,-0.00532254370048605
0.0128023971669785,-0.00529096989966555
0.0129664429530201,-0.00524692305305496
0.0129767497447937,-0.00524414715719064
0.0131503383689013,-0.00519732441471572
0.013248322147651,-0.00517084334382926
0.0133233751123912,-0.0051505016722408
0.0134958251904816,-0.00510367892976589
0.0135302013422819,-0.00509433048584505
0.0136676370318981,-0.00505685618729097
0.0138120805369128,-0.00501739620364283
0.0138389646614372,-0.00501003344481605
0.0140096796236841,-0.00496321070234114
0.0140939597315436,-0.00494005479893775
0.0141798990192982,-0.00491638795986622
0.014349634710628,-0.0048695652173913
0.0143758389261745,-0.00486232624435554
0.0145188165427898,-0.00482274247491639
0.0146577181208054,-0.00478421942599889
0.0146875827879063,-0.00477591973244147
0.0148558317235615,-0.00472909698996656
0.0149395973154362,-0.00470574826632501
0.0150236513781097,-0.00468227424749164
0.0151910499300729,-0.00463545150501672
0.0152214765100671,-0.00462692946498586
0.0153579789841319,-0.00458862876254181
0.015503355704698,-0.00454777140409796
0.0155245456120101,-0.00454180602006689
0.0156906580631249,-0.00449498327759197
0.0157852348993289,-0.00446828410019915
0.0158564064481472,-0.00444816053511706
0.0160217741641411,-0.00440133779264214
0.0160671140939597,-0.00438848331116305
0.0161867494156231,-0.00435451505016722
0.0163489932885906,-0.00430837893303017
0.0163514045294192,-0.00430769230769231
0.0165156502528902,-0.00426086956521739
0.0166308724832215,-0.00422797393040512
0.0166795907918969,-0.00421404682274247
0.0168431793727547,-0.00416722408026756
0.0169127516778524,-0.00414728514849802
0.0170064422181198,-0.00412040133779264
0.0171694023374066,-0.00407357859531773
0.0171946308724832,-0.00406632156957933
0.0173320216351846,-0.00402675585284281
0.0174765100671141,-0.00398508882995172
0.0174943691995888,-0.00397993311036789
0.0176563876987396,-0.00393311036789298
0.017758389261745,-0.00390359411906184
0.017818136234603,-0.00388628762541806
0.0179795952451487,-0.00383946488294314
0.0180402684563758,-0.00382184948260713
0.0181407731615845,-0.00379264214046823
0.0183016956080768,-0.00374581939799331
0.0183221476510067,-0.00373986247059829
0.0184623293653234,-0.00369899665551839
0.0186040268456376,-0.00365763722496559
0.0186227284824215,-0.00365217391304348
0.0187828511821923,-0.00360535117056856
0.0188859060402685,-0.00357518056261987
0.0189427408322724,-0.00355852842809365
0.0191023821401474,-0.00351170568561873
0.0191677852348993,-0.00349250252921682
0.0192617846680649,-0.00346488294314381
0.0194209631760549,-0.0034180602006689
0.0194496644295302,-0.00340960952327551
0.0195798995023928,-0.00337123745819398
0.0197315436241611,-0.00332650652158597
0.0197386305373039,-0.00332441471571906
0.0198971225694823,-0.00327759197324415
0.0200134228187919,-0.00324319600833287
0.0200554150156667,-0.00323076923076923
0.0202134889931738,-0.00318394648829431
0.0202953020134228,-0.00315968839929661
0.0203713607447286,-0.0031371237458194
0.0205290319400044,-0.00309030100334448
0.0205771812080537,-0.00307598915739113
0.0206864998268417,-0.00304347826086956
0.0208437827589215,-0.00299665551839465
0.0208590604026846,-0.00299210354011891
0.0210008626278124,-0.00294983277591973
0.0211409395973154,-0.00290803384623908
0.0211577675903124,-0.00290301003344482
0.0213144778972548,-0.0028561872909699
0.0214228187919463,-0.00282378533182913
0.0214710159315807,-0.00280936454849498
0.0216273728788876,-0.00276254180602007
0.0217046979865772,-0.00273936520161069
0.0217835577292972,-0.00271571906354515
0.0219395734117487,-0.00266889632107024
0.0219865771812081,-0.00265477798168822
0.0220954180698448,-0.00262207357859532
0.022251104023197,-0.0025752508361204
0.0222684563758389,-0.00257002803656793
0.0224066207810676,-0.00252842809364548
0.0225503355704698,-0.00248511767989571
0.0225619864933918,-0.00248160535117057
0.022717188513345,-0.00243478260869565
0.0228322147651007,-0.00240005015603565
0.0228722428431195,-0.00238795986622074
0.0230271428143535,-0.00234113712374582
0.0231140939597315,-0.00231483221205187
0.0231818965482406,-0.0022943143812709
0.0233365041980868,-0.00224749163879599
0.0233959731543624,-0.00222946763312373
0.0234909675759088,-0.00220066889632107
0.0236452922086473,-0.00215384615384615
0.0236778523489933,-0.00214396007571361
0.0237994749593299,-0.00210702341137124
0.0239535254792703,-0.00206020066889632
0.0239597315436242,-0.00205831307311914
0.0241074368539464,-0.00201337792642141
0.024241610738255,-0.00197252688825976
0.0242612204406795,-0.00196655518394649
0.0244148705895274,-0.00191973244147157
0.0245234899328859,-0.00188660707413357
0.0245683953844285,-0.00187290969899666
0.0247217927185124,-0.00182608695652174
0.0248053691275168,-0.00180055782215305
0.0248750669373125,-0.00177926421404682
0.025028219060922,-0.00173244147157191
0.0250872483221477,-0.00171438222084894
0.025181250537644,-0.00168561872909699
0.02533416474612,-0.00163879598662207
0.0253691275167785,-0.00162808325934874
0.0254869609562084,-0.00159197324414716
0.0256396442516845,-0.00154515050167224
0.0256510067114094,-0.00154166383142736
0.0257922123334408,-0.00149832775919733
0.0259328859060403,-0.00145512487293467
0.0259446710666487,-0.00145150501672241
0.0260970182140895,-0.00140468227424749
0.0262147651006711,-0.00136846924606852
0.0262492586597904,-0.00135785953177258
0.0264013915795643,-0.00131103678929766
0.026496644295302,-0.00128170138208596
0.0265534201401426,-0.00126421404682274
0.026705344878149,-0.00121739130434783
0.0267785234899329,-0.00119482382821412
0.0268571676816312,-0.00117056856187291
0.027008890053244,-0.00112374581939799
0.0270604026845638,-0.0011078390538265
0.0271605129686996,-0.00107692307692308
0.0273120385697892,-0.00103010033444816
0.0273422818791946,-0.00102074945345095
0.0274634672216815,-0.000983277591973244
0.0276148014390032,-0.000936454849498327
0.0276241610738255,-0.000933557349636633
0.0277660412205738,-0.000889632107023412
0.0279060402684564,-0.000846263263517546
0.0279171891424989,-0.000842809364548495
0.0280682453273269,-0.000795986622073579
0.0281879194630872,-0.000758869728073352
0.028219211935053,-0.000749163879598662
0.0283700895067624,-0.000702341137123747
0.0284697986577181,-0.000671380321844196
0.0285208796845506,-0.000655518394648828
0.0286715833462149,-0.000608695652173911
0.028751677852349,-0.000583797104042765
0.0288222017866694,-0.000561872909698998
0.0289727360739912,-0.00051505016722408
0.0290335570469799,-0.000496122074408287
0.0291231872879501,-0.000468227424749163
0.0292735565767284,-0.000421404682274246
0.0293154362416107,-0.000408357175374463
0.0294238449025313,-0.000374581939799333
0.0295740534157299,-0.000327759197324414
0.0295973154362416,-0.000320504294141593
0.0297241830279078,-0.000280936454849497
0.0298742348423471,-0.000234113712374584
0.0298791946308725,-0.000232565264657847
0.0300242097597773,-0.000187290969899665
0.0301610738255034,-0.000144539891471219
0.0301741088098297,-0.000140468227424749
0.0303239329060391,-9.36454849498319e-05
0.0304429530201342,-5.64311909169002e-05
0.0304736829995462,-4.68227424749168e-05
0.03062336,0
0.0307248322147651,3.17969893541225e-05
0.031006711409396,0.000120124101210176
0.0312885906040268,0.000208448914232207
0.0315229409191763,0.000281879194630873
0.0315704697986577,0.000296814192562559
0.0318523489932886,0.00038538517638759
0.0321342281879195,0.000473949561604579
0.0324161073825503,0.000562507522842367
0.0324200890176751,0.000563758389261745
0.0326979865771812,0.000651304620385522
0.0329798657718121,0.000740094760705033
0.033261744966443,0.000828874669484075
0.0333149712375913,0.000845637583892617
0.0335436241610738,0.000917844819768962
0.0338255033557047,0.00100684793599234
0.0341073825503356,0.00109583735592343
0.0342077389317324,0.00112751677852349
0.0343892617449664,0.00118497100572879
0.0346711409395973,0.00127417526028763
0.0349530201342282,0.00136336266396208
0.0350985295645123,0.00140939597315436
0.0352348993288591,0.0014526509868781
0.0355167785234899,0.00154204539820107
0.0357986577181208,0.00163142008510759
0.0359874683525349,0.00169127516778523
0.0360805369127517,0.00172085491198849
0.0363624161073825,0.00181042927813666
0.0366442953020134,0.00189998130140606
0.0368746696470605,0.00197315436241611
0.0369261744966443,0.00198955505877552
0.0372080536912752,0.00207929988918283
0.037489932885906,0.00216901999005898
0.0377602381289376,0.00225503355704698
0.0377718120805369,0.00225872564541714
0.0380536912751678,0.00234863209973851
0.0383355704697987,0.00243851164883035
0.0386174496644295,0.0025283649238234
0.0386442689020788,0.00253691275167785
0.0388993288590604,0.00261840249517727
0.0391812080536913,0.00270843343967819
0.0394630872483222,0.00279843616307731
0.0395268504945337,0.00281879194630873
0.039744966442953,0.00288858923223232
0.0400268456375839,0.00297876404840419
0.0403087248322148,0.00306890886677657
0.0404080646342672,0.0031006711409396
0.0405906040268456,0.00315917190810531
0.0408724832214765,0.00324948355841862
0.0411543624161074,0.003339763589904
0.0412879864656179,0.00338255033557047
0.0414362416107383,0.00343013144257299
0.0417181208053691,0.00352057333697456
0.042,0.00361098213396519


==> figures/yieldSurface/fitContour_Willam-Warnke_rho_5_theta_0.csv <==
-0.00882792620261505,0.042
-0.00886956521739131,0.0418541702070853
-0.00890837810013915,0.0417181208053691
-0.00892642140468227,0.0416548332385724
-0.00898327759197324,0.0414552403899808
-0.00898868543316718,0.0414362416107383
-0.00904013377926421,0.0412553728269483
-0.00906884107975569,0.0411543624161074
-0.00909698996655518,0.0410552490496518
-0.0091488507625145,0.0408724832214765
-0.00915384615384615,0.0408548663201846
-0.00921070234113712,0.0406541976323389
-0.0092287049730766,0.0405906040268456
-0.0092675585284281,0.0404532561545517
-0.00930840731122446,0.0403087248322148
-0.00932441471571906,0.0402520454804927
-0.00938127090301004,0.0400505529658777
-0.00938795509178307,0.0400268456375839
-0.009438127090301,0.0398487609997437
-0.00946734242255124,0.039744966442953
-0.00949498327759197,0.039646688923916
-0.00954657402424117,0.0394630872483222
-0.00955183946488294,0.0394443335670588
-0.00960869565217391,0.0392416644723451
-0.00962564065137,0.0391812080536913
-0.00966555183946488,0.0390386954235367
-0.00970454519005807,0.0388993288590604
-0.00972240802675585,0.0388354312210404
-0.00977926421404682,0.0386318614557539
-0.00978328602140365,0.0386174496644295
-0.00983612040133779,0.0384279575684165
-0.0098618551619971,0.0383355704697987
-0.00989297658862877,0.0382237458339637
-0.00994025794771607,0.0380536912751678
-0.00994983277591973,0.0380192225373767
-0.0100066889632107,0.0378143612560601
-0.0100184871193239,0.0377718120805369
-0.0100635451505017,0.0376091607321334
-0.0100965413797918,0.037489932885906
-0.0101204013377926,0.0374036347655078
-0.0101744224460678,0.0372080536912752
-0.0101772575250836,0.0371977792815011
-0.0102341137123746,0.0369915517614482
-0.0102521202971508,0.0369261744966443
-0.0102909698996656,0.0367849780500888
-0.0103296390072367,0.0366442953020134
-0.0103478260869565,0.0365780595939024
-0.0104046822742475,0.0363707866447904
-0.0104069763398906,0.0363624161073825
-0.0104615384615385,0.0361631169578317
-0.0104841231148654,0.0360805369127517
-0.0105183946488294,0.0359550861442445
-0.0105610844804128,0.0357986577181208
-0.0105752508361204,0.0357466893359909
-0.0106321070234114,0.0355379069260126
-0.0106378553960509,0.0355167785234899
-0.0106889632107023,0.0353287108006292
-0.0107144297138882,0.0352348993288591
-0.0107458193979933,0.0351191306029692
-0.0107908107373303,0.0349530201342282
-0.0108026755852843,0.0349091609284648
-0.0108595317725753,0.0346987751357861
-0.0108669925534901,0.0346711409395973
-0.0109163879598662,0.0344879532272078
-0.0109429705715747,0.0343892617449664
-0.0109732441471572,0.0342767218192668
-0.0110187469652407,0.0341073825503356
-0.0110301003344482,0.0340650748825322
-0.0110869565217391,0.0338529830787103
-0.0110943157096032,0.0338255033557047
-0.0111438127090301,0.0336404254935697
-0.0111696722331121,0.0335436241610738
-0.0112006688963211,0.0334274301168106
-0.0112448183245321,0.033261744966443
-0.011257525083612,0.0332139901876306
-0.011314381270903,0.0330000799693791
-0.0113197486368674,0.0329798657718121
-0.011371237458194,0.0327856646965131
-0.0113944570182011,0.0326979865771812
-0.011428093645485,0.0325707800161068
-0.0114689456464772,0.0324161073825503
-0.0114849498327759,0.0323554183069331
-0.0115418060200669,0.0321395662631455
-0.0115432106709549,0.0321342281879195
-0.0115986622073579,0.0319231573089549
-0.0116172426995334,0.0318523489932886
-0.0116555183946488,0.0317062434570521
-0.0116910451017096,0.0315704697986577
-0.0117123745819398,0.0314888160686171
-0.0117646144242978,0.0312885906040268
-0.0117692307692308,0.0312708662614976
-0.0118260869565217,0.0310523315131734
-0.0118379421496423,0.031006711409396
-0.0118829431438127,0.0308332317479126
-0.0119110278358516,0.0307248322147651
-0.0119397993311037,0.0306135772070237
-0.011983869762816,0.0304429530201342
-0.0119966555183947,0.0303933577451465
-0.0120535117056856,0.0301725480614187
-0.0120564629521973,0.0301610738255034
-0.0121103678929766,0.0299510859510269
-0.0121287995681758,0.0298791946308725
-0.0121672240802676,0.0297290222433025
-0.0122008810858896,0.0295973154362416
-0.0122240802675585,0.0295063452791331
-0.0122727035323366,0.0293154362416107
-0.0122809364548495,0.029283043018465
-0.0123377926421405,0.0290590653378358
-0.0123442601485578,0.0290335570469799
-0.0123946488294314,0.0288343863109655
-0.0124155461733808,0.028751677852349
-0.0124515050167224,0.0286090387570779
-0.0124865608216488,0.0284697986577181
-0.0125083612040134,0.0283830087216815
-0.0125572997773554,0.0281879194630872
-0.0125652173913044,0.0281562817551672
-0.0126220735785953,0.0279288044210913
-0.0126277562718673,0.0279060402684564
-0.0126789297658863,0.0277005433058242
-0.0126979250005368,0.0276241610738255
-0.0127357859531773,0.0274715338161929
-0.0127678046553536,0.0273422818791946
-0.0127926421404682,0.0272417590532833
-0.0128373905381406,0.0270604026845638
-0.0128494983277592,0.0270112014668365
-0.0129063545150502,0.0267798402684114
-0.0129066777144272,0.0267785234899329
-0.0129632107023411,0.0265475622498256
-0.0129756565548927,0.026496644295302
-0.0130200668896321,0.0263144395557112
-0.0130443270398733,0.0262147651006711
-0.0130769230769231,0.0260804514633819
-0.0131126840439562,0.0259328859060403
-0.013133779264214,0.0258455763823232
-0.0131807223263046,0.0256510067114094
-0.013190635451505,0.0256097918016365
-0.013247491638796,0.0253730651765285
-0.0132484361425907,0.0253691275167785
-0.013304347826087,0.025135284881895
-0.0133158165030818,0.0250872483221477
-0.0133612040133779,0.0248965166370173
-0.0133828618465196,0.0248053691275168
-0.0134180602006689,0.0246567335157682
-0.0134495664384439,0.0245234899328859
-0.0134749163879599,0.0244159073441185
-0.0135159244107883,0.024241610738255
-0.0135317725752508,0.0241740086179783
-0.0135819297578123,0.0239597315436242
-0.0135886287625418,0.0239310064142066
-0.0136454849498328,0.0236868427585554
-0.0136475754954317,0.0236778523489933
-0.0137023411371237,0.0234414265144585
-0.0137128536449966,0.0233959731543624
-0.0137591973244147,0.0231948004836636
-0.0137777604511068,0.0231140939597315
-0.0138160535117057,0.0229469270360787
-0.0138422893161465,0.0228322147651007
-0.0138729096989967,0.0226977665717766
-0.0139064334818904,0.0225503355704698
-0.0139297658862876,0.0224472773774741
-0.013970186024347,0.0222684563758389
-0.0139866220735786,0.0221954154699421
-0.0140335398483869,0.0219865771812081
-0.0140434782608696,0.0219421344249321
-0.0140964876821466,0.0217046979865772
-0.0141003344481605,0.0216873851900269
-0.0141571906354515,0.02143108445844
-0.0141590213617575,0.0214228187919463
-0.0142140468227425,0.0211731445252313
-0.0142211326385937,0.0211409395973154
-0.0142709030100334,0.0209135708037022
-0.0142828151729661,0.0208590604026846
-0.0143277591973244,0.0206523019930323
-0.0143440609270807,0.0205771812080537
-0.0143846153846154,0.0203892730057377
-0.014404861654446,0.0202953020134228
-0.0144414715719064,0.0201244146499758
-0.0144652088926252,0.0200134228187919
-0.0144983277591973,0.0198576532788623
-0.0145250939556613,0.0197315436241611
-0.0145551839464883,0.0195889104027307
-0.0145845079261523,0.0194496644295302
-0.0146120401337793,0.0193181022596877
-0.0146434416469603,0.0191677852348993
-0.0146688963210702,0.0190451393391387
-0.0147018857125298,0.0188859060402685
-0.0147257525083612,0.0187699258521686
-0.0147598304597943,0.0186040268456376
-0.0147826086956522,0.0184923591417388
-0.0148172659586454,0.0183221476510067
-0.0148394648829431,0.018212329024577
-0.0148741820019391,0.0180402684563758
-0.0148963210702341,0.0179297170553629
-0.0149305680950099,0.017758389261745
-0.0149531772575251,0.0176443957023064
-0.0149864134446634,0.0174765100671141
-0.0150100334448161,0.017356227421437
-0.0150417069476148,0.0171946308724832
-0.015066889632107,0.0170650636148055
-0.0150964371783381,0.0169127516778524
-0.015123745819398,0.0167707434552857
-0.0151505923762893,0.0166308724832215
-0.015180602006689,0.0164730925576466
-0.0152041604324629,0.0163489932885906
-0.0152374581939799,0.0161719214719599
-0.0152571288752393,0.0160671140939597
-0.0152943143812709,0.0158670239710501
-0.0153094848554765,0.0157852348993289
-0.0153511705685619,0.0155581750984433
-0.015361215130796,0.015503355704698
-0.0154080267558528,0.0152451289368748
-0.0154123060490101,0.0152214765100671
-0.0154627428350792,0.0149395973154362
-0.0154648829431438,0.0149274990527966
-0.0155125100882603,0.0146577181208054
-0.0155217391304348,0.0146048044596007
-0.0155615942322463,0.0143758389261745
-0.0155785953177258,0.0142769261135174
-0.0156099797974956,0.0140939597315436
-0.0156354515050167,0.0139434883086372
-0.0156576508074855,0.0138120805369128
-0.0156923076923077,0.0136040741610943
-0.0157045907556488,0.0135302013422819
-0.0157491638795987,0.0132582197261698
-0.015750782580943,0.013248322147651
-0.0157962057427641,0.0129664429530201
-0.0158060200668896,0.0129045693265085
-0.0158408442920961,0.0126845637583893
-0.0158628762541806,0.0125430377503965
-0.0158846798408653,0.0124026845637584
-0.0159197324414716,0.012173062326612
-0.0159276928478239,0.0121208053691275
-0.0159698612156601,0.0118389261744966
-0.0159765886287625,0.0117930948065248
-0.0160111635154798,0.0115570469798658
-0.0160334448160535,0.0114017990375907
-0.0160515802566806,0.0112751677852349
-0.0160903010033445,0.0109989217264085
-0.0160910888974048,0.010993288590604
-0.0161296616016282,0.0107114093959732
-0.0161471571906355,0.0105804581524066
-0.0161672783081384,0.0104295302013423
-0.0162039139817734,0.0101476510067114
-0.0162040133779264,0.010146866208918
-0.0162395374502408,0.00986577181208054
-0.0162608695652174,0.00969207277809149
-0.0162741264893629,0.00958389261744967
-0.0163076505019065,0.00930201342281879
-0.0163177257525084,0.00921456772249681
-0.0163400792640115,0.00902013422818792
-0.0163713844384914,0.00873825503355705
-0.0163745819397993,0.00870841429380945
-0.0164015299420057,0.00845637583892618
-0.0164304870787517,0.0081744966442953
-0.0164314381270903,0.00816484881126709
-0.0164582158785929,0.00789261744966443
-0.0164846848308371,0.00761073825503356
-0.0164882943143813,0.00757038463109635
-0.0165098517462587,0.00732885906040269
-0.0165336800814432,0.00704697986577181
-0.0165451505016722,0.00690308580484783
-0.0165561267198859,0.00676510067114094
-0.0165771481597648,0.00648322147651007
-0.0165967004327348,0.00620134228187919
-0.0166020066889632,0.00611852008038053
-0.0166147337936875,0.00591946308724832
-0.0166311994336247,0.00563758389261745
-0.0166460454207561,0.00535570469798658
-0.0166588628762542,0.00508140668804201
-0.0166592164401689,0.0050738255033557
-0.0166706533504478,0.00479194630872483
-0.0166802966648261,0.00451006711409396
-0.0166880821818314,0.00422818791946309
-0.0166939422856671,0.00394630872483222
-0.0166978056854712,0.00366442953020134
-0.0166995971286781,0.00338255033557047
-0.0166992370855483,0.0031006711409396
-0.0166966414015974,0.00281879194630873
-0.0166917209142893,0.00253691275167785
-0.0166843810299567,0.00225503355704698
-0.0166745212564757,0.00197315436241611
-0.0166620346867554,0.00169127516778523
-0.0166588628762542,0.00163260347158791
-0.0166468072492294,0.00140939597315436
-0.0166287176700127,0.00112751677852349
-0.0166076361827346,0.000845637583892617
-0.0166020066889632,0.000780123534921652
-0.0165834237924828,0.000563758389261745
-0.0165559316987022,0.000281879194630873
-0.0165451505016722,0.000183637378967648
-0.016525,0
-0.0165183291969454,-5.68561872909684e-05
-0.0165115110956937,-0.00011371237458194
-0.0165045452859665,-0.000170568561872912
-0.0164974313535199,-0.000227424749163881
-0.0164901688801357,-0.000284280936454849
-0.0164882943143813,-0.00029866203384039
-0.0164827574374222,-0.000341137123745817
-0.016475196597803,-0.000397993311036789
-0.0164674859309297,-0.000454849498327761
-0.016459625000937,-0.00051170568561873
-0.0164516133678921,-0.000568561872909698
-0.0164434505877911,-0.000625418060200666
-0.016435136212557,-0.000682274247491638
-0.0164314381270903,-0.000707110302637752
-0.0164266697645096,-0.00073913043478261
-0.0164180507807838,-0.000795986622073579
-0.0164092788158387,-0.000852842809364547
-0.016400353403144,-0.000909698996655519
-0.0163912740720315,-0.000966555183946487
-0.0163820403476984,-0.00102341137123746
-0.0163745819397993,-0.00106858016175067
-0.0163726517287511,-0.00108026755852843
-0.0163631076514134,-0.0011371237458194
-0.0163534077038053,-0.00119397993311037
-0.016343551392057,-0.00125083612040134
-0.0163335382181269,-0.00130769230769231
-0.0163233676798116,-0.00136454849498328
-0.0163177257525084,-0.00139560960781101
-0.0163130391747736,-0.00142140468227425
-0.0163025521440464,-0.00147826086956522
-0.0162919061764463,-0.00153511705685619
-0.0162811007502134,-0.00159197324414716
-0.0162701353394193,-0.00164882943143813
-0.0162608695652174,-0.00169618200545074
-0.0162590093583078,-0.0017056856187291
-0.0162477220191938,-0.00176254180602007
-0.016236273039357,-0.00181939799331104
-0.0162246618729596,-0.00187625418060201
-0.0162128879700179,-0.00193311036789298
-0.0162040133779264,-0.00197538313733733
-0.0162009506498802,-0.00198996655518395
-0.0161888490706958,-0.00204682274247492
-0.016176583012255,-0.00210367892976589
-0.0161641519044177,-0.00216053511705686
-0.0161515551729486,-0.00221739130434783
-0.0161471571906355,-0.00223698829759955
-0.0161387917819991,-0.0022742474916388
-0.0161258612975363,-0.00233110367892977
-0.0161127633576511,-0.00238795986622073
-0.0160994973678213,-0.00244481605351171
-0.0160903010033445,-0.00248374082565334
-0.0160860624455056,-0.00250167224080268
-0.0160724575891883,-0.00255852842809364
-0.0160586827762789,-0.00261538461538462
-0.0160447373918881,-0.00267224080267558
-0.0160334448160535,-0.00271772725052809
-0.0160306205892744,-0.00272909698996656
-0.0160163309898784,-0.00278595317725753
-0.0160018688358924,-0.00284280936454849
-0.015987233492063,-0.00289966555183947
-0.0159765886287625,-0.00294053976465419
-0.0159724239202992,-0.00295652173913043
-0.0159574387685839,-0.0030133779264214
-0.0159422783660793,-0.00307023411371238
-0.0159269420572608,-0.00312709030100334
-0.0159197324414716,-0.00315352208717944
-0.0159114282499704,-0.00318394648829431
-0.0158957362870987,-0.00324080267558529
-0.0158798662780028,-0.00329765886287625
-0.0158638175470737,-0.00335451505016723
-0.0158628762541806,-0.00335781478466809
-0.0158475874224823,-0.00341137123745819
-0.0158311769296164,-0.00346822742474916
-0.0158145854951858,-0.00352508361204014
-0.0158060200668896,-0.00355412710200167
-0.0157978112320336,-0.0035819397993311
-0.015780853246786,-0.00363879598662207
-0.0157637120359872,-0.00369565217391304
-0.0157491638795987,-0.00374340017962048
-0.0157463864410954,-0.00375250836120401
-0.0157288737241272,-0.00380936454849498
-0.0157111754326895,-0.00386622073578595
-0.0156932908392428,-0.00392307692307692
-0.0156923076923077,-0.00392617214460034
-0.0156752160898183,-0.00397993311036789
-0.0156569531768646,-0.00403678929765886
-0.0156385015316948,-0.00409364548494983
-0.0156354515050167,-0.0041029540129916
-0.01561985727963,-0.0041505016722408
-0.0156010219627898,-0.00420735785953177
-0.0155819954178752,-0.00426421404682274
-0.0155785953177258,-0.00427427940374037
-0.0155627734114633,-0.00432107023411371
-0.0155433576623316,-0.00437792642140468
-0.0155237481234053,-0.00443478260869565
-0.0155217391304348,-0.00444055453025495
-0.0155039397605067,-0.00449163879598662
-0.0154839353004804,-0.00454849498327759
-0.0154648829431438,-0.00460212118765326
-0.0154637341314525,-0.00460535117056856
-0.0154433307351247,-0.00466220735785953
-0.0154227290316458,-0.0047190635451505
-0.0154080267558528,-0.00475926057616714
-0.0154019265383258,-0.00477591973244147
-0.0153809198535893,-0.00483277591973244
-0.0153597121168243,-0.00488963210702341
-0.0153511705685619,-0.00491232786074136
-0.0153382986792772,-0.00494648829431438
-0.015316679721766,-0.00500334448160535
-0.0152948569017481,-0.00506020066889632
-0.0152943143812709,-0.00506160229228684
-0.0152728224895793,-0.00511705685618729
-0.0152505820118638,-0.00517391304347826
-0.0152374581939799,-0.00520716764039396
-0.0152281316411518,-0.00523076923076923
-0.0152054689528029,-0.0052876254180602
-0.0151825974423557,-0.00534448160535117
-0.015180602006689,-0.00534940153809174
-0.0151595085906028,-0.00540133779264214
-0.0151362080814793,-0.00545819397993311
-0.015123745819398,-0.00548834424324746
-0.0151126915375346,-0.00551505016722408
-0.0150889572127271,-0.00557190635451505
-0.015066889632107,-0.00562430183566371
-0.0150650081445552,-0.00562876254180602
-0.0150408350720167,-0.00568561872909699
-0.015016445794639,-0.00574247491638796
-0.0150100334448161,-0.00575730353847779
-0.0149918316244438,-0.00579933110367893
-0.0149669962937668,-0.0058561872909699
-0.0149531772575251,-0.00588756244397959
-0.0149419365567718,-0.00591304347826087
-0.0149166499643614,-0.00596989966555184
-0.0148963210702341,-0.00601522200299571
-0.0148911392699325,-0.00602675585284281
-0.0148653960866934,-0.00608361204013378
-0.0148394648829431,-0.00614038951058558
-0.0148394288715482,-0.00614046822742475
-0.0148132236460404,-0.00619732441471572
-0.0147867920190427,-0.00625418060200669
-0.0147826086956522,-0.00626311161315625
-0.0147601213253244,-0.00631103678929766
-0.0147332196533499,-0.00636789297658863
-0.0147257525083612,-0.00638355507330877
-0.0147060774978013,-0.0064247491638796
-0.0146787000401356,-0.00648160535117057
-0.0146688963210702,-0.00650181047698909
-0.014651080219815,-0.00653846153846154
-0.014623221109081,-0.00659531772575251
-0.0146120401337793,-0.00661796331984019
-0.0145951172236281,-0.00665217391304348
-0.0145667704645066,-0.00670903010033445
-0.0145551839464883,-0.00673209475632286
-0.0145381759103418,-0.00676588628762542
-0.0145093353783921,-0.00682274247491639
-0.0144983277591973,-0.00684428184069356
-0.0144802433429176,-0.00687959866220736
-0.0144509027835016,-0.00693645484949833
-0.0144414715719064,-0.0069545977522143
-0.0144213062393129,-0.0069933110367893
-0.0143914592666268,-0.00705016722408027
-0.0143846153846154,-0.00706311200583394
-0.0143613509657425,-0.00710702341137124
-0.01433099106196,-0.00716387959866221
-0.0143277591973244,-0.00716989064946982
-0.0143003635300776,-0.00722073578595318
-0.0142709030100334,-0.0072749829155049
-0.0142694829973816,-0.00727759197324415
-0.0142383295753947,-0.00733444816053512
-0.0142140468227425,-0.00737842349181344
-0.0142069182703061,-0.00739130434782609
-0.0141752343736839,-0.00744816053511706
-0.0141571906354515,-0.00748030174094528
-0.0141432842080859,-0.00750501672240803
-0.0141110628197298,-0.007561872909699
-0.0141003344481605,-0.00758067224688799
-0.014078565457684,-0.00761872909698997
-0.0140457994251722,-0.00767558528428094
-0.0140434782608696,-0.00767958690030534
-0.0140127462773573,-0.00773244147157191
-0.0139866220735786,-0.00777703666554591
-0.0139794220453522,-0.00778929765886288
-0.0139458105309817,-0.00784615384615385
-0.0139297658862876,-0.00787310390461898
-0.0139119171368136,-0.00790301003344482
-0.0138777416825847,-0.00795986622073579
-0.0138729096989967,-0.00796785324996301
-0.0138432698482313,-0.00801672240802676
-0.0138160535117057,-0.008061271804416
-0.0138085156174202,-0.00807357859531773
-0.0137734629644007,-0.0081304347826087
-0.0137591973244147,-0.00815341713776293
-0.0137381157785018,-0.00818729096989967
-0.0137024788547786,-0.00824414715719064
-0.0137023411371237,-0.00824436554463646
-0.0136665287042296,-0.00830100334448161
-0.0136454849498328,-0.00833405158727687
-0.0136302837086163,-0.00835785953177258
-0.0135937360550784,-0.00841471571906355
-0.0135886287625418,-0.00842261175087824
-0.0135568723644987,-0.00847157190635451
-0.0135317725752508,-0.00851000393360062
-0.0135197058860589,-0.00852842809364548
-0.0134822258935223,-0.00858528428093646
-0.0134749163879599,-0.00859630375800454
-0.0134444242001737,-0.00864214046822743
-0.0134180602006689,-0.00868150514223416
-0.0134063112946955,-0.0086989966555184
-0.0133678765969138,-0.00875585284280937
-0.0133612040133779,-0.00876566341891129
-0.0133291111353962,-0.00881270903010033
-0.013304347826087,-0.0088487709010585
-0.0132900255311296,-0.00886956521739131
-0.0132506129949996,-0.00892642140468227
-0.013247491638796,-0.00893089794050057
-0.0132108566409512,-0.00898327759197324
-0.013190635451505,-0.00901200263105662
-0.0131707706820185,-0.00904013377926421
-0.013133779264214,-0.00909218274380946
-0.0131303519734972,-0.00909698996655518
-0.0130895806128707,-0.00915384615384615
-0.0130769230769231,-0.009171388423648
-0.0130484652026475,-0.00921070234113712
-0.0130200668896321,-0.00924968771760409
-0.0130070068102298,-0.0092675585284281
-0.0129651992524577,-0.00932441471571906
-0.0129632107023411,-0.00932710391160889
-0.0129230237970417,-0.00938127090301004
-0.0129063545150502,-0.00940360098070636
-0.0128804945329765,-0.009438127090301
-0.0128494983277592,-0.00947925824434678
-0.0128376077930331,-0.00949498327759197
-0.0127943572998583,-0.00955183946488294
-0.0127926421404682,-0.00955408183048883
-0.0127507243968613,-0.00960869565217391
-0.0127357859531773,-0.00962804251430521
-0.0127067223304565,-0.00966555183946488
-0.0126789297658863,-0.00970120831561662
-0.0126623471009137,-0.00972240802675585
-0.0126220735785953,-0.00977359215853918
-0.0126175946151829,-0.00977926421404682
-0.0125724491620401,-0.00983612040133779
-0.0125652173913044,-0.00984517717043304
-0.012526910942398,-0.00989297658862877
-0.0125083612040134,-0.00991599025556532
-0.0124809826000664,-0.00994983277591973
-0.0124515050167224,-0.0099860621152305
-0.0124346596779507,-0.0100066889632107
-0.0123946488294314,-0.0100554045419054
-0.012387937616,-0.0100635451505017
-0.0123408065646016,-0.0101204013377926
-0.0123377926421405,-0.0101240179829789
-0.0122932557496539,-0.0101772575250836
-0.0122809364548495,-0.0101919026809202
-0.0122452916539916,-0.0102341137123746
-0.0122240802675585,-0.0102590948608667
-0.0121969093208496,-0.0102909698996656
-0.0121672240802676,-0.0103256052782439
-0.0121481036804497,-0.0103478260869565
-0.0121103678929766,-0.0103914444718665
-0.0120988695476181,-0.0104046822742475
-0.0120535117056856,-0.0104566227676358
-0.0120492016193752,-0.0104615384615385
-0.0119990898148573,-0.0105183946488294
-0.0119966555183947,-0.0105211425548026
-0.0119485255920514,-0.0105752508361204
-0.0119397993311037,-0.0105850098505634
-0.0118975114251891,-0.0106321070234114
-0.0118829431438127,-0.0106482482303087
-0.01184604156456,-0.0106889632107023
-0.0118260869565217,-0.0107108671037319
-0.0117941101319498,-0.0107458193979933
-0.0117692307692308,-0.0107728756879659
-0.0117417111180868,-0.0108026755852843
-0.0117123745819398,-0.0108342830109096
-0.011688838380057,-0.0108595317725753
-0.0116555183946488,-0.010895097914507
-0.01163548563869,-0.0109163879598662
-0.0115986622073579,-0.0109553290579819
-0.0115816464759127,-0.0109732441471572
-0.0115418060200669,-0.0110149849210276
-0.0115273143320718,-0.0110301003344482
-0.0114849498327759,-0.0110740738069544
-0.0114724825032246,-0.0110869565217391
-0.011428093645485,-0.0111326038457951
-0.0114171441383971,-0.0111438127090301
-0.011371237458194,-0.0111905829973707
-0.0113612922368093,-0.0112006688963211
-0.011314381270903,-0.0112480190543158
-0.0113049196450662,-0.011257525083612
-0.011257525083612,-0.0113049196450662
-0.0112480190543158,-0.011314381270903
-0.0112006688963211,-0.0113612922368093
-0.0111905829973707,-0.011371237458194
-0.0111438127090301,-0.0114171441383971
-0.0111326038457951,-0.011428093645485
-0.0110869565217391,-0.0114724825032246
-0.0110740738069544,-0.0114849498327759
-0.0110301003344482,-0.0115273143320718
-0.0110149849210276,-0.0115418060200669
-0.0109732441471572,-0.0115816464759127
-0.0109553290579819,-0.0115986622073579
-0.0109163879598662,-0.01163548563869
-0.010895097914507,-0.0116555183946488
-0.0108595317725753,-0.011688838380057
-0.0108342830109096,-0.0117123745819398
-0.0108026755852843,-0.0117417111180868
-0.0107728756879659,-0.0117692307692308
-0.0107458193979933,-0.0117941101319498
-0.0107108671037319,-0.0118260869565217
-0.0106889632107023,-0.01184604156456
-0.0106482482303087,-0.0118829431438127
-0.0106321070234114,-0.0118975114251891
-0.0105850098505634,-0.0119397993311037
-0.0105752508361204,-0.0119485255920514
-0.0105211425548026,-0.0119966555183947
-0.0105183946488294,-0.0119990898148573
-0.0104615384615385,-0.0120492016193752
-0.0104566227676358,-0.0120535117056856
-0.0104046822742475,-0.0120988695476181
-0.0103914444718665,-0.0121103678929766
-0.0103478260869565,-0.0121481036804497
-0.0103256052782439,-0.0121672240802676
-0.0102909698996656,-0.0121969093208496
-0.0102590948608667,-0.0122240802675585
-0.0102341137123746,-0.0122452916539916
-0.0101919026809202,-0.0122809364548495
-0.0101772575250836,-0.0122932557496539
-0.0101240179829789,-0.0123377926421405
-0.0101204013377926,-0.0123408065646016
-0.0100635451505017,-0.012387937616
-0.0100554045419054,-0.0123946488294314
-0.0100066889632107,-0.0124346596779507
-0.0099860621152305,-0.0124515050167224
-0.00994983277591973,-0.0124809826000664
-0.00991599025556532,-0.0125083612040134
-0.00989297658862877,-0.012526910942398
-0.00984517717043304,-0.0125652173913044
-0.00983612040133779,-0.0125724491620401
-0.00977926421404682,-0.0126175946151829
-0.00977359215853918,-0.0126220735785953
-0.00972240802675585,-0.0126623471009137
-0.00970120831561662,-0.0126789297658863
-0.00966555183946488,-0.0127067223304565
-0.00962804251430521,-0.0127357859531773
-0.00960869565217391,-0.0127507243968613
-0.00955408183048883,-0.0127926421404682
-0.00955183946488294,-0.0127943572998583
-0.00949498327759197,-0.0128376077930331
-0.00947925824434678,-0.0128494983277592
-0.009438127090301,-0.0128804945329765
-0.00940360098070636,-0.0129063545150502
-0.00938127090301004,-0.0129230237970417
-0.00932710391160889,-0.0129632107023411
-0.00932441471571906,-0.0129651992524577
-0.0092675585284281,-0.0130070068102298
-0.00924968771760409,-0.0130200668896321
-0.00921070234113712,-0.0130484652026475
-0.009171388423648,-0.0130769230769231
-0.00915384615384615,-0.0130895806128707
-0.00909698996655518,-0.0131303519734972
-0.00909218274380946,-0.013133779264214
-0.00904013377926421,-0.0131707706820185
-0.00901200263105662,-0.013190635451505
-0.00898327759197324,-0.0132108566409512
-0.00893089794050057,-0.013247491638796
-0.00892642140468227,-0.0132506129949996
-0.00886956521739131,-0.0132900255311296
-0.0088487709010585,-0.013304347826087
-0.00881270903010033,-0.0133291111353962
-0.00876566341891129,-0.0133612040133779
-0.00875585284280937,-0.0133678765969138
-0.0086989966555184,-0.0134063112946955
-0.00868150514223416,-0.0134180602006689
-0.00864214046822743,-0.0134444242001737
-0.00859630375800454,-0.0134749163879599
-0.00858528428093646,-0.0134822258935223
-0.00852842809364548,-0.0135197058860589
-0.00851000393360062,-0.0135317725752508
-0.00847157190635451,-0.0135568723644987
-0.00842261175087824,-0.0135886287625418
-0.00841471571906355,-0.0135937360550784
-0.00835785953177258,-0.0136302837086163
-0.00833405158727687,-0.0136454849498328
-0.00830100334448161,-0.0136665287042296
-0.00824436554463646,-0.0137023411371237
-0.00824414715719064,-0.0137024788547786
-0.00818729096989967,-0.0137381157785018
-0.00815341713776293,-0.0137591973244147
-0.0081304347826087,-0.0137734629644007
-0.00807357859531773,-0.0138085156174202
-0.008061271804416,-0.0138160535117057
-0.00801672240802676,-0.0138432698482313
-0.00796785324996301,-0.0138729096989967
-0.00795986622073579,-0.0138777416825847
-0.00790301003344482,-0.0139119171368136
-0.00787310390461898,-0.0139297658862876
-0.00784615384615385,-0.0139458105309817
-0.00778929765886288,-0.0139794220453522
-0.00777703666554591,-0.0139866220735786
-0.00773244147157191,-0.0140127462773573
-0.00767958690030534,-0.0140434782608696
-0.00767558528428094,-0.0140457994251722
-0.00761872909698997,-0.014078565457684
-0.00758067224688799,-0.0141003344481605
-0.007561872909699,-0.0141110628197298
-0.00750501672240803,-0.0141432842080859
-0.00748030174094528,-0.0141571906354515
-0.00744816053511706,-0.0141752343736839
-0.00739130434782609,-0.0142069182703061
-0.00737842349181344,-0.0142140468227425
-0.00733444816053512,-0.0142383295753947
-0.00727759197324415,-0.0142694829973816
-0.0072749829155049,-0.0142709030100334
-0.00722073578595318,-0.0143003635300776
-0.00716989064946982,-0.0143277591973244
-0.00716387959866221,-0.01433099106196
-0.00710702341137124,-0.0143613509657425
-0.00706311200583394,-0.0143846153846154
-0.00705016722408027,-0.0143914592666268
-0.0069933110367893,-0.0144213062393129
-0.0069545977522143,-0.0144414715719064
-0.00693645484949833,-0.0144509027835016
-0.00687959866220736,-0.0144802433429176
-0.00684428184069356,-0.0144983277591973
-0.00682274247491639,-0.0145093353783921
-0.00676588628762542,-0.0145381759103418
-0.00673209475632286,-0.0145551839464883
-0.00670903010033445,-0.0145667704645066
-0.00665217391304348,-0.0145951172236281
-0.00661796331984019,-0.0146120401337793
-0.00659531772575251,-0.014623221109081
-0.00653846153846154,-0.014651080219815
-0.00650181047698909,-0.0146688963210702
-0.00648160535117057,-0.0146787000401356
-0.0064247491638796,-0.0147060774978013
-0.00638355507330877,-0.0147257525083612
-0.00636789297658863,-0.0147332196533499
-0.00631103678929766,-0.0147601213253244
-0.00626311161315625,-0.0147826086956522
-0.00625418060200669,-0.0147867920190427
-0.00619732441471572,-0.0148132236460404
-0.00614046822742475,-0.0148394288715482
-0.00614038951058558,-0.0148394648829431
-0.00608361204013378,-0.0148653960866934
-0.00602675585284281,-0.0148911392699325
-0.00601522200299571,-0.0148963210702341
-0.00596989966555184,-0.0149166499643614
-0.00591304347826087,-0.0149419365567718
-0.00588756244397959,-0.0149531772575251
-0.0058561872909699,-0.0149669962937668
-0.00579933110367893,-0.0149918316244438
-0.00575730353847779,-0.0150100334448161
-0.00574247491638796,-0.015016445794639
-0.00568561872909699,-0.0150408350720167
-0.00562876254180602,-0.0150650081445552
-0.00562430183566371,-0.015066889632107
-0.00557190635451505,-0.0150889572127271
-0.00551505016722408,-0.0151126915375346
-0.00548834424324746,-0.015123745819398
-0.00545819397993311,-0.0151362080814793
-0.00540133779264214,-0.0151595085906028
-0.00534940153809174,-0.015180602006689
-0.00534448160535117,-0.0151825974423557
-0.0052876254180602,-0.0152054689528029
-0.00523076923076923,-0.0152281316411518
-0.00520716764039396,-0.0152374581939799
-0.00517391304347826,-0.0152505820118638
-0.00511705685618729,-0.0152728224895793
-0.00506160229228684,-0.0152943143812709
-0.00506020066889632,-0.0152948569017481
-0.00500334448160535,-0.015316679721766
-0.00494648829431438,-0.0153382986792772
-0.00491232786074136,-0.0153511705685619
-0.00488963210702341,-0.0153597121168243
-0.00483277591973244,-0.0153809198535893
-0.00477591973244147,-0.0154019265383258
-0.00475926057616714,-0.0154080267558528
-0.0047190635451505,-0.0154227290316458
-0.00466220735785953,-0.0154433307351247
-0.00460535117056856,-0.0154637341314525
-0.00460212118765326,-0.0154648829431438
-0.00454849498327759,-0.0154839353004804
-0.00449163879598662,-0.0155039397605067
-0.00444055453025495,-0.0155217391304348
-0.00443478260869565,-0.0155237481234053
-0.00437792642140468,-0.0155433576623316
-0.00432107023411371,-0.0155627734114633
-0.00427427940374037,-0.0155785953177258
-0.00426421404682274,-0.0155819954178752
-0.00420735785953177,-0.0156010219627898
-0.0041505016722408,-0.01561985727963
-0.0041029540129916,-0.0156354515050167
-0.00409364548494983,-0.0156385015316948
-0.00403678929765886,-0.0156569531768646
-0.00397993311036789,-0.0156752160898183
-0.00392617214460034,-0.0156923076923077
-0.00392307692307692,-0.0156932908392428
-0.00386622073578595,-0.0157111754326895
-0.00380936454849498,-0.0157288737241272
-0.00375250836120401,-0.0157463864410954
-0.00374340017962048,-0.0157491638795987
-0.00369565217391304,-0.0157637120359872
-0.00363879598662207,-0.015780853246786
-0.0035819397993311,-0.0157978112320336
-0.00355412710200167,-0.0158060200668896
-0.00352508361204014,-0.0158145854951858
-0.00346822742474916,-0.0158311769296164
-0.00341137123745819,-0.0158475874224823
-0.00335781478466809,-0.0158628762541806
-0.00335451505016723,-0.0158638175470737
-0.00329765886287625,-0.0158798662780028
-0.00324080267558529,-0.0158957362870987
-0.00318394648829431,-0.0159114282499704
-0.00315352208717944,-0.0159197324414716
-0.00312709030100334,-0.0159269420572608
-0.00307023411371238,-0.0159422783660793
-0.0030133779264214,-0.0159574387685839
-0.00295652173913043,-0.0159724239202992
-0.00294053976465419,-0.0159765886287625
-0.00289966555183947,-0.015987233492063
-0.00284280936454849,-0.0160018688358924
-0.00278595317725753,-0.0160163309898784
-0.00272909698996656,-0.0160306205892744
-0.00271772725052809,-0.0160334448160535
-0.00267224080267558,-0.0160447373918881
-0.00261538461538462,-0.0160586827762789
-0.00255852842809364,-0.0160724575891883
-0.00250167224080268,-0.0160860624455056
-0.00248374082565334,-0.0160903010033445
-0.00244481605351171,-0.0160994973678213
-0.00238795986622073,-0.0161127633576511
-0.00233110367892977,-0.0161258612975363
-0.0022742474916388,-0.0161387917819991
-0.00223698829759955,-0.0161471571906355
-0.00221739130434783,-0.0161515551729486
-0.00216053511705686,-0.0161641519044177
-0.00210367892976589,-0.016176583012255
-0.00204682274247492,-0.0161888490706958
-0.00198996655518395,-0.0162009506498802
-0.00197538313733733,-0.0162040133779264
-0.00193311036789298,-0.0162128879700179
-0.00187625418060201,-0.0162246618729596
-0.00181939799331104,-0.016236273039357
-0.00176254180602007,-0.0162477220191938
-0.0017056856187291,-0.0162590093583078
-0.00169618200545074,-0.0162608695652174
-0.00164882943143813,-0.0162701353394193
-0.00159197324414716,-0.0162811007502134
-0.00153511705685619,-0.0162919061764463
-0.00147826086956522,-0.0163025521440464
-0.00142140468227425,-0.0163130391747736
-0.00139560960781101,-0.0163177257525084
-0.00136454849498328,-0.0163233676798116
-0.00130769230769231,-0.0163335382181269
-0.00125083612040134,-0.016343551392057
-0.00119397993311037,-0.0163534077038053
-0.0011371237458194,-0.0163631076514134
-0.00108026755852843,-0.0163726517287511
-0.00106858016175067,-0.0163745819397993
-0.00102341137123746,-0.0163820403476984
-0.000966555183946487,-0.0163912740720315
-0.000909698996655519,-0.016400353403144
-0.000852842809364547,-0.0164092788158387
-0.000795986622073579,-0.0164180507807838
-0.00073913043478261,-0.0164266697645096
-0.000707110302637752,-0.0164314381270903
-0.000682274247491638,-0.016435136212557
-0.000625418060200666,-0.0164434505877911
-0.000568561872909698,-0.0164516133678921
-0.00051170568561873,-0.016459625000937
-0.000454849498327761,-0.0164674859309297
-0.000397993311036789,-0.016475196597803
-0.000341137123745817,-0.0164827574374222
-0.00029866203384039,-0.0164882943143813
-0.000284280936454849,-0.0164901688801357
-0.000227424749163881,-0.0164974313535199
-0.000170568561872912,-0.0165045452859665
-0.00011371237458194,-0.0165115110956937
-5.68561872909684e-05,-0.0165183291969454
0,-0.016525
0.000183637378967648,-0.0165451505016722
0.000281879194630873,-0.0165559316987022
0.000563758389261745,-0.0165834237924828
0.000780123534921652,-0.0166020066889632
0.000845637583892617,-0.0166076361827346
0.00112751677852349,-0.0166287176700127
0.00140939597315436,-0.0166468072492294
0.00163260347158791,-0.0166588628762542
0.00169127516778523,-0.0166620346867554
0.00197315436241611,-0.0166745212564757
0.00225503355704698,-0.0166843810299567
0.00253691275167785,-0.0166917209142893
0.00281879194630873,-0.0166966414015974
0.0031006711409396,-0.0166992370855483
0.00338255033557047,-0.0166995971286781
0.00366442953020134,-0.0166978056854712
0.00394630872483222,-0.0166939422856671
0.00422818791946309,-0.0166880821818314
0.00451006711409396,-0.0166802966648261
0.00479194630872483,-0.0166706533504478
0.0050738255033557,-0.0166592164401689
0.00508140668804201,-0.0166588628762542
0.00535570469798658,-0.0166460454207561
0.00563758389261745,-0.0166311994336247
0.00591946308724832,-0.0166147337936875
0.00611852008038053,-0.0166020066889632
0.00620134228187919,-0.0165967004327348
0.00648322147651007,-0.0165771481597648
0.00676510067114094,-0.0165561267198859
0.00690308580484783,-0.0165451505016722
0.00704697986577181,-0.0165336800814432
0.00732885906040269,-0.0165098517462587
0.00757038463109635,-0.0164882943143813
0.00761073825503356,-0.0164846848308371
0.00789261744966443,-0.0164582158785929
0.00816484881126709,-0.0164314381270903
0.0081744966442953,-0.0164304870787517
0.00845637583892618,-0.0164015299420057
0.00870841429380945,-0.0163745819397993
0.00873825503355705,-0.0163713844384914
0.00902013422818792,-0.0163400792640115
0.00921456772249681,-0.0163177257525084
0.00930201342281879,-0.0163076505019065
0.00958389261744967,-0.0162741264893629
0.00969207277809149,-0.0162608695652174
0.00986577181208054,-0.0162395374502408
0.010146866208918,-0.0162040133779264
0.0101476510067114,-0.0162039139817734
0.0104295302013423,-0.0161672783081384
0.0105804581524066,-0.0161471571906355
0.0107114093959732,-0.0161296616016282
0.010993288590604,-0.0160910888974048
0.0109989217264085,-0.0160903010033445
0.0112751677852349,-0.0160515802566806
0.0114017990375907,-0.0160334448160535
0.0115570469798658,-0.0160111635154798
0.0117930948065248,-0.0159765886287625
0.0118389261744966,-0.0159698612156601
0.0121208053691275,-0.0159276928478239
0.012173062326612,-0.0159197324414716
0.0124026845637584,-0.0158846798408653
0.0125430377503965,-0.0158628762541806
0.0126845637583893,-0.0158408442920961
0.0129045693265085,-0.0158060200668896
0.0129664429530201,-0.0157962057427641
0.013248322147651,-0.015750782580943
0.0132582197261698,-0.0157491638795987
0.0135302013422819,-0.0157045907556488
0.0136040741610943,-0.0156923076923077
0.0138120805369128,-0.0156576508074855
0.0139434883086372,-0.0156354515050167
0.0140939597315436,-0.0156099797974956
0.0142769261135174,-0.0155785953177258
0.0143758389261745,-0.0155615942322463
0.0146048044596007,-0.0155217391304348
0.0146577181208054,-0.0155125100882603
0.0149274990527966,-0.0154648829431438
0.0149395973154362,-0.0154627428350792
0.0152214765100671,-0.0154123060490101
0.0152451289368748,-0.0154080267558528
0.015503355704698,-0.015361215130796
0.0155581750984433,-0.0153511705685619
0.0157852348993289,-0.0153094848554765
0.0158670239710501,-0.0152943143812709
0.0160671140939597,-0.0152571288752393
0.0161719214719599,-0.0152374581939799
0.0163489932885906,-0.0152041604324629
0.0164730925576466,-0.015180602006689
0.0166308724832215,-0.0151505923762893
0.0167707434552857,-0.015123745819398
0.0169127516778524,-0.0150964371783381
0.0170650636148055,-0.015066889632107
0.0171946308724832,-0.0150417069476148
0.017356227421437,-0.0150100334448161
0.0174765100671141,-0.0149864134446634
0.0176443957023064,-0.0149531772575251
0.017758389261745,-0.0149305680950099
0.0179297170553629,-0.0148963210702341
0.0180402684563758,-0.0148741820019391
0.018212329024577,-0.0148394648829431
0.0183221476510067,-0.0148172659586454
0.0184923591417388,-0.0147826086956522
0.0186040268456376,-0.0147598304597943
0.0187699258521686,-0.0147257525083612
0.0188859060402685,-0.0147018857125298
0.0190451393391387,-0.0146688963210702
0.0191677852348993,-0.0146434416469603
0.0193181022596877,-0.0146120401337793
0.0194496644295302,-0.0145845079261523
0.0195889104027307,-0.0145551839464883
0.0197315436241611,-0.0145250939556613
0.0198576532788623,-0.0144983277591973
0.0200134228187919,-0.0144652088926252
0.0201244146499758,-0.0144414715719064
0.0202953020134228,-0.014404861654446
0.0203892730057377,-0.0143846153846154
0.0205771812080537,-0.0143440609270807
0.0206523019930323,-0.0143277591973244
0.0208590604026846,-0.0142828151729661
0.0209135708037022,-0.0142709030100334
0.0211409395973154,-0.0142211326385937
0.0211731445252313,-0.0142140468227425
0.0214228187919463,-0.0141590213617575
0.02143108445844,-0.0141571906354515
0.0216873851900269,-0.0141003344481605
0.0217046979865772,-0.0140964876821466
0.0219421344249321,-0.0140434782608696
0.0219865771812081,-0.0140335398483869
0.0221954154699421,-0.0139866220735786
0.0222684563758389,-0.013970186024347
0.0224472773774741,-0.0139297658862876
0.0225503355704698,-0.0139064334818904
0.0226977665717766,-0.0138729096989967
0.0228322147651007,-0.0138422893161465
0.0229469270360787,-0.0138160535117057
0.0231140939597315,-0.0137777604511068
0.0231948004836636,-0.0137591973244147
0.0233959731543624,-0.0137128536449966
0.0234414265144585,-0.0137023411371237
0.0236778523489933,-0.0136475754954317
0.0236868427585554,-0.0136454849498328
0.0239310064142066,-0.0135886287625418
0.0239597315436242,-0.0135819297578123
0.0241740086179783,-0.0135317725752508
0.024241610738255,-0.0135159244107883
0.0244159073441185,-0.0134749163879599
0.0245234899328859,-0.0134495664384439
0.0246567335157682,-0.0134180602006689
0.0248053691275168,-0.0133828618465196
0.0248965166370173,-0.0133612040133779
0.0250872483221477,-0.0133158165030818
0.025135284881895,-0.013304347826087
0.0253691275167785,-0.0132484361425907
0.0253730651765285,-0.013247491638796
0.0256097918016365,-0.013190635451505
0.0256510067114094,-0.0131807223263046
0.0258455763823232,-0.013133779264214
0.0259328859060403,-0.0131126840439562
0.0260804514633819,-0.0130769230769231
0.0262147651006711,-0.0130443270398733
0.0263144395557112,-0.0130200668896321
0.026496644295302,-0.0129756565548927
0.0265475622498256,-0.0129632107023411
0.0267785234899329,-0.0129066777144272
0.0267798402684114,-0.0129063545150502
0.0270112014668365,-0.0128494983277592
0.0270604026845638,-0.0128373905381406
0.0272417590532833,-0.0127926421404682
0.0273422818791946,-0.0127678046553536
0.0274715338161929,-0.0127357859531773
0.0276241610738255,-0.0126979250005368
0.0277005433058242,-0.0126789297658863
0.0279060402684564,-0.0126277562718673
0.0279288044210913,-0.0126220735785953
0.0281562817551672,-0.0125652173913044
0.0281879194630872,-0.0125572997773554
0.0283830087216815,-0.0125083612040134
0.0284697986577181,-0.0124865608216488
0.0286090387570779,-0.0124515050167224
0.028751677852349,-0.0124155461733808
0.0288343863109655,-0.0123946488294314
0.0290335570469799,-0.0123442601485578
0.0290590653378358,-0.0123377926421405
0.029283043018465,-0.0122809364548495
0.0293154362416107,-0.0122727035323366
0.0295063452791331,-0.0122240802675585
0.0295973154362416,-0.0122008810858896
0.0297290222433025,-0.0121672240802676
0.0298791946308725,-0.0121287995681758
0.0299510859510269,-0.0121103678929766
0.0301610738255034,-0.0120564629521973
0.0301725480614187,-0.0120535117056856
0.0303933577451465,-0.0119966555183947
0.0304429530201342,-0.011983869762816
0.0306135772070237,-0.0119397993311037
0.0307248322147651,-0.0119110278358516
0.0308332317479126,-0.0118829431438127
0.031006711409396,-0.0118379421496423
0.0310523315131734,-0.0118260869565217
0.0312708662614976,-0.0117692307692308
0.0312885906040268,-0.0117646144242978
0.0314888160686171,-0.0117123745819398
0.0315704697986577,-0.0116910451017096
0.0317062434570521,-0.0116555183946488
0.0318523489932886,-0.0116172426995334
0.0319231573089549,-0.0115986622073579
0.0321342281879195,-0.0115432106709549
0.0321395662631455,-0.0115418060200669
0.0323554183069331,-0.0114849498327759
0.0324161073825503,-0.0114689456464772
0.0325707800161068,-0.011428093645485
0.0326979865771812,-0.0113944570182011
0.0327856646965131,-0.011371237458194
0.0329798657718121,-0.0113197486368674
0.0330000799693791,-0.011314381270903
0.0332139901876306,-0.011257525083612
0.033261744966443,-0.0112448183245321
0.0334274301168106,-0.0112006688963211
0.0335436241610738,-0.0111696722331121
0.0336404254935697,-0.0111438127090301
0.0338255033557047,-0.0110943157096032
0.0338529830787103,-0.0110869565217391
0.0340650748825322,-0.0110301003344482
0.0341073825503356,-0.0110187469652407
0.0342767218192668,-0.0109732441471572
0.0343892617449664,-0.0109429705715747
0.0344879532272078,-0.0109163879598662
0.0346711409395973,-0.0108669925534901
0.0346987751357861,-0.0108595317725753
0.0349091609284648,-0.0108026755852843
0.0349530201342282,-0.0107908107373303
0.0351191306029692,-0.0107458193979933
0.0352348993288591,-0.0107144297138882
0.0353287108006292,-0.0106889632107023
0.0355167785234899,-0.0106378553960509
0.0355379069260126,-0.0106321070234114
0.0357466893359909,-0.0105752508361204
0.0357986577181208,-0.0105610844804128
0.0359550861442445,-0.0105183946488294
0.0360805369127517,-0.0104841231148654
0.0361631169578317,-0.0104615384615385
0.0363624161073825,-0.0104069763398906
0.0363707866447904,-0.0104046822742475
0.0365780595939024,-0.0103478260869565
0.0366442953020134,-0.0103296390072367
0.0367849780500888,-0.0102909698996656
0.0369261744966443,-0.0102521202971508
0.0369915517614482,-0.0102341137123746
0.0371977792815011,-0.0101772575250836
0.0372080536912752,-0.0101744224460678
0.0374036347655078,-0.0101204013377926
0.037489932885906,-0.0100965413797918
0.0376091607321334,-0.0100635451505017
0.0377718120805369,-0.0100184871193239
0.0378143612560601,-0.0100066889632107
0.0380192225373767,-0.00994983277591973
0.0380536912751678,-0.00994025794771607
0.0382237458339637,-0.00989297658862877
0.0383355704697987,-0.0098618551619971
0.0384279575684165,-0.00983612040133779
0.0386174496644295,-0.00978328602140365
0.0386318614557539,-0.00977926421404682
0.0388354312210404,-0.00972240802675585
0.0388993288590604,-0.00970454519005807
0.0390386954235367,-0.00966555183946488
0.0391812080536913,-0.00962564065137
0.0392416644723451,-0.00960869565217391
0.0394443335670588,-0.00955183946488294
0.0394630872483222,-0.00954657402424117
0.039646688923916,-0.00949498327759197
0.039744966442953,-0.00946734242255124
0.0398487609997437,-0.009438127090301
0.0400268456375839,-0.00938795509178307
0.0400505529658777,-0.00938127090301004
0.0402520454804927,-0.00932441471571906
0.0403087248322148,-0.00930840731122446
0.0404532561545517,-0.0092675585284281
0.0405906040268456,-0.0092287049730766
0.0406541976323389,-0.00921070234113712
0.0408548663201846,-0.00915384615384615
0.0408724832214765,-0.0091488507625145
0.0410552490496518,-0.00909698996655518
0.0411543624161074,-0.00906884107975569
0.0412553728269483,-0.00904013377926421
0.0414362416107383,-0.00898868543316718
0.0414552403899808,-0.00898327759197324
0.0416548332385724,-0.00892642140468227
0.0417181208053691,-0.00890837810013915
0.0418541702070853,-0.00886956521739131
0.042,-0.00882792620261505


==> figures/yieldSurface/fitContour_Willam-Warnke_rho_6_theta_0.csv <==
-0.0277453482443409,0.042
-0.0278050115853967,0.0417181208053691
-0.0278595317725753,0.0414595701273432
-0.027864445103328,0.0414362416107383
-0.0279236239110001,0.0411543624161074
-0.0279765886287625,0.0409011092558763
-0.0279825681743787,0.0408724832214765
-0.0280412543259426,0.0405906040268456
-0.0280936454849498,0.0403379639055384
-0.0280997015778754,0.0403087248322148
-0.0281578867736764,0.0400268456375839
-0.0282107023411371,0.0397699347973317
-0.0282158290749656,0.039744966442953
-0.028273504833175,0.0394630872483222
-0.0283277591973244,0.0391968091705815
-0.0283309340562392,0.0391812080536913
-0.028388091707388,0.0388993288590604
-0.0284448160535117,0.0386183595816307
-0.0284449995299159,0.0386174496644295
-0.0285016302111959,0.0383355704697987
-0.028558006413883,0.0380536912751678
-0.028561872909699,0.0380342847701507
-0.0286141027588332,0.0377718120805369
-0.0286699380938616,0.037489932885906
-0.0286789297658863,0.0374443561040704
-0.0287254913507541,0.0372080536912752
-0.0287807764429831,0.0369261744966443
-0.0287959866220736,0.0368482926927884
-0.0288357775599082,0.0366442953020134
-0.0288905028190455,0.0363624161073825
-0.0289130434782609,0.0362457895954145
-0.028944942517394,0.0360805369127517
-0.0289990981310807,0.0357986577181208
-0.0290301003344482,0.0356365183214584
-0.0290529668974559,0.0355167785234899
-0.0291065428240334,0.0352348993288591
-0.0291471571906355,0.0350201244606135
-0.0291598309017879,0.0349530201342282
-0.0292128168627279,0.0346711409395973
-0.0292642140468227,0.0343962250212448
-0.0292655142431053,0.0343892617449664
-0.0293178997150828,0.0341073825503356
-0.0293699915430208,0.0338255033557047
-0.02938127090301,0.0337641599297732
-0.0294217703345311,0.0335436241610738
-0.0294732451677581,0.033261744966443
-0.0294983277591973,0.0331236401042629
-0.0295244071416016,0.0329798657718121
-0.0295752538068408,0.0326979865771812
-0.0296153846153846,0.0324741955772935
-0.0296257880046126,0.0324161073825503
-0.0296759950532133,0.0321342281879195
-0.0297258876662008,0.0318523489932886
-0.0297324414715719,0.0318151129836116
-0.029775445917567,0.0315704697986577
-0.0298246809555397,0.0312885906040268
-0.0298494983277592,0.0311456280784892
-0.0298735828066159,0.031006711409396
-0.0299221480888603,0.0307248322147651
-0.0299665551839465,0.030465340398632
-0.0299703815002955,0.0304429530201342
-0.0300182645345687,0.0301610738255034
-0.0300658105247293,0.0298791946308725
-0.0300836120401338,0.0297729556460079
-0.0301130050987155,0.0295973154362416
-0.0301598492451527,0.0293154362416107
-0.0302006688963211,0.0290680008324277
-0.0302063438992516,0.0290335570469799
-0.0302524728802865,0.028751677852349
-0.0302982473888472,0.0284697986577181
-0.0303177257525084,0.0283489682978639
-0.0303436544783634,0.0281879194630872
-0.0303886929241167,0.0279060402684564
-0.030433365836639,0.0276241610738255
-0.0304347826086957,0.0276151550047833
-0.0304776544813923,0.0273422818791946
-0.0305215695936226,0.0270604026845638
-0.0305518394648829,0.0268644817370672
-0.0305651031730238,0.0267785234899329
-0.0306082456654157,0.026496644295302
-0.0306510033228165,0.0262147651006711
-0.0306688963210702,0.0260957874666175
-0.0306933639143381,0.0259328859060403
-0.0307353257030842,0.0256510067114094
-0.0307768903853184,0.0253691275167785
-0.0307859531772575,0.0253071128642652
-0.0308180433528343,0.0250872483221477
-0.0308587879389406,0.0248053691275168
-0.030899122644363,0.0245234899328859
-0.0309030100334448,0.0244960645395701
-0.0309390317821848,0.024241610738255
-0.0309785211254844,0.0239597315436242
-0.0310175872818858,0.0236778523489933
-0.0310200668896321,0.023659779023918
-0.031056214712203,0.0233959731543624
-0.0310944091369446,0.0231140939597315
-0.0311321665045798,0.0228322147651007
-0.0311371237458194,0.0227947992762558
-0.0311694725663309,0.0225503355704698
-0.0312063306585169,0.0222684563758389
-0.0312427372245997,0.0219865771812081
-0.0312541806020067,0.0218969102376059
-0.0312786803529973,0.0217046979865772
-0.0313141588486011,0.0214228187919463
-0.0313491707123603,0.0211409395973154
-0.031371237458194,0.0209609167028886
-0.0313837073082358,0.0208590604026846
-0.0314177609713348,0.0205771812080537
-0.0314513322186335,0.0202953020134228
-0.0314844155147587,0.0200134228187919
-0.0314882943143813,0.019979902507956
-0.0315169979964694,0.0197315436241611
-0.0315490805628909,0.0194496644295302
-0.0315806584200575,0.0191677852348993
-0.0316053511705686,0.0189437878819408
-0.0316117241633718,0.0188859060402685
-0.0316422676845665,0.0186040268456376
-0.03167228894816,0.0183221476510067
-0.0317017818075549,0.0180402684563758
-0.0317224080267559,0.0178395487063172
-0.0317307381536388,0.017758389261745
-0.0317591491492003,0.0174765100671141
-0.0317870130531875,0.0171946308724832
-0.0318143233247071,0.0169127516778524
-0.0318394648829431,0.0166478367308205
-0.0318410729851641,0.0166308724832215
-0.0318672506253193,0.0163489932885906
-0.0318928546951717,0.0160671140939597
-0.0319178782212707,0.0157852348993289
-0.0319423141160791,0.015503355704698
-0.0319565217391304,0.0153354393845425
-0.0319661533798557,0.0152214765100671
-0.0319893880804357,0.0149395973154362
-0.0320120134726373,0.0146577181208054
-0.0320340219811353,0.0143758389261745
-0.0320554059018874,0.0140939597315436
-0.0320735785953177,0.0138471382499239
-0.0320761569744073,0.0138120805369128
-0.0320962648598353,0.0135302013422819
-0.032115724510069,0.013248322147651
-0.0321345276678945,0.0129664429530201
-0.0321526659299773,0.0126845637583893
-0.0321701307430707,0.0124026845637584
-0.0321869134000834,0.0121208053691275
-0.032190635451505,0.0120556499649366
-0.0322030033787904,0.0118389261744966
-0.0322183930226644,0.0115570469798658
-0.0322330736452022,0.0112751677852349
-0.0322470358740054,0.010993288590604
-0.0322602701605361,0.0107114093959732
-0.0322727667752255,0.0104295302013423
-0.0322845158023998,0.0101476510067114
-0.0322955071350145,0.00986577181208054
-0.0323057304691903,0.00958389261744967
-0.0323076923076923,0.00952537897261261
-0.0323151745904264,0.00930201342281879
-0.0323238294491119,0.00902013422818792
-0.0323316843003719,0.00873825503355705
-0.0323387279843319,0.00845637583892618
-0.0323449491135093,0.0081744966442953
-0.0323503360660108,0.00789261744966443
-0.0323548769784734,0.00761073825503356
-0.0323585597387409,0.00732885906040269
-0.0323613719782658,0.00704697986577181
-0.0323633010642271,0.00676510067114094
-0.0323643340913546,0.00648322147651007
-0.0323644578734484,0.00620134228187919
-0.0323636589345864,0.00591946308724832
-0.0323619235000063,0.00563758389261745
-0.0323592374866554,0.00535570469798658
-0.0323555864933948,0.0050738255033557
-0.0323509557908514,0.00479194630872483
-0.0323453303109043,0.00451006711409396
-0.0323386946357987,0.00422818791946309
-0.0323310329868755,0.00394630872483222
-0.0323223292129084,0.00366442953020134
-0.0323125667780388,0.00338255033557047
-0.0323076923076923,0.00325580046420782
-0.0323017286601806,0.0031006711409396
-0.0322897975592003,0.00281879194630873
-0.032276755795611,0.00253691275167785
-0.0322625851659918,0.00225503355704698
-0.0322472670139538,0.00197315436241611
-0.0322307822153197,0.00169127516778523
-0.0322131111628402,0.00140939597315436
-0.0321942337504447,0.00112751677852349
-0.032190635451505,0.00107707140984188
-0.0321741293360054,0.000845637583892617
-0.0321527768079664,0.000563758389261745
-0.032130154457984,0.000281879194630873
-0.03210624,0
-0.0320959239433098,-0.000117056856187292
-0.0320853798654191,-0.000234113712374584
-0.0320746064971459,-0.000351170568561869
-0.0320735785953177,-0.000362105352067101
-0.0320636025538194,-0.000468227424749161
-0.0320523667421536,-0.000585284280936453
-0.0320408977569892,-0.000702341137123745
-0.0320291942812038,-0.000819397993311037
-0.0320172549858455,-0.000936454849498329
-0.0320050785300253,-0.00105351170568562
-0.0319926635608081,-0.00117056856187291
-0.0319800087131057,-0.0012876254180602
-0.031967112609569,-0.00140468227424749
-0.0319565217391304,-0.00149904107197467
-0.0319539738485645,-0.00152173913043478
-0.0319405909768647,-0.00163879598662207
-0.0319269626186551,-0.00175585284280937
-0.0319130873432766,-0.00187290969899666
-0.0318989637071418,-0.00198996655518394
-0.0318845902536281,-0.00210702341137124
-0.031869965512971,-0.00222408026755853
-0.031855088002159,-0.00234113712374582
-0.0318399562248288,-0.00245819397993311
-0.0318394648829431,-0.00246193234859982
-0.0318245684615369,-0.0025752508361204
-0.0318089233460956,-0.0026923076923077
-0.0317930193434028,-0.00280936454849498
-0.0317768548981616,-0.00292642140468227
-0.0317604284410519,-0.00304347826086956
-0.0317437383886291,-0.00316053511705686
-0.031726783143224,-0.00327759197324415
-0.0317224080267559,-0.00330733443259662
-0.0317095607659523,-0.00339464882943144
-0.0316920697817062,-0.00351170568561873
-0.0316743086474281,-0.00362876254180602
-0.0316562757019024,-0.00374581939799331
-0.0316379692690278,-0.0038628762541806
-0.0316193876577245,-0.0039799331103679
-0.0316053511705686,-0.0040670656662261
-0.0316005289767656,-0.00409698996655519
-0.0315813910834694,-0.00421404682274248
-0.0315619727411007,-0.00433110367892976
-0.0315422721909431,-0.00444816053511705
-0.031522287658661,-0.00456521739130435
-0.031502017354215,-0.00468227424749164
-0.0314882943143813,-0.00476042254040041
-0.0314814590992993,-0.00479933110367893
-0.0314606106007869,-0.00491638795986622
-0.0314394707223852,-0.00503344481605351
-0.0314180376023503,-0.0051505016722408
-0.0313963093626298,-0.00526755852842809
-0.0313742841087915,-0.00538461538461539
-0.031371237458194,-0.00540059622948271
-0.0313519585027309,-0.00550167224080268
-0.0313293316517445,-0.00561872909698997
-0.0313064018179043,-0.00573578595317726
-0.0312831670311036,-0.00585284280936455
-0.0312596253043043,-0.00596989966555184
-0.0312541806020067,-0.00599663148152882
-0.0312357729164236,-0.00608695652173913
-0.0312116088585547,-0.00620401337792642
-0.0311871315689619,-0.00632107023411371
-0.0311623389815896,-0.006438127090301
-0.0311372290129568,-0.0065551839464883
-0.0311371237458194,-0.00655566876817964
-0.0311117966421218,-0.00667224080267559
-0.0310860423935765,-0.00678929765886288
-0.0310599641311442,-0.00690635451505017
-0.0310335596891482,-0.00702341137123746
-0.0310200668896321,-0.00708251022750636
-0.0310068250922888,-0.00714046822742475
-0.0309797578627578,-0.00725752508361205
-0.030952357529413,-0.00737458193979933
-0.0309246218417638,-0.00749163879598662
-0.0309030100334448,-0.0075817663046999
-0.0308965475141192,-0.00760869565217391
-0.0308681296348368,-0.0077257525083612
-0.0308393691726988,-0.00784280936454849
-0.0308102637899442,-0.00795986622073579
-0.0307859531772575,-0.00805649801268269
-0.0307808101966297,-0.00807692307692308
-0.030751002270488,-0.00819397993311037
-0.0307208418783991,-0.00831103678929766
-0.0306903265930768,-0.00842809364548495
-0.0306688963210702,-0.00850936713076076
-0.030659452004744,-0.00854515050167224
-0.0306282128245871,-0.00866220735785953
-0.0305966108769456,-0.00877926421404682
-0.0305646436429995,-0.00889632107023412
-0.0305518394648829,-0.00894269594889054
-0.0305323039630806,-0.00901337792642141
-0.0304995904306405,-0.0091304347826087
-0.0304665033970697,-0.00924749163879598
-0.0304347826086957,-0.00935845841324605
-0.030433039796425,-0.00936454849498328
-0.0303991888344507,-0.00948160535117057
-0.0303649558807466,-0.00959866220735786
-0.0303303382474358,-0.00971571906354515
-0.0303177257525084,-0.00975791940603092
-0.0302953266574395,-0.00983277591973244
-0.0302599206963666,-0.00994983277591973
-0.0302241212044668,-0.010066889632107
-0.0302006688963211,-0.0101427592590571
-0.0301879213111275,-0.0101839464882943
-0.0301513142523373,-0.0103010033444816
-0.0301143045192728,-0.0104180602006689
-0.0300836120401338,-0.0105141012666971
-0.0300768869002123,-0.0105351170568562
-0.0300390496140642,-0.0106521739130435
-0.0300008002109297,-0.0107692307692308
-0.0299665551839465,-0.0108729200287439
-0.029962134070908,-0.0108862876254181
-0.0299230363527229,-0.0110033444816054
-0.0298835167689858,-0.0111204013377926
-0.0298494983277592,-0.0112201080492421
-0.0298435698575635,-0.0112374581939799
-0.0298031803925529,-0.0113545150501672
-0.029762359001508,-0.0114715719063545
-0.0297324414715719,-0.0115564833493334
-0.0297210975282913,-0.0115886287625418
-0.0296793838574218,-0.0117056856187291
-0.0296372278826586,-0.0118227424749164
-0.0296153846153846,-0.0118827962233029
-0.0295946164304133,-0.0119397993311037
-0.0295515449174783,-0.012056856187291
-0.0295080204006372,-0.0121739130434783
-0.0294983277591973,-0.012199735251495
-0.0294640218365954,-0.0122909698996656
-0.0294195576367827,-0.0124080267558528
-0.02938127090301,-0.0125077984522349
-0.0293746257757931,-0.0125250836120401
-0.0293292047926144,-0.0126421404682274
-0.0292833118228627,-0.0127591973244147
-0.0292642140468227,-0.0128074471062938
-0.0292369274603486,-0.012876254180602
-0.0291900519677525,-0.0129933110367893
-0.0291471571906355,-0.013099347091074
-0.0291426901232386,-0.0131103678929766
-0.0290948138164909,-0.0132274247491639
-0.0290464455088717,-0.0133444816053512
-0.0290301003344482,-0.013383674435976
-0.0289975601778781,-0.0134615384615385
-0.0289481636403691,-0.0135785953177258
-0.0289130434782609,-0.0136610153652059
-0.0288982526505567,-0.013695652173913
-0.0288478083338994,-0.0138127090301003
-0.0287968509498593,-0.0139297658862876
-0.0287959866220736,-0.0139317343532792
-0.0287453393815585,-0.0140468227424749
-0.0286933050515964,-0.0141638795986622
-0.0286789297658863,-0.014195930696471
-0.0286407152623862,-0.0142809364548495
-0.0285875831166864,-0.0143979933110368
-0.028561872909699,-0.0144541175061569
-0.028533893097048,-0.0145150501672241
-0.0284796416864609,-0.0146321070234114
-0.0284448160535117,-0.014706546355852
-0.0284248286022599,-0.0147491638795987
-0.0283694358861569,-0.014866220735786
-0.0283277591973244,-0.0149534567426836
-0.0283134760450785,-0.0149832775919732
-0.0282569193796258,-0.0151003344481605
-0.0282107023411371,-0.015195076659753
-0.0281997881971845,-0.0152173913043478
-0.0281420443240947,-0.0153344481605351
-0.0280936454849498,-0.0154316231353706
-0.0280837162892974,-0.0154515050167224
-0.0280247613251138,-0.0155685618729097
-0.0279765886287625,-0.0156633027417532
-0.0279652099658589,-0.015685618729097
-0.027905019391834,-0.0158026755852843
-0.0278595317725753,-0.0158903120755588
-0.0278442172401344,-0.0159197324414716
-0.027782765892758,-0.0160367892976589
-0.027742474916388,-0.0161128382124368
-0.0277206844498811,-0.0161538461538462
-0.0276579465121176,-0.0162709030100334
-0.0276254180602007,-0.0163310591375889
-0.0275945562137367,-0.0163879598662207
-0.0275305052070274,-0.016505016722408
-0.0275083612040134,-0.0165451441541712
-0.0274657753884858,-0.0166220735785953
-0.0274003841655716,-0.0167391304347826
-0.0273913043478261,-0.0167552542712135
-0.0273342830273608,-0.0168561872909699
-0.0272742474916388,-0.0169614759572128
-0.0272675152855314,-0.0169732441471572
-0.0272000183395365,-0.0170903010033445
-0.0271571906354515,-0.0171639131803001
-0.0271318293704212,-0.0172073578595318
-0.0270629186509751,-0.0173244147157191
-0.0270401337792642,-0.0173627995764038
-0.0269932735401573,-0.0174414715719064
-0.0269230769230769,-0.0175582668360098
-0.0269229191474569,-0.0175585284280936
-0.0268517819373805,-0.0176755852842809
-0.0268060200668896,-0.0177502210067079
-0.0267799163257898,-0.0177926421404682
-0.0267072867154059,-0.0179096989966555
-0.0266889632107023,-0.0179389959264899
-0.026633871597788,-0.0180267558528428
-0.0265719063545151,-0.0181246082562255
-0.0265596993569216,-0.0181438127090301
-0.0264847137413541,-0.0182608695652174
-0.0264548494983278,-0.0183071066998873
-0.0264089312952545,-0.0183779264214047
-0.0263377926421405,-0.0184867092907847
-0.0263323606645663,-0.018494983277592
-0.0262549348884516,-0.0186120401337793
-0.0262207357859532,-0.0186633181629105
-0.0261766896591951,-0.0187290969899666
-0.0261036789297659,-0.0188372216612781
-0.0260976229251905,-0.0188461538461538
-0.0260176691713371,-0.0189632107023411
-0.0259866220735786,-0.0190082993111268
-0.0259368595711538,-0.0190802675585284
-0.0258695652173913,-0.0191767953467193
-0.0258551927476808,-0.0191973244147157
-0.0257726194740611,-0.019314381270903
-0.025752508361204,-0.0193426732854408
-0.0256891374659508,-0.0194314381270903
-0.0256354515050167,-0.0195060354480236
-0.0256047599779001,-0.0195484949832776
-0.0255194718673341,-0.0196655518394649
-0.0255183946488294,-0.0196670199781909
-0.025433202653676,-0.0197826086956522
-0.0254013377926421,-0.0198255047493367
-0.0253459970263058,-0.0198996655518395
-0.0252842809364549,-0.0199817277830876
-0.0252578408987892,-0.0200167224080268
-0.0251687166678559,-0.0201337792642141
-0.0251672240802676,-0.0201357261611496
-0.0250785582239171,-0.0202508361204013
-0.0250501672240803,-0.0202874150877729
-0.0249874044295974,-0.0203678929765886
-0.024933110367893,-0.020436988290629
-0.024895239674241,-0.0204849498327759
-0.0248160535117057,-0.0205844878641648
-0.0248020479136763,-0.0206020066889632
-0.0247077925679188,-0.0207190635451505
-0.0246989966555184,-0.020729911512896
-0.0246124459145594,-0.0208361204013378
-0.0245819397993311,-0.0208732830719112
-0.0245160219922651,-0.0209531772575251
-0.0244648829431438,-0.0210147124398857
-0.0244185030703722,-0.0210702341137124
-0.0243478260869565,-0.0211542377514968
-0.0243198709353373,-0.0211872909698997
-0.0242307692307692,-0.0212918963098313
-0.0242201068791986,-0.021304347826087
-0.0241191778514638,-0.0214214046822742
-0.0241137123745819,-0.0214277012995796
-0.0240170530301806,-0.0215384615384615
-0.0239966555183947,-0.021561673645948
-0.023913738783309,-0.0216555183946488
-0.0238795986622074,-0.0216938943723435
-0.0238092145169809,-0.0217725752508361
-0.0237625418060201,-0.0218243971606996
-0.0237034590933277,-0.0218896321070234
-0.0236454849498328,-0.0219532149291995
-0.0235964508188443,-0.0220066889632107
-0.0235284280936455,-0.0220803798436192
-0.0234881674327338,-0.022123745819398
-0.0234113712374582,-0.0222059233287009
-0.023378586095239,-0.0222408026755853
-0.0232943143812709,-0.0223298760795562
-0.0232676833759666,-0.0223578595317726
-0.0231772575250836,-0.0224522680731023
-0.0231554352422097,-0.0224749163879599
-0.0230602006688963,-0.0225731285795296
-0.0230418170472747,-0.0225919732441472
-0.022943143812709,-0.0226924861738018
-0.0229268035188163,-0.0227090301003345
-0.0228260869565217,-0.0228103687471867
-0.0228103687471867,-0.0228260869565217
-0.0227090301003345,-0.0229268035188163
-0.0226924861738018,-0.022943143812709
-0.0225919732441472,-0.0230418170472747
-0.0225731285795296,-0.0230602006688963
-0.0224749163879599,-0.0231554352422097
-0.0224522680731023,-0.0231772575250836
-0.0223578595317726,-0.0232676833759666
-0.0223298760795562,-0.0232943143812709
-0.0222408026755853,-0.023378586095239
-0.0222059233287009,-0.0234113712374582
-0.022123745819398,-0.0234881674327338
-0.0220803798436192,-0.0235284280936455
-0.0220066889632107,-0.0235964508188443
-0.0219532149291995,-0.0236454849498328
-0.0218896321070234,-0.0237034590933277
-0.0218243971606996,-0.0237625418060201
-0.0217725752508361,-0.0238092145169809
-0.0216938943723435,-0.0238795986622074
-0.0216555183946488,-0.023913738783309
-0.021561673645948,-0.0239966555183947
-0.0215384615384615,-0.0240170530301806
-0.0214277012995796,-0.0241137123745819
-0.0214214046822742,-0.0241191778514638
-0.021304347826087,-0.0242201068791986
-0.0212918963098313,-0.0242307692307692
-0.0211872909698997,-0.0243198709353373
-0.0211542377514968,-0.0243478260869565
-0.0210702341137124,-0.0244185030703722
-0.0210147124398857,-0.0244648829431438
-0.0209531772575251,-0.0245160219922651
-0.0208732830719112,-0.0245819397993311
-0.0208361204013378,-0.0246124459145594
-0.020729911512896,-0.0246989966555184
-0.0207190635451505,-0.0247077925679188
-0.0206020066889632,-0.0248020479136763
-0.0205844878641648,-0.0248160535117057
-0.0204849498327759,-0.024895239674241
-0.020436988290629,-0.024933110367893
-0.0203678929765886,-0.0249874044295974
-0.0202874150877729,-0.0250501672240803
-0.0202508361204013,-0.0250785582239171
-0.0201357261611496,-0.0251672240802676
-0.0201337792642141,-0.0251687166678559
-0.0200167224080268,-0.0252578408987892
-0.0199817277830876,-0.0252842809364549
-0.0198996655518395,-0.0253459970263058
-0.0198255047493367,-0.0254013377926421
-0.0197826086956522,-0.025433202653676
-0.0196670199781909,-0.0255183946488294
-0.0196655518394649,-0.0255194718673341
-0.0195484949832776,-0.0256047599779001
-0.0195060354480236,-0.0256354515050167
-0.0194314381270903,-0.0256891374659508
-0.0193426732854408,-0.025752508361204
-0.019314381270903,-0.0257726194740611
-0.0191973244147157,-0.0258551927476808
-0.0191767953467193,-0.0258695652173913
-0.0190802675585284,-0.0259368595711538
-0.0190082993111268,-0.0259866220735786
-0.0189632107023411,-0.0260176691713371
-0.0188461538461538,-0.0260976229251905
-0.0188372216612781,-0.0261036789297659
-0.0187290969899666,-0.0261766896591951
-0.0186633181629105,-0.0262207357859532
-0.0186120401337793,-0.0262549348884516
-0.018494983277592,-0.0263323606645663
-0.0184867092907847,-0.0263377926421405
-0.0183779264214047,-0.0264089312952545
-0.0183071066998873,-0.0264548494983278
-0.0182608695652174,-0.0264847137413541
-0.0181438127090301,-0.0265596993569216
-0.0181246082562255,-0.0265719063545151
-0.0180267558528428,-0.026633871597788
-0.0179389959264899,-0.0266889632107023
-0.0179096989966555,-0.0267072867154059
-0.0177926421404682,-0.0267799163257898
-0.0177502210067079,-0.0268060200668896
-0.0176755852842809,-0.0268517819373805
-0.0175585284280936,-0.0269229191474569
-0.0175582668360098,-0.0269230769230769
-0.0174414715719064,-0.0269932735401573
-0.0173627995764038,-0.0270401337792642
-0.0173244147157191,-0.0270629186509751
-0.0172073578595318,-0.0271318293704212
-0.0171639131803001,-0.0271571906354515
-0.0170903010033445,-0.0272000183395365
-0.0169732441471572,-0.0272675152855314
-0.0169614759572128,-0.0272742474916388
-0.0168561872909699,-0.0273342830273608
-0.0167552542712135,-0.0273913043478261
-0.0167391304347826,-0.0274003841655716
-0.0166220735785953,-0.0274657753884858
-0.0165451441541712,-0.0275083612040134
-0.016505016722408,-0.0275305052070274
-0.0163879598662207,-0.0275945562137367
-0.0163310591375889,-0.0276254180602007
-0.0162709030100334,-0.0276579465121176
-0.0161538461538462,-0.0277206844498811
-0.0161128382124368,-0.027742474916388
-0.0160367892976589,-0.027782765892758
-0.0159197324414716,-0.0278442172401344
-0.0158903120755588,-0.0278595317725753
-0.0158026755852843,-0.027905019391834
-0.015685618729097,-0.0279652099658589
-0.0156633027417532,-0.0279765886287625
-0.0155685618729097,-0.0280247613251138
-0.0154515050167224,-0.0280837162892974
-0.0154316231353706,-0.0280936454849498
-0.0153344481605351,-0.0281420443240947
-0.0152173913043478,-0.0281997881971845
-0.015195076659753,-0.0282107023411371
-0.0151003344481605,-0.0282569193796258
-0.0149832775919732,-0.0283134760450785
-0.0149534567426836,-0.0283277591973244
-0.014866220735786,-0.0283694358861569
-0.0147491638795987,-0.0284248286022599
-0.014706546355852,-0.0284448160535117
-0.0146321070234114,-0.0284796416864609
-0.0145150501672241,-0.028533893097048
-0.0144541175061569,-0.028561872909699
-0.0143979933110368,-0.0285875831166864
-0.0142809364548495,-0.0286407152623862
-0.014195930696471,-0.0286789297658863
-0.0141638795986622,-0.0286933050515964
-0.0140468227424749,-0.0287453393815585
-0.0139317343532792,-0.0287959866220736
-0.0139297658862876,-0.0287968509498593
-0.0138127090301003,-0.0288478083338994
-0.013695652173913,-0.0288982526505567
-0.0136610153652059,-0.0289130434782609
-0.0135785953177258,-0.0289481636403691
-0.0134615384615385,-0.0289975601778781
-0.013383674435976,-0.0290301003344482
-0.0133444816053512,-0.0290464455088717
-0.0132274247491639,-0.0290948138164909
-0.0131103678929766,-0.0291426901232386
-0.013099347091074,-0.0291471571906355
-0.0129933110367893,-0.0291900519677525
-0.012876254180602,-0.0292369274603486
-0.0128074471062938,-0.0292642140468227
-0.0127591973244147,-0.0292833118228627
-0.0126421404682274,-0.0293292047926144
-0.0125250836120401,-0.0293746257757931
-0.0125077984522349,-0.02938127090301
-0.0124080267558528,-0.0294195576367827
-0.0122909698996656,-0.0294640218365954
-0.012199735251495,-0.0294983277591973
-0.0121739130434783,-0.0295080204006372
-0.012056856187291,-0.0295515449174783
-0.0119397993311037,-0.0295946164304133
-0.0118827962233029,-0.0296153846153846
-0.0118227424749164,-0.0296372278826586
-0.0117056856187291,-0.0296793838574218
-0.0115886287625418,-0.0297210975282913
-0.0115564833493334,-0.0297324414715719
-0.0114715719063545,-0.029762359001508
-0.0113545150501672,-0.0298031803925529
-0.0112374581939799,-0.0298435698575635
-0.0112201080492421,-0.0298494983277592
-0.0111204013377926,-0.0298835167689858
-0.0110033444816054,-0.0299230363527229
-0.0108862876254181,-0.029962134070908
-0.0108729200287439,-0.0299665551839465
-0.0107692307692308,-0.0300008002109297
-0.0106521739130435,-0.0300390496140642
-0.0105351170568562,-0.0300768869002123
-0.0105141012666971,-0.0300836120401338
-0.0104180602006689,-0.0301143045192728
-0.0103010033444816,-0.0301513142523373
-0.0101839464882943,-0.0301879213111275
-0.0101427592590571,-0.0302006688963211
-0.010066889632107,-0.0302241212044668
-0.00994983277591973,-0.0302599206963666
-0.00983277591973244,-0.0302953266574395
-0.00975791940603092,-0.0303177257525084
-0.00971571906354515,-0.0303303382474358
-0.00959866220735786,-0.0303649558807466
-0.00948160535117057,-0.0303991888344507
-0.00936454849498328,-0.030433039796425
-0.00935845841324605,-0.0304347826086957
-0.00924749163879598,-0.0304665033970697
-0.0091304347826087,-0.0304995904306405
-0.00901337792642141,-0.0305323039630806
-0.00894269594889054,-0.0305518394648829
-0.00889632107023412,-0.0305646436429995
-0.00877926421404682,-0.0305966108769456
-0.00866220735785953,-0.0306282128245871
-0.00854515050167224,-0.030659452004744
-0.00850936713076076,-0.0306688963210702
-0.00842809364548495,-0.0306903265930768
-0.00831103678929766,-0.0307208418783991
-0.00819397993311037,-0.030751002270488
-0.00807692307692308,-0.0307808101966297
-0.00805649801268269,-0.0307859531772575
-0.00795986622073579,-0.0308102637899442
-0.00784280936454849,-0.0308393691726988
-0.0077257525083612,-0.0308681296348368
-0.00760869565217391,-0.0308965475141192
-0.0075817663046999,-0.0309030100334448
-0.00749163879598662,-0.0309246218417638
-0.00737458193979933,-0.030952357529413
-0.00725752508361205,-0.0309797578627578
-0.00714046822742475,-0.0310068250922888
-0.00708251022750636,-0.0310200668896321
-0.00702341137123746,-0.0310335596891482
-0.00690635451505017,-0.0310599641311442
-0.00678929765886288,-0.0310860423935765
-0.00667224080267559,-0.0311117966421218
-0.00655566876817964,-0.0311371237458194
-0.0065551839464883,-0.0311372290129568
-0.006438127090301,-0.0311623389815896
-0.00632107023411371,-0.0311871315689619
-0.00620401337792642,-0.0312116088585547
-0.00608695652173913,-0.0312357729164236
-0.00599663148152882,-0.0312541806020067
-0.00596989966555184,-0.0312596253043043
-0.00585284280936455,-0.0312831670311036
-0.00573578595317726,-0.0313064018179043
-0.00561872909698997,-0.0313293316517445
-0.00550167224080268,-0.0313519585027309
-0.00540059622948271,-0.031371237458194
-0.00538461538461539,-0.0313742841087915
-0.00526755852842809,-0.0313963093626298
-0.0051505016722408,-0.0314180376023503
-0.00503344481605351,-0.0314394707223852
-0.00491638795986622,-0.0314606106007869
-0.00479933110367893,-0.0314814590992993
-0.00476042254040041,-0.0314882943143813
-0.00468227424749164,-0.031502017354215
-0.00456521739130435,-0.031522287658661
-0.00444816053511705,-0.0315422721909431
-0.00433110367892976,-0.0315619727411007
-0.00421404682274248,-0.0315813910834694
-0.00409698996655519,-0.0316005289767656
-0.0040670656662261,-0.0316053511705686
-0.0039799331103679,-0.0316193876577245
-0.0038628762541806,-0.0316379692690278
-0.00374581939799331,-0.0316562757019024
-0.00362876254180602,-0.0316743086474281
-0.00351170568561873,-0.0316920697817062
-0.00339464882943144,-0.0317095607659523
-0.00330733443259662,-0.0317224080267559
-0.00327759197324415,-0.031726783143224
-0.00316053511705686,-0.0317437383886291
-0.00304347826086956,-0.0317604284410519
-0.00292642140468227,-0.0317768548981616
-0.00280936454849498,-0.0317930193434028
-0.0026923076923077,-0.0318089233460956
-0.0025752508361204,-0.0318245684615369
-0.00246193234859982,-0.0318394648829431
-0.00245819397993311,-0.0318399562248288
-0.00234113712374582,-0.031855088002159
-0.00222408026755853,-0.031869965512971
-0.00210702341137124,-0.0318845902536281
-0.00198996655518394,-0.0318989637071418
-0.00187290969899666,-0.0319130873432766
-0.00175585284280937,-0.0319269626186551
-0.00163879598662207,-0.0319405909768647
-0.00152173913043478,-0.0319539738485645
-0.00149904107197467,-0.0319565217391304
-0.00140468227424749,-0.031967112609569
-0.0012876254180602,-0.0319800087131057
-0.00117056856187291,-0.0319926635608081
-0.00105351170568562,-0.0320050785300253
-0.000936454849498329,-0.0320172549858455
-0.000819397993311037,-0.0320291942812038
-0.000702341137123745,-0.0320408977569892
-0.000585284280936453,-0.0320523667421536
-0.000468227424749161,-0.0320636025538194
-0.000362105352067101,-0.0320735785953177
-0.000351170568561869,-0.0320746064971459
-0.000234113712374584,-0.0320853798654191
-0.000117056856187292,-0.0320959239433098
0,-0.03210624
0.000281879194630873,-0.032130154457984
0.000563758389261745,-0.0321527768079664
0.000845637583892617,-0.0321741293360054
0.00107707140984188,-0.032190635451505
0.00112751677852349,-0.0321942337504447
0.00140939597315436,-0.0322131111628402
0.00169127516778523,-0.0322307822153197
0.00197315436241611,-0.0322472670139538
0.00225503355704698,-0.0322625851659918
0.00253691275167785,-0.032276755795611
0.00281879194630873,-0.0322897975592003
0.0031006711409396,-0.0323017286601806
0.00325580046420782,-0.0323076923076923
0.00338255033557047,-0.0323125667780388
0.00366442953020134,-0.0323223292129084
0.00394630872483222,-0.0323310329868755
0.00422818791946309,-0.0323386946357987
0.00451006711409396,-0.0323453303109043
0.00479194630872483,-0.0323509557908514
0.0050738255033557,-0.0323555864933948
0.00535570469798658,-0.0323592374866554
0.00563758389261745,-0.0323619235000063
0.00591946308724832,-0.0323636589345864
0.00620134228187919,-0.0323644578734484
0.00648322147651007,-0.0323643340913546
0.00676510067114094,-0.0323633010642271
0.00704697986577181,-0.0323613719782658
0.00732885906040269,-0.0323585597387409
0.00761073825503356,-0.0323548769784734
0.00789261744966443,-0.0323503360660108
0.0081744966442953,-0.0323449491135093
0.00845637583892618,-0.0323387279843319
0.00873825503355705,-0.0323316843003719
0.00902013422818792,-0.0323238294491119
0.00930201342281879,-0.0323151745904264
0.00952537897261261,-0.0323076923076923
0.00958389261744967,-0.0323057304691903
0.00986577181208054,-0.0322955071350145
0.0101476510067114,-0.0322845158023998
0.0104295302013423,-0.0322727667752255
0.0107114093959732,-0.0322602701605361
0.010993288590604,-0.0322470358740054
0.0112751677852349,-0.0322330736452022
0.0115570469798658,-0.0322183930226644
0.0118389261744966,-0.0322030033787904
0.0120556499649366,-0.032190635451505
0.0121208053691275,-0.0321869134000834
0.0124026845637584,-0.0321701307430707
0.0126845637583893,-0.0321526659299773
0.0129664429530201,-0.0321345276678945
0.013248322147651,-0.032115724510069
0.0135302013422819,-0.0320962648598353
0.0138120805369128,-0.0320761569744073
0.0138471382499239,-0.0320735785953177
0.0140939597315436,-0.0320554059018874
0.0143758389261745,-0.0320340219811353
0.0146577181208054,-0.0320120134726373
0.0149395973154362,-0.0319893880804357
0.0152214765100671,-0.0319661533798557
0.0153354393845425,-0.0319565217391304
0.015503355704698,-0.0319423141160791
0.0157852348993289,-0.0319178782212707
0.0160671140939597,-0.0318928546951717
0.0163489932885906,-0.0318672506253193
0.0166308724832215,-0.0318410729851641
0.0166478367308205,-0.0318394648829431
0.0169127516778524,-0.0318143233247071
0.0171946308724832,-0.0317870130531875
0.0174765100671141,-0.0317591491492003
0.017758389261745,-0.0317307381536388
0.0178395487063172,-0.0317224080267559
0.0180402684563758,-0.0317017818075549
0.0183221476510067,-0.03167228894816
0.0186040268456376,-0.0316422676845665
0.0188859060402685,-0.0316117241633718
0.0189437878819408,-0.0316053511705686
0.0191677852348993,-0.0315806584200575
0.0194496644295302,-0.0315490805628909
0.0197315436241611,-0.0315169979964694
0.019979902507956,-0.0314882943143813
0.0200134228187919,-0.0314844155147587
0.0202953020134228,-0.0314513322186335
0.0205771812080537,-0.0314177609713348
0.0208590604026846,-0.0313837073082358
0.0209609167028886,-0.031371237458194
0.0211409395973154,-0.0313491707123603
0.0214228187919463,-0.0313141588486011
0.0217046979865772,-0.0312786803529973
0.0218969102376059,-0.0312541806020067
0.0219865771812081,-0.0312427372245997
0.0222684563758389,-0.0312063306585169
0.0225503355704698,-0.0311694725663309
0.0227947992762558,-0.0311371237458194
0.0228322147651007,-0.0311321665045798
0.0231140939597315,-0.0310944091369446
0.0233959731543624,-0.031056214712203
0.023659779023918,-0.0310200668896321
0.0236778523489933,-0.0310175872818858
0.0239597315436242,-0.0309785211254844
0.024241610738255,-0.0309390317821848
0.0244960645395701,-0.0309030100334448
0.0245234899328859,-0.030899122644363
0.0248053691275168,-0.0308587879389406
0.0250872483221477,-0.0308180433528343
0.0253071128642652,-0.0307859531772575
0.0253691275167785,-0.0307768903853184
0.0256510067114094,-0.0307353257030842
0.0259328859060403,-0.0306933639143381
0.0260957874666175,-0.0306688963210702
0.0262147651006711,-0.0306510033228165
0.026496644295302,-0.0306082456654157
0.0267785234899329,-0.0305651031730238
0.0268644817370672,-0.0305518394648829
0.0270604026845638,-0.0305215695936226
0.0273422818791946,-0.0304776544813923
0.0276151550047833,-0.0304347826086957
0.0276241610738255,-0.030433365836639
0.0279060402684564,-0.0303886929241167
0.0281879194630872,-0.0303436544783634
0.0283489682978639,-0.0303177257525084
0.0284697986577181,-0.0302982473888472
0.028751677852349,-0.0302524728802865
0.0290335570469799,-0.0302063438992516
0.0290680008324277,-0.0302006688963211
0.0293154362416107,-0.0301598492451527
0.0295973154362416,-0.0301130050987155
0.0297729556460079,-0.0300836120401338
0.0298791946308725,-0.0300658105247293
0.0301610738255034,-0.0300182645345687
0.0304429530201342,-0.0299703815002955
0.030465340398632,-0.0299665551839465
0.0307248322147651,-0.0299221480888603
0.031006711409396,-0.0298735828066159
0.0311456280784892,-0.0298494983277592
0.0312885906040268,-0.0298246809555397
0.0315704697986577,-0.029775445917567
0.0318151129836116,-0.0297324414715719
0.0318523489932886,-0.0297258876662008
0.0321342281879195,-0.0296759950532133
0.0324161073825503,-0.0296257880046126
0.0324741955772935,-0.0296153846153846
0.0326979865771812,-0.0295752538068408
0.0329798657718121,-0.0295244071416016
0.0331236401042629,-0.0294983277591973
0.033261744966443,-0.0294732451677581
0.0335436241610738,-0.0294217703345311
0.0337641599297732,-0.02938127090301
0.0338255033557047,-0.0293699915430208
0.0341073825503356,-0.0293178997150828
0.0343892617449664,-0.0292655142431053
0.0343962250212448,-0.0292642140468227
0.0346711409395973,-0.0292128168627279
0.0349530201342282,-0.0291598309017879
0.0350201244606135,-0.0291471571906355
0.0352348993288591,-0.0291065428240334
0.0355167785234899,-0.0290529668974559
0.0356365183214584,-0.0290301003344482
0.0357986577181208,-0.0289990981310807
0.0360805369127517,-0.028944942517394
0.0362457895954145,-0.0289130434782609
0.0363624161073825,-0.0288905028190455
0.0366442953020134,-0.0288357775599082
0.0368482926927884,-0.0287959866220736
0.0369261744966443,-0.0287807764429831
0.0372080536912752,-0.0287254913507541
0.0374443561040704,-0.0286789297658863
0.037489932885906,-0.0286699380938616
0.0377718120805369,-0.0286141027588332
0.0380342847701507,-0.028561872909699
0.0380536912751678,-0.028558006413883
0.0383355704697987,-0.0285016302111959
0.0386174496644295,-0.0284449995299159
0.0386183595816307,-0.0284448160535117
0.0388993288590604,-0.028388091707388
0.0391812080536913,-0.0283309340562392
0.0391968091705815,-0.0283277591973244
0.0394630872483222,-0.028273504833175
0.039744966442953,-0.0282158290749656
0.0397699347973317,-0.0282107023411371
0.0400268456375839,-0.0281578867736764
0.0403087248322148,-0.0280997015778754
0.0403379639055384,-0.0280936454849498
0.0405906040268456,-0.0280412543259426
0.0408724832214765,-0.0279825681743787
0.0409011092558763,-0.0279765886287625
0.0411543624161074,-0.0279236239110001
0.0414362416107383,-0.027864445103328
0.0414595701273432,-0.0278595317725753
0.0417181208053691,-0.0278050115853967
0.042,-0.0277453482443409


==> figures/yieldSurface/fitContour_rho_1_theta_0.csv <==
-0.00323618090452261,-0.00139649811196771
-0.00323709476334411,-0.0014070351758794
-0.00323850574466512,-0.00142462311557789
-0.00323980313630999,-0.00144221105527638
-0.00324098590045883,-0.00145979899497487
-0.00324205297066066,-0.00147738693467337
-0.00324300325124773,-0.00149497487437186
-0.00324383561674552,-0.00151256281407035
-0.00324454891127846,-0.00153015075376884
-0.00324514194797116,-0.00154773869346734
-0.00324561350834542,-0.00156532663316583
-0.00324596234171268,-0.00158291457286432
-0.00324618716456204,-0.00160050251256281
-0.00324628665994376,-0.00161809045226131
-0.00324625947684805,-0.0016356783919598
-0.00324610422957919,-0.00165326633165829
-0.00324581949712481,-0.00167085427135678
-0.00324540382252014,-0.00168844221105528
-0.00324485571220721,-0.00170603015075377
-0.00324417363538875,-0.00172361809045226
-0.00324335602337665,-0.00174120603015075
-0.00324240126893477,-0.00175879396984925
-0.00324130772561589,-0.00177638190954774
-0.00324007370709259,-0.00179396984924623
-0.00323869748648179,-0.00181155778894472
-0.00323717729566269,-0.00182914572864322
-0.00323618090452261,-0.0018396827925549
-0.0032355096753393,-0.00184673366834171
-0.00323369146982003,-0.0018643216080402
-0.00323172315200194,-0.00188190954773869
-0.00322960274887591,-0.00189949748743719
-0.00322732824164949,-0.00191708542713568
-0.00322489756500062,-0.00193467336683417
-0.00322230860632195,-0.00195226130653266
-0.00321955920495522,-0.00196984924623116
-0.00321859296482412,-0.0019757035370601
-0.00321664138374209,-0.00198743718592965
-0.0032135549992305,-0.00200502512562814
-0.00321030050739209,-0.00202261306532663
-0.00320687550472588,-0.00204020100502513
-0.00320327753447217,-0.00205778894472362
-0.00320100502512563,-0.00206840236807622
-0.00319949909401386,-0.00207537688442211
-0.00319553411455076,-0.0020929648241206
-0.00319138734062384,-0.0021105527638191
-0.00318705604336052,-0.00212814070351759
-0.00318341708542714,-0.0021423194470426
-0.00318253422780315,-0.00214572864321608
-0.00317780792209709,-0.00216331658291457
-0.00317288718850703,-0.00218090452261307
-0.00316776899851353,-0.00219849246231156
-0.00316582914572864,-0.0022049300584533
-0.00316243679751802,-0.00221608040201005
-0.003156891730191,-0.00223366834170854
-0.00315113810179119,-0.00225125628140704
-0.00314824120603015,-0.00225982275492882
-0.00314515945454073,-0.00226884422110553
-0.00313895150634203,-0.00228643216080402
-0.0031325228429799,-0.00230402010050251
-0.00313065326633166,-0.00230898414653583
-0.00312584797489285,-0.00232160804020101
-0.0031189345709543,-0.0023391959798995
-0.00311306532663317,-0.00235365479444696
-0.00311178101322561,-0.00235678391959799
-0.00310435949463853,-0.00237437185929648
-0.00309669361030609,-0.00239195979899498
-0.00309547738693467,-0.00239467744865604
-0.00308874483740813,-0.00240954773869347
-0.00308053447262499,-0.00242713567839196
-0.00307788944723618,-0.00243265313832986
-0.0030720328462188,-0.00244472361809045
-0.0030632498595815,-0.00246231155778894
-0.00306030150753769,-0.00246806476253217
-0.00305416030156004,-0.00247989949748744
-0.00304477424090938,-0.00249748743718593
-0.0030427135678392,-0.0025012557869944
-0.0030350579732778,-0.00251507537688442
-0.0030251256281407,-0.00253250691510933
-0.00302503531997429,-0.00253266331658291
-0.00301465001464001,-0.00255025125628141
-0.00300753768844221,-0.00256197765545514
-0.00300393324071649,-0.0025678391959799
-0.00299285328571988,-0.00258542713567839
-0.00298994974874372,-0.00258993039418658
-0.00298139200934585,-0.00260301507537688
-0.00297236180904523,-0.00261648153091523
-0.00296955734477585,-0.00262060301507538
-0.00295731503483477,-0.00263819095477387
-0.00295477386934673,-0.0026417619912305
-0.00294464714310486,-0.00265577889447236
-0.00293718592964824,-0.00266586874535132
-0.00293155449253231,-0.00267336683417085
-0.00291959798994975,-0.00268892969540119
-0.00291801721421324,-0.00269095477386935
-0.00290399807020519,-0.00270854271356784
-0.00290201005025126,-0.00271098553563864
-0.00288947983766658,-0.00272613065326633
-0.00288442211055276,-0.00273211577366331
-0.00287445010111209,-0.00274371859296482
-0.00286683417085427,-0.00275239897293311
-0.00285888239547904,-0.00276130653266332
-0.00284924623115578,-0.00277188586790466
-0.00284274810813576,-0.00277889447236181
-0.00283165829145729,-0.00279062305396062
-0.00282601627872587,-0.0027964824120603
-0.00281407035175879,-0.00280865337675966
-0.00280865337675966,-0.00281407035175879
-0.0027964824120603,-0.00282601627872587
-0.00279062305396062,-0.00283165829145729
-0.00277889447236181,-0.00284274810813576
-0.00277188586790466,-0.00284924623115578
-0.00276130653266332,-0.00285888239547904
-0.00275239897293311,-0.00286683417085427
-0.00274371859296482,-0.00287445010111209
-0.00273211577366331,-0.00288442211055276
-0.00272613065326633,-0.00288947983766658
-0.00271098553563864,-0.00290201005025126
-0.00270854271356784,-0.00290399807020519
-0.00269095477386935,-0.00291801721421324
-0.00268892969540119,-0.00291959798994975
-0.00267336683417085,-0.00293155449253231
-0.00266586874535132,-0.00293718592964824
-0.00265577889447236,-0.00294464714310486
-0.0026417619912305,-0.00295477386934673
-0.00263819095477387,-0.00295731503483477
-0.00262060301507538,-0.00296955734477585
-0.00261648153091523,-0.00297236180904523
-0.00260301507537688,-0.00298139200934585
-0.00258993039418658,-0.00298994974874372
-0.00258542713567839,-0.00299285328571988
-0.0025678391959799,-0.00300393324071649
-0.00256197765545514,-0.00300753768844221
-0.00255025125628141,-0.00301465001464001
-0.00253266331658291,-0.00302503531997429
-0.00253250691510933,-0.0030251256281407
-0.00251507537688442,-0.0030350579732778
-0.0025012557869944,-0.0030427135678392
-0.00249748743718593,-0.00304477424090938
-0.00247989949748744,-0.00305416030156004
-0.00246806476253217,-0.00306030150753769
-0.00246231155778894,-0.0030632498595815
-0.00244472361809045,-0.0030720328462188
-0.00243265313832986,-0.00307788944723618
-0.00242713567839196,-0.00308053447262499
-0.00240954773869347,-0.00308874483740813
-0.00239467744865604,-0.00309547738693467
-0.00239195979899498,-0.00309669361030609
-0.00237437185929648,-0.00310435949463853
-0.00235678391959799,-0.00311178101322561
-0.00235365479444696,-0.00311306532663317
-0.0023391959798995,-0.0031189345709543
-0.00232160804020101,-0.00312584797489285
-0.00230898414653583,-0.00313065326633166
-0.00230402010050251,-0.0031325228429799
-0.00228643216080402,-0.00313895150634203
-0.00226884422110553,-0.00314515945454073
-0.00225982275492882,-0.00314824120603015
-0.00225125628140704,-0.00315113810179119
-0.00223366834170854,-0.003156891730191
-0.00221608040201005,-0.00316243679751802
-0.0022049300584533,-0.00316582914572864
-0.00219849246231156,-0.00316776899851353
-0.00218090452261307,-0.00317288718850703
-0.00216331658291457,-0.00317780792209709
-0.00214572864321608,-0.00318253422780315
-0.0021423194470426,-0.00318341708542714
-0.00212814070351759,-0.00318705604336052
-0.0021105527638191,-0.00319138734062384
-0.0020929648241206,-0.00319553411455076
-0.00207537688442211,-0.00319949909401386
-0.00206840236807622,-0.00320100502512563
-0.00205778894472362,-0.00320327753447217
-0.00204020100502513,-0.00320687550472588
-0.00202261306532663,-0.00321030050739209
-0.00200502512562814,-0.0032135549992305
-0.00198743718592965,-0.00321664138374209
-0.0019757035370601,-0.00321859296482412
-0.00196984924623116,-0.00321955920495522
-0.00195226130653266,-0.00322230860632195
-0.00193467336683417,-0.00322489756500062
-0.00191708542713568,-0.00322732824164949
-0.00189949748743719,-0.00322960274887591
-0.00188190954773869,-0.00323172315200194
-0.0018643216080402,-0.00323369146982003
-0.00184673366834171,-0.0032355096753393
-0.0018396827925549,-0.00323618090452261
-0.00182914572864322,-0.00323717729566269
-0.00181155778894472,-0.00323869748648179
-0.00179396984924623,-0.00324007370709259
-0.00177638190954774,-0.00324130772561589
-0.00175879396984925,-0.00324240126893477
-0.00174120603015075,-0.00324335602337665
-0.00172361809045226,-0.00324417363538875
-0.00170603015075377,-0.00324485571220721
-0.00168844221105528,-0.00324540382252014
-0.00167085427135678,-0.00324581949712481
-0.00165326633165829,-0.00324610422957919
-0.0016356783919598,-0.00324625947684805
-0.00161809045226131,-0.00324628665994376
-0.00160050251256281,-0.00324618716456204
-0.00158291457286432,-0.00324596234171268
-0.00156532663316583,-0.00324561350834542
-0.00154773869346734,-0.00324514194797116
-0.00153015075376884,-0.00324454891127846
-0.00151256281407035,-0.00324383561674552
-0.00149497487437186,-0.00324300325124773
-0.00147738693467337,-0.00324205297066066
-0.00145979899497487,-0.00324098590045883
-0.00144221105527638,-0.00323980313630999
-0.00142462311557789,-0.00323850574466512
-0.0014070351758794,-0.00323709476334411
-0.00139649811196771,-0.00323618090452261
-0.0013894472361809,-0.00323557042894244
-0.00137185929648241,-0.0032339332806848
-0.00135427135678392,-0.00323218547824993
-0.00133668341708543,-0.00323032796066832
-0.00131909547738693,-0.00322836164062135
-0.00130150753768844,-0.00322628740501409
-0.00128391959798995,-0.00322410611554341
-0.00126633165829146,-0.00322181860926158
-0.00124874371859296,-0.00321942569913504
-0.00124288942776402,-0.00321859296482412
-0.00123115577889447,-0.00321692655764473
-0.00121356783919598,-0.00321432279657885
-0.00119597989949749,-0.00321161600200305
-0.001178391959799,-0.00320880690130781
-0.0011608040201005,-0.0032058962000435
-0.00114321608040201,-0.00320288458246244
-0.00113260265704941,-0.00320100502512563
-0.00112562814070352,-0.00319977172469529
-0.00110804020100502,-0.00319655780089229
-0.00109045226130653,-0.00319324499947225
-0.00107286432160804,-0.00318983392741569
-0.00105527638190955,-0.00318632517262509
-0.00104109763838454,-0.00318341708542714
-0.00103768844221106,-0.00318271883387857
-0.00102010050251256,-0.00317901402312717
-0.00100251256281407,-0.0031752133150179
-0.000984924623115578,-0.00317131722692035
-0.000967336683417086,-0.0031673262593177
-0.000960899087275341,-0.00316582914572864
-0.000949748743718593,-0.00316323945044181
-0.000932160804020101,-0.0031590579865248
-0.000914572864321608,-0.00315478319242475
-0.000896984924623115,-0.00315041550490499
-0.000888418451101329,-0.00314824120603015
-0.000879396984924623,-0.00314595425815603
-0.00086180904522613,-0.00314140001794462
-0.000844221105527638,-0.0031367542594728
-0.000826633165829146,-0.00313201736098786
-0.000821669119795831,-0.00313065326633166
-0.000809045226130653,-0.00312718830268236
-0.000791457286432161,-0.00312226840566622
-0.000773869346733669,-0.00311725858004966
-0.000759410532186207,-0.00311306532663317
-0.000756281407035176,-0.00311215883464678
-0.000738693467336684,-0.00310696841645693
-0.000721105527638191,-0.00310168916582212
-0.000703517587939699,-0.00309632137005964
-0.000700799938278632,-0.00309547738693467
-0.000685929648241206,-0.00309086399432281
-0.000668341708542713,-0.00308531851771964
-0.000650753768844221,-0.00307968544676266
-0.000645236308906317,-0.00307788944723618
-0.000633165829145729,-0.003073964075922
-0.000615577889447236,-0.00306815527745372
-0.000597989949748744,-0.00306225973289456
-0.000592236745005516,-0.00306030150753769
-0.000580402010050252,-0.00305627683926997
-0.000562814070351759,-0.00305020733703547
-0.000545226130653267,-0.00304405183988445
-0.000541457780844793,-0.0030427135678392
-0.000527638190954774,-0.00303780971341173
-0.000510050251256282,-0.003031481849234
-0.000492618713031371,-0.0030251256281407
-0.000492462311557789,-0.00302506864152072
-0.000474874371859297,-0.00301856939055654
-0.000457286432160804,-0.00301198524044961
-0.000445560032987069,-0.00300753768844221
-0.000439698492462312,-0.00300531607229755
-0.000422110552763819,-0.0029985618406181
-0.000404522613065327,-0.00299172322593735
-0.000400019354557133,-0.00298994974874372
-0.000386934673366834,-0.00298479988549686
-0.000369346733668342,-0.00297779232807932
-0.00035588027813,-0.00297236180904523
-0.000351758793969849,-0.00297070070477371
-0.000334170854271357,-0.0029635248958552
-0.000316582914572864,-0.00295626543107829
-0.000313011878116233,-0.00295477386934673
-0.000298994974874372,-0.00294892208214579
-0.00028140703517588,-0.00294149524017516
-0.000271317184296926,-0.00293718592964824
-0.000263819095477387,-0.00293398493034474
-0.000246231155778895,-0.00292639123034923
-0.000230668294548563,-0.00291959798994975
-0.000228643216080402,-0.00291871437256095
-0.00021105527638191,-0.00291095426660911
-0.000193467336683417,-0.00290311120346116
-0.000191024514612616,-0.00290201005025126
-0.000175879396984925,-0.00289518510171067
-0.000158291457286432,-0.00288717616040844
-0.000152306336889454,-0.00288442211055276
-0.00014070351758794,-0.00287908437484824
-0.000123115577889447,-0.0028709098456369
-0.000114435197921161,-0.00286683417085427
-0.000105527638190955,-0.00286265261053802
-8.79396984924622e-05,-0.00285431272017245
-7.7360363251124e-05,-0.00284924623115578
-7.03517587939701e-05,-0.00284589021769823
-5.27638190954772e-05,-0.0028373851304931
-4.10352374966625e-05,-0.00283165829145729
-3.51758793969851e-05,-0.00282879748892973
-1.75879396984921e-05,-0.00282012730792246
-5.41697499913477e-06,-0.00281407035175879
0,-0.0028113746
2.77878928062059e-05,-0.0027964824120603
6.05815138683713e-05,-0.00277889447236181
9.33483133023703e-05,-0.00276130653266332
0.000126087836440187,-0.00274371859296482
0.000158799618300435,-0.00272613065326633
0.000191483183294951,-0.00270854271356784
0.000224138044925297,-0.00269095477386935
0.000256763705468846,-0.00267336683417085
0.000281879194630873,-0.00265981651847414
0.000288525349788715,-0.00265577889447236
0.000317438782770349,-0.00263819095477387
0.000346291763704923,-0.00262060301507538
0.000375083424094667,-0.00260301507537688
0.000403812879003293,-0.00258542713567839
0.000432479226674083,-0.0025678391959799
0.000461081548137641,-0.00255025125628141
0.000489618906808962,-0.00253266331658291
0.00051809034807353,-0.00251507537688442
0.000546494898862092,-0.00249748743718593
0.000563758389261745,-0.00248677702849886
0.000573856032910361,-0.00247989949748744
0.000599623101044061,-0.00246231155778894
0.000625311529788572,-0.00244472361809045
0.000650920367647351,-0.00242713567839196
0.000676448648691489,-0.00240954773869347
0.000701895392317336,-0.00239195979899498
0.000727259603000579,-0.00237437185929648
0.000752540270046809,-0.00235678391959799
0.000777736367338575,-0.0023391959798995
0.000802846853078978,-0.00232160804020101
0.000827870669531814,-0.00230402010050251
0.000845637583892617,-0.00229149431773795
0.000852315188632198,-0.00228643216080402
0.000875456206934023,-0.00226884422110553
0.000898509588324656,-0.00225125628140704
0.000921474454272465,-0.00223366834170854
0.00094434991655683,-0.00221608040201005
0.000967135077206218,-0.00219849246231156
0.000989829028439363,-0.00218090452261307
0.00101243085260984,-0.00216331658291457
0.00103493962215429,-0.00214572864321608
0.00105735439954463,-0.00212814070351759
0.00107967423724453,-0.0021105527638191
0.00110189817767055,-0.0020929648241206
0.00112402525315822,-0.00207537688442211
0.00112751677852349,-0.00207259355731994
0.00114508992594642,-0.00205778894472362
0.00116588163068473,-0.00204020100502513
0.00118658149727776,-0.00202261306532663
0.00120718878429321,-0.00200502512562814
0.00122770274587456,-0.00198743718592965
0.00124812263184026,-0.00196984924623116
0.00126844768779064,-0.00195226130653266
0.00128867715522313,-0.00193467336683417
0.00130881027165606,-0.00191708542713568
0.0013288462707615,-0.00189949748743719
0.00134878438250767,-0.00188190954773869
0.00136862383331127,-0.0018643216080402
0.00138836384620031,-0.00184673366834171
0.0014080036409879,-0.00182914572864322
0.00140939597315436,-0.00182789465999551
0.00142685501168742,-0.00181155778894472
0.00144556164037563,-0.00179396984924623
0.00146417591242774,-0.00177638190954774
0.00148269725487461,-0.00175879396984925
0.00150112509514434,-0.00174120603015075
0.00151945886127277,-0.00172361809045226
0.00153769798212382,-0.00170603015075377
0.00155584188761968,-0.00168844221105528
0.00157389000898154,-0.00167085427135678
0.00159184177898098,-0.00165326633165829
0.00160969663220266,-0.0016356783919598
0.00162745400531851,-0.00161809045226131
0.00164511333737404,-0.00160050251256281
0.0016626740700871,-0.00158291457286432
0.00168013564815948,-0.00156532663316583
0.00169127516778523,-0.00155404970478712
0.00169733592604902,-0.00154773869346734
0.00171415433332111,-0.00153015075376884
0.00173088211939888,-0.00151256281407035
0.00174751887968466,-0.00149497487437186
0.00176406421361205,-0.00147738693467337
0.00178051772490253,-0.00145979899497487
0.00179687902183058,-0.00144221105527638
0.00181314771749759,-0.00142462311557789
0.00182932343011475,-0.0014070351758794
0.00184540578329522,-0.0013894472361809
0.00186139440635563,-0.00137185929648241
0.00187728893462744,-0.00135427135678392
0.00189308900977801,-0.00133668341708543
0.00190879428014194,-0.00131909547738693
0.00192440440106274,-0.00130150753768844
0.00193991903524511,-0.00128391959798995
0.00195533785311801,-0.00126633165829146
0.00197066053320886,-0.00124874371859296
0.00197315436241611,-0.00124586718576089
0.00198568546520556,-0.00123115577889447
0.00200058238112121,-0.00121356783919598
0.0020153910425678,-0.00119597989949749
0.00203011120226073,-0.001178391959799
0.00204474261943198,-0.0011608040201005
0.00205928506007699,-0.00114321608040201
0.00207373829720678,-0.00112562814070352
0.00208810211110554,-0.00110804020100502
0.00210237628959349,-0.00109045226130653
0.00211656062829518,-0.00107286432160804
0.0021306549309131,-0.00105527638190955
0.00214465900950667,-0.00103768844221106
0.00215857268477661,-0.00102010050251256
0.00217239578635449,-0.00100251256281407
0.00218612815309772,-0.000984924623115578
0.00219976963338958,-0.000967336683417086
0.00221332008544452,-0.000949748743718593
0.00222677937761847,-0.000932160804020101
0.0022401473887242,-0.000914572864321608
0.00225342400835146,-0.000896984924623115
0.00225503355704698,-0.000894840472021655
0.00226651906352505,-0.000879396984924623
0.00227951601361642,-0.00086180904522613
0.0022924275984813,-0.000844221105527638
0.00230525369595414,-0.000826633165829146
0.00231799419097392,-0.000809045226130653
0.00233064897575193,-0.000791457286432161
0.00234321794993994,-0.000773869346733669
0.00235570102079873,-0.000756281407035176
0.00236809810336659,-0.000738693467336684
0.00238040912062786,-0.000721105527638191
0.00239263400368101,-0.000703517587939699
0.00240477269190634,-0.000685929648241206
0.00241682513313281,-0.000668341708542713
0.00242879128380399,-0.000650753768844221
0.00244067110914263,-0.000633165829145729
0.00245246458331389,-0.000615577889447236
0.00246417168958655,-0.000597989949748744
0.00247579242049237,-0.000580402010050252
0.00248732677798286,-0.000562814070351759
0.00249877477358338,-0.000545226130653267
0.00251013642854425,-0.000527638190954774
0.00252141177398831,-0.000510050251256282
0.00253260085105474,-0.000492462311557789
0.00253691275167785,-0.000485635270524749
0.00254368874360199,-0.000474874371859297
0.00255468361350703,-0.000457286432160804
0.00256559551212671,-0.000439698492462312
0.00257642438876559,-0.000422110552763819
0.00258717019813372,-0.000404522613065327
0.00259783290037548,-0.000386934673366834
0.00260841246109374,-0.000369346733668342
0.00261890885136921,-0.000351758793969849
0.00262932204777454,-0.000334170854271357
0.00263965203238299,-0.000316582914572864
0.00264989879277144,-0.000298994974874372
0.0026600623220173,-0.00028140703517588
0.00267014261868921,-0.000263819095477387
0.00268013968683102,-0.000246231155778895
0.00269005353593896,-0.000228643216080402
0.00269988418093151,-0.00021105527638191
0.00270963164211174,-0.000193467336683417
0.00271929594512173,-0.000175879396984925
0.00272887712088885,-0.000158291457286432
0.00273837520556338,-0.00014070351758794
0.00274779024044735,-0.000123115577889447
0.00275712227191402,-0.000105527638190955
0.00276637135131784,-8.79396984924622e-05
0.00277553753489441,-7.03517587939701e-05
0.00278462088365017,-5.27638190954772e-05
0.00279362146324134,-3.51758793969851e-05
0.00280253934384187,-1.75879396984921e-05
0.0028113746,0
0.00281879194630873,1.61033819145589e-05
0.00294166975745455,0.000281879194630873
0.00305046806698749,0.000563758389261745
0.0031006711409396,0.000728362466555233
0.00313702848680741,0.000845637583892617
0.003199707332119,0.00112751677852349
0.00323655358316062,0.00140939597315436
0.00324420100389079,0.00169127516778523
0.00321744691320143,0.00197315436241611
0.00314859951712207,0.00225503355704698
0.0031006711409396,0.00237230867438436
0.00301964272887682,0.00253691275167785
0.00281879194630873,0.00280268856439417
0.00280268856439417,0.00281879194630873
0.00253691275167785,0.00301964272887682
0.00237230867438436,0.0031006711409396
0.00225503355704698,0.00314859951712207
0.00197315436241611,0.00321744691320143
0.00169127516778523,0.00324420100389079
0.00140939597315436,0.00323655358316062
0.00112751677852349,0.003199707332119
0.000845637583892617,0.00313702848680741
0.000728362466555233,0.0031006711409396
0.000563758389261745,0.00305046806698749
0.000281879194630873,0.00294166975745455
1.61033819145589e-05,0.00281879194630873
0,0.0028113746
-1.75879396984921e-05,0.00280253934384187
-3.51758793969851e-05,0.00279362146324134
-5.27638190954772e-05,0.00278462088365017
-7.03517587939701e-05,0.00277553753489441
-8.79396984924622e-05,0.00276637135131784
-0.000105527638190955,0.00275712227191402
-0.000123115577889447,0.00274779024044735
-0.00014070351758794,0.00273837520556338
-0.000158291457286432,0.00272887712088885
-0.000175879396984925,0.00271929594512173
-0.000193467336683417,0.00270963164211174
-0.00021105527638191,0.00269988418093151
-0.000228643216080402,0.00269005353593896
-0.000246231155778895,0.00268013968683102
-0.000263819095477387,0.00267014261868921
-0.00028140703517588,0.0026600623220173
-0.000298994974874372,0.00264989879277144
-0.000316582914572864,0.00263965203238299
-0.000334170854271357,0.00262932204777454
-0.000351758793969849,0.00261890885136921
-0.000369346733668342,0.00260841246109374
-0.000386934673366834,0.00259783290037548
-0.000404522613065327,0.00258717019813372
-0.000422110552763819,0.00257642438876559
-0.000439698492462312,0.00256559551212671
-0.000457286432160804,0.00255468361350703
-0.000474874371859297,0.00254368874360199
-0.000485635270524749,0.00253691275167785
-0.000492462311557789,0.00253260085105474
-0.000510050251256282,0.00252141177398831
-0.000527638190954774,0.00251013642854425
-0.000545226130653267,0.00249877477358338
-0.000562814070351759,0.00248732677798286
-0.000580402010050252,0.00247579242049237
-0.000597989949748744,0.00246417168958655
-0.000615577889447236,0.00245246458331389
-0.000633165829145729,0.00244067110914263
-0.000650753768844221,0.00242879128380399
-0.000668341708542713,0.00241682513313281
-0.000685929648241206,0.00240477269190634
-0.000703517587939699,0.00239263400368101
-0.000721105527638191,0.00238040912062786
-0.000738693467336684,0.00236809810336659
-0.000756281407035176,0.00235570102079873
-0.000773869346733669,0.00234321794993994
-0.000791457286432161,0.00233064897575193
-0.000809045226130653,0.00231799419097392
-0.000826633165829146,0.00230525369595414
-0.000844221105527638,0.0022924275984813
-0.00086180904522613,0.00227951601361642
-0.000879396984924623,0.00226651906352505
-0.000894840472021655,0.00225503355704698
-0.000896984924623115,0.00225342400835146
-0.000914572864321608,0.0022401473887242
-0.000932160804020101,0.00222677937761847
-0.000949748743718593,0.00221332008544452
-0.000967336683417086,0.00219976963338958
-0.000984924623115578,0.00218612815309772
-0.00100251256281407,0.00217239578635449
-0.00102010050251256,0.00215857268477661
-0.00103768844221106,0.00214465900950667
-0.00105527638190955,0.0021306549309131
-0.00107286432160804,0.00211656062829518
-0.00109045226130653,0.00210237628959349
-0.00110804020100502,0.00208810211110554
-0.00112562814070352,0.00207373829720678
-0.00114321608040201,0.00205928506007699
-0.0011608040201005,0.00204474261943198
-0.001178391959799,0.00203011120226073
-0.00119597989949749,0.0020153910425678
-0.00121356783919598,0.00200058238112121
-0.00123115577889447,0.00198568546520556
-0.00124586718576089,0.00197315436241611
-0.00124874371859296,0.00197066053320886
-0.00126633165829146,0.00195533785311801
-0.00128391959798995,0.00193991903524511
-0.00130150753768844,0.00192440440106274
-0.00131909547738693,0.00190879428014194
-0.00133668341708543,0.00189308900977801
-0.00135427135678392,0.00187728893462744
-0.00137185929648241,0.00186139440635563
-0.0013894472361809,0.00184540578329522
-0.0014070351758794,0.00182932343011475
-0.00142462311557789,0.00181314771749759
-0.00144221105527638,0.00179687902183058
-0.00145979899497487,0.00178051772490253
-0.00147738693467337,0.00176406421361205
-0.00149497487437186,0.00174751887968466
-0.00151256281407035,0.00173088211939888
-0.00153015075376884,0.00171415433332111
-0.00154773869346734,0.00169733592604902
-0.00155404970478712,0.00169127516778523
-0.00156532663316583,0.00168013564815948
-0.00158291457286432,0.0016626740700871
-0.00160050251256281,0.00164511333737404
-0.00161809045226131,0.00162745400531851
-0.0016356783919598,0.00160969663220266
-0.00165326633165829,0.00159184177898098
-0.00167085427135678,0.00157389000898154
-0.00168844221105528,0.00155584188761968
-0.00170603015075377,0.00153769798212382
-0.00172361809045226,0.00151945886127277
-0.00174120603015075,0.00150112509514434
-0.00175879396984925,0.00148269725487461
-0.00177638190954774,0.00146417591242774
-0.00179396984924623,0.00144556164037563
-0.00181155778894472,0.00142685501168742
-0.00182789465999551,0.00140939597315436
-0.00182914572864322,0.0014080036409879
-0.00184673366834171,0.00138836384620031
-0.0018643216080402,0.00136862383331127
-0.00188190954773869,0.00134878438250767
-0.00189949748743719,0.0013288462707615
-0.00191708542713568,0.00130881027165606
-0.00193467336683417,0.00128867715522313
-0.00195226130653266,0.00126844768779064
-0.00196984924623116,0.00124812263184026
-0.00198743718592965,0.00122770274587456
-0.00200502512562814,0.00120718878429321
-0.00202261306532663,0.00118658149727776
-0.00204020100502513,0.00116588163068473
-0.00205778894472362,0.00114508992594642
-0.00207259355731994,0.00112751677852349
-0.00207537688442211,0.00112402525315822
-0.0020929648241206,0.00110189817767055
-0.0021105527638191,0.00107967423724453
-0.00212814070351759,0.00105735439954463
-0.00214572864321608,0.00103493962215429
-0.00216331658291457,0.00101243085260984
-0.00218090452261307,0.000989829028439363
-0.00219849246231156,0.000967135077206218
-0.00221608040201005,0.00094434991655683
-0.00223366834170854,0.000921474454272465
-0.00225125628140704,0.000898509588324656
-0.00226884422110553,0.000875456206934023
-0.00228643216080402,0.000852315188632198
-0.00229149431773795,0.000845637583892617
-0.00230402010050251,0.000827870669531814
-0.00232160804020101,0.000802846853078978
-0.0023391959798995,0.000777736367338575
-0.00235678391959799,0.000752540270046809
-0.00237437185929648,0.000727259603000579
-0.00239195979899498,0.000701895392317336
-0.00240954773869347,0.000676448648691489
-0.00242713567839196,0.000650920367647351
-0.00244472361809045,0.000625311529788572
-0.00246231155778894,0.000599623101044061
-0.00247989949748744,0.000573856032910361
-0.00248677702849886,0.000563758389261745
-0.00249748743718593,0.000546494898862092
-0.00251507537688442,0.00051809034807353
-0.00253266331658291,0.000489618906808962
-0.00255025125628141,0.000461081548137641
-0.0025678391959799,0.000432479226674083
-0.00258542713567839,0.000403812879003293
-0.00260301507537688,0.000375083424094667
-0.00262060301507538,0.000346291763704923
-0.00263819095477387,0.000317438782770349
-0.00265577889447236,0.000288525349788715
-0.00265981651847414,0.000281879194630873
-0.00267336683417085,0.000256763705468846
-0.00269095477386935,0.000224138044925297
-0.00270854271356784,0.000191483183294951
-0.00272613065326633,0.000158799618300435
-0.00274371859296482,0.000126087836440187
-0.00276130653266332,9.33483133023703e-05
-0.00277889447236181,6.05815138683713e-05
-0.0027964824120603,2.77878928062059e-05
-0.0028113746,0
-0.00281407035175879,-5.41697499913477e-06
-0.00282012730792246,-1.75879396984921e-05
-0.00282879748892973,-3.51758793969851e-05
-0.00283165829145729,-4.10352374966625e-05
-0.0028373851304931,-5.27638190954772e-05
-0.00284589021769823,-7.03517587939701e-05
-0.00284924623115578,-7.7360363251124e-05
-0.00285431272017245,-8.79396984924622e-05
-0.00286265261053802,-0.000105527638190955
-0.00286683417085427,-0.000114435197921161
-0.0028709098456369,-0.000123115577889447
-0.00287908437484824,-0.00014070351758794
-0.00288442211055276,-0.000152306336889454
-0.00288717616040844,-0.000158291457286432
-0.00289518510171067,-0.000175879396984925
-0.00290201005025126,-0.000191024514612616
-0.00290311120346116,-0.000193467336683417
-0.00291095426660911,-0.00021105527638191
-0.00291871437256095,-0.000228643216080402
-0.00291959798994975,-0.000230668294548563
-0.00292639123034923,-0.000246231155778895
-0.00293398493034474,-0.000263819095477387
-0.00293718592964824,-0.000271317184296926
-0.00294149524017516,-0.00028140703517588
-0.00294892208214579,-0.000298994974874372
-0.00295477386934673,-0.000313011878116233
-0.00295626543107829,-0.000316582914572864
-0.0029635248958552,-0.000334170854271357
-0.00297070070477371,-0.000351758793969849
-0.00297236180904523,-0.00035588027813
-0.00297779232807932,-0.000369346733668342
-0.00298479988549686,-0.000386934673366834
-0.00298994974874372,-0.000400019354557133
-0.00299172322593735,-0.000404522613065327
-0.0029985618406181,-0.000422110552763819
-0.00300531607229755,-0.000439698492462312
-0.00300753768844221,-0.000445560032987069
-0.00301198524044961,-0.000457286432160804
-0.00301856939055654,-0.000474874371859297
-0.00302506864152072,-0.000492462311557789
-0.0030251256281407,-0.000492618713031371
-0.003031481849234,-0.000510050251256282
-0.00303780971341173,-0.000527638190954774
-0.0030427135678392,-0.000541457780844793
-0.00304405183988445,-0.000545226130653267
-0.00305020733703547,-0.000562814070351759
-0.00305627683926997,-0.000580402010050252
-0.00306030150753769,-0.000592236745005516
-0.00306225973289456,-0.000597989949748744
-0.00306815527745372,-0.000615577889447236
-0.003073964075922,-0.000633165829145729
-0.00307788944723618,-0.000645236308906317
-0.00307968544676266,-0.000650753768844221
-0.00308531851771964,-0.000668341708542713
-0.00309086399432281,-0.000685929648241206
-0.00309547738693467,-0.000700799938278632
-0.00309632137005964,-0.000703517587939699
-0.00310168916582212,-0.000721105527638191
-0.00310696841645693,-0.000738693467336684
-0.00311215883464678,-0.000756281407035176
-0.00311306532663317,-0.000759410532186207
-0.00311725858004966,-0.000773869346733669
-0.00312226840566622,-0.000791457286432161
-0.00312718830268236,-0.000809045226130653
-0.00313065326633166,-0.000821669119795831
-0.00313201736098786,-0.000826633165829146
-0.0031367542594728,-0.000844221105527638
-0.00314140001794462,-0.00086180904522613
-0.00314595425815603,-0.000879396984924623
-0.00314824120603015,-0.000888418451101329
-0.00315041550490499,-0.000896984924623115
-0.00315478319242475,-0.000914572864321608
-0.0031590579865248,-0.000932160804020101
-0.00316323945044181,-0.000949748743718593
-0.00316582914572864,-0.000960899087275341
-0.0031673262593177,-0.000967336683417086
-0.00317131722692035,-0.000984924623115578
-0.0031752133150179,-0.00100251256281407
-0.00317901402312717,-0.00102010050251256
-0.00318271883387857,-0.00103768844221106
-0.00318341708542714,-0.00104109763838454
-0.00318632517262509,-0.00105527638190955
-0.00318983392741569,-0.00107286432160804
-0.00319324499947225,-0.00109045226130653
-0.00319655780089229,-0.00110804020100502
-0.00319977172469529,-0.00112562814070352
-0.00320100502512563,-0.00113260265704941
-0.00320288458246244,-0.00114321608040201
-0.0032058962000435,-0.0011608040201005
-0.00320880690130781,-0.001178391959799
-0.00321161600200305,-0.00119597989949749
-0.00321432279657885,-0.00121356783919598
-0.00321692655764473,-0.00123115577889447
-0.00321859296482412,-0.00124288942776402
-0.00321942569913504,-0.00124874371859296
-0.00322181860926158,-0.00126633165829146
-0.00322410611554341,-0.00128391959798995
-0.00322628740501409,-0.00130150753768844
-0.00322836164062135,-0.00131909547738693
-0.00323032796066832,-0.00133668341708543
-0.00323218547824993,-0.00135427135678392
-0.0032339332806848,-0.00137185929648241
-0.00323557042894244,-0.0013894472361809
-0.00323618090452261,-0.00139649811196771


==> figures/yieldSurface/fitContour_rho_2_theta_0.csv <==
-0.00692964824120603,-0.00300562690564174
-0.00693129286493553,-0.0030251256281407
-0.0069340451307073,-0.00306030150753769
-0.00693658464011547,-0.00309547738693467
-0.00693890956979883,-0.00313065326633166
-0.00694101804951547,-0.00316582914572864
-0.00694290816124955,-0.00320100502512563
-0.00694457793831196,-0.00323618090452261
-0.00694602536443474,-0.0032713567839196
-0.0069472483728593,-0.00330653266331658
-0.00694824484541849,-0.00334170854271357
-0.00694901261161227,-0.00337688442211055
-0.00694954944767706,-0.00341206030150754
-0.00694985307564871,-0.00344723618090452
-0.00694992116241879,-0.00348241206030151
-0.00694975131878429,-0.00351758793969849
-0.00694934109849048,-0.00355276381909548
-0.00694868799726679,-0.00358793969849246
-0.00694778945185558,-0.00362311557788945
-0.00694664283903346,-0.00365829145728643
-0.00694524547462516,-0.00369346733668342
-0.0069435946125095,-0.0037286432160804
-0.00694168744361732,-0.00376381909547739
-0.00693952109492105,-0.00379899497487437
-0.0069370926284156,-0.00383417085427136
-0.00693439904009029,-0.00386934673366834
-0.00693143725889137,-0.00390452261306533
-0.00692964824120603,-0.00392402133556429
-0.00692820085203729,-0.00393969849246231
-0.00692468496565385,-0.0039748743718593
-0.00692089026689122,-0.00401005025125628
-0.0069168133530034,-0.00404522613065327
-0.00691245074731258,-0.00408040201005025
-0.00690779889808168,-0.00411557788944724
-0.00690285417737389,-0.00415075376884422
-0.00689761287989848,-0.00418592964824121
-0.00689447236180904,-0.00420590201382167
-0.00689206470415175,-0.00422110552763819
-0.00688620252966124,-0.00425628140703518
-0.00688003071069947,-0.00429145728643216
-0.00687354515309782,-0.00432663316582915
-0.0068667416775268,-0.00436180904522613
-0.00685961601821532,-0.00439698492462312
-0.00685929648241206,-0.00439850001135535
-0.00685214185156401,-0.0044321608040201
-0.00684433388291683,-0.00446733668341709
-0.00683618846728046,-0.00450251256281407
-0.00682770089902736,-0.00453768844221106
-0.00682412060301508,-0.00455198587708308
-0.00681884873722683,-0.00457286432160804
-0.00680963069399408,-0.00460804020100503
-0.00680005350048336,-0.00464321608040201
-0.00679011196983449,-0.004678391959799
-0.00678894472361809,-0.00468239232418067
-0.00677976744380189,-0.00471356783919598
-0.00676904107849291,-0.00474874371859296
-0.00675793146084241,-0.00478391959798995
-0.00675376884422111,-0.00479669750497871
-0.00674640431086671,-0.00481909547738693
-0.00673446342858287,-0.00485427135678392
-0.00672211871408543,-0.0048894472361809
-0.00671859296482412,-0.00489921020786296
-0.00670932570297852,-0.00492462311557789
-0.00669609860237393,-0.00495979899497487
-0.00668341708542714,-0.00499248449037959
-0.00668244105185647,-0.00499497487437186
-0.00666829258198925,-0.00503015075376884
-0.0066537005884456,-0.00506532663316583
-0.00664824120603015,-0.00507814144572913
-0.00663861369559157,-0.00510050251256281
-0.00662303994600184,-0.0051356783919598
-0.00661306532663317,-0.00515759900585441
-0.00660696735484767,-0.00517085427135678
-0.0065903654966014,-0.00520603015075377
-0.00657788944723618,-0.00523175051102288
-0.00657325064460605,-0.00524120603015075
-0.00655557079237201,-0.00527638190954774
-0.0065427135678392,-0.00530129079854429
-0.00653735155684719,-0.00531155778894472
-0.0065185400003522,-0.00534673366834171
-0.00650753768844221,-0.00536679595444701
-0.00649914814538319,-0.00538190954773869
-0.00647914702820204,-0.00541708542713568
-0.00647236180904523,-0.00542874706482132
-0.00645850759086807,-0.00545226130653266
-0.00643725455644291,-0.00548743718592965
-0.00643718592964824,-0.00548754849581497
-0.00641528516402341,-0.00552261306532663
-0.00640201005025126,-0.0055433608762221
-0.00639265516839314,-0.00555778894472362
-0.00636932307303459,-0.0055929648241206
-0.00636683417085427,-0.00559664200589861
-0.00634521983150909,-0.00562814070351759
-0.00633165829145729,-0.00564746322657744
-0.00632037428561561,-0.00566331658291457
-0.0062964824120603,-0.00569615276136815
-0.0062947553882009,-0.00569849246231156
-0.00626828040392307,-0.00573366834170854
-0.00626130653266332,-0.00574274493800762
-0.00624095366380074,-0.00576884422110553
-0.00622613065326633,-0.0057874643123454
-0.00621274924443194,-0.00580402010050251
-0.00619095477386935,-0.00583044723936334
-0.00618362663123075,-0.0058391959798995
-0.00615577889447236,-0.0058717949858597
-0.00615354228875335,-0.00587437185929648
-0.00612243462606347,-0.00590954773869347
-0.00612060301507538,-0.00591158130215567
-0.00609025747459033,-0.00594472361809045
-0.00608542713567839,-0.00594990260930818
-0.00605697513023704,-0.00597989949748744
-0.00605025125628141,-0.00598686173330914
-0.00602253042108928,-0.00601507537688442
-0.00601507537688442,-0.00602253042108928
-0.00598686173330914,-0.00605025125628141
-0.00597989949748744,-0.00605697513023704
-0.00594990260930818,-0.00608542713567839
-0.00594472361809045,-0.00609025747459033
-0.00591158130215567,-0.00612060301507538
-0.00590954773869347,-0.00612243462606347
-0.00587437185929648,-0.00615354228875335
-0.0058717949858597,-0.00615577889447236
-0.0058391959798995,-0.00618362663123075
-0.00583044723936334,-0.00619095477386935
-0.00580402010050251,-0.00621274924443194
-0.0057874643123454,-0.00622613065326633
-0.00576884422110553,-0.00624095366380074
-0.00574274493800762,-0.00626130653266332
-0.00573366834170854,-0.00626828040392307
-0.00569849246231156,-0.0062947553882009
-0.00569615276136815,-0.0062964824120603
-0.00566331658291457,-0.00632037428561561
-0.00564746322657744,-0.00633165829145729
-0.00562814070351759,-0.00634521983150909
-0.00559664200589861,-0.00636683417085427
-0.0055929648241206,-0.00636932307303459
-0.00555778894472362,-0.00639265516839314
-0.0055433608762221,-0.00640201005025126
-0.00552261306532663,-0.00641528516402341
-0.00548754849581497,-0.00643718592964824
-0.00548743718592965,-0.00643725455644291
-0.00545226130653266,-0.00645850759086807
-0.00542874706482132,-0.00647236180904523
-0.00541708542713568,-0.00647914702820204
-0.00538190954773869,-0.00649914814538319
-0.00536679595444701,-0.00650753768844221
-0.00534673366834171,-0.0065185400003522
-0.00531155778894472,-0.00653735155684719
-0.00530129079854429,-0.0065427135678392
-0.00527638190954774,-0.00655557079237201
-0.00524120603015075,-0.00657325064460605
-0.00523175051102288,-0.00657788944723618
-0.00520603015075377,-0.0065903654966014
-0.00517085427135678,-0.00660696735484767
-0.00515759900585441,-0.00661306532663317
-0.0051356783919598,-0.00662303994600184
-0.00510050251256281,-0.00663861369559157
-0.00507814144572913,-0.00664824120603015
-0.00506532663316583,-0.0066537005884456
-0.00503015075376884,-0.00666829258198925
-0.00499497487437186,-0.00668244105185647
-0.00499248449037959,-0.00668341708542714
-0.00495979899497487,-0.00669609860237393
-0.00492462311557789,-0.00670932570297852
-0.00489921020786296,-0.00671859296482412
-0.0048894472361809,-0.00672211871408543
-0.00485427135678392,-0.00673446342858287
-0.00481909547738693,-0.00674640431086671
-0.00479669750497871,-0.00675376884422111
-0.00478391959798995,-0.00675793146084241
-0.00474874371859296,-0.00676904107849291
-0.00471356783919598,-0.00677976744380189
-0.00468239232418067,-0.00678894472361809
-0.004678391959799,-0.00679011196983449
-0.00464321608040201,-0.00680005350048336
-0.00460804020100503,-0.00680963069399408
-0.00457286432160804,-0.00681884873722683
-0.00455198587708308,-0.00682412060301508
-0.00453768844221106,-0.00682770089902736
-0.00450251256281407,-0.00683618846728046
-0.00446733668341709,-0.00684433388291683
-0.0044321608040201,-0.00685214185156401
-0.00439850001135535,-0.00685929648241206
-0.00439698492462312,-0.00685961601821532
-0.00436180904522613,-0.0068667416775268
-0.00432663316582915,-0.00687354515309782
-0.00429145728643216,-0.00688003071069947
-0.00425628140703518,-0.00688620252966124
-0.00422110552763819,-0.00689206470415175
-0.00420590201382167,-0.00689447236180904
-0.00418592964824121,-0.00689761287989848
-0.00415075376884422,-0.00690285417737389
-0.00411557788944724,-0.00690779889808168
-0.00408040201005025,-0.00691245074731258
-0.00404522613065327,-0.0069168133530034
-0.00401005025125628,-0.00692089026689122
-0.0039748743718593,-0.00692468496565385
-0.00393969849246231,-0.00692820085203729
-0.00392402133556429,-0.00692964824120603
-0.00390452261306533,-0.00693143725889137
-0.00386934673366834,-0.00693439904009029
-0.00383417085427136,-0.0069370926284156
-0.00379899497487437,-0.00693952109492105
-0.00376381909547739,-0.00694168744361732
-0.0037286432160804,-0.0069435946125095
-0.00369346733668342,-0.00694524547462516
-0.00365829145728643,-0.00694664283903346
-0.00362311557788945,-0.00694778945185558
-0.00358793969849246,-0.00694868799726679
-0.00355276381909548,-0.00694934109849048
-0.00351758793969849,-0.00694975131878429
-0.00348241206030151,-0.00694992116241879
-0.00344723618090452,-0.00694985307564871
-0.00341206030150754,-0.00694954944767706
-0.00337688442211055,-0.00694901261161227
-0.00334170854271357,-0.00694824484541849
-0.00330653266331658,-0.0069472483728593
-0.0032713567839196,-0.00694602536443474
-0.00323618090452261,-0.00694457793831196
-0.00320100502512563,-0.00694290816124955
-0.00316582914572864,-0.00694101804951547
-0.00313065326633166,-0.00693890956979883
-0.00309547738693467,-0.00693658464011547
-0.00306030150753769,-0.0069340451307073
-0.0030251256281407,-0.00693129286493553
-0.00300562690564174,-0.00692964824120603
-0.00298994974874372,-0.00692832804016091
-0.00295477386934673,-0.00692515189520591
-0.00291959798994975,-0.00692176816137946
-0.00288442211055276,-0.00691817850005255
-0.00284924623115578,-0.00691438452919361
-0.00281407035175879,-0.00691038782424349
-0.00277889447236181,-0.00690618991898396
-0.00274371859296482,-0.00690179230639973
-0.00270854271356784,-0.00689719643953375
-0.00268857034798738,-0.00689447236180904
-0.00267336683417085,-0.00689240179536891
-0.00263819095477387,-0.00688740915581984
-0.00260301507537688,-0.00688222249987133
-0.0025678391959799,-0.00687684313868202
-0.00253266331658291,-0.00687127234689821
-0.00249748743718593,-0.0068655113634863
-0.00246231155778894,-0.00685956139255763
-0.00246079647105671,-0.00685929648241206
-0.00242713567839196,-0.00685341914775943
-0.00239195979899498,-0.00684709019173787
-0.00235678391959799,-0.00684057584212933
-0.00232160804020101,-0.00683387717635558
-0.00228643216080402,-0.00682699524036085
-0.002272134725932,-0.00682412060301508
-0.00225125628140703,-0.00681992833844599
-0.00221608040201005,-0.00681267845740105
-0.00218090452261306,-0.00680524848455771
-0.00214572864321608,-0.00679763934939768
-0.0021105527638191,-0.00678985195326489
-0.00210655239943742,-0.00678894472361809
-0.00207537688442211,-0.00678188332838474
-0.00204020100502513,-0.00677373789706334
-0.00200502512562814,-0.00676541699372988
-0.00196984924623116,-0.00675692141360972
-0.0019570713392424,-0.00675376884422111
-0.00193467336683417,-0.00674824933207882
-0.00189949748743719,-0.00673940280754592
-0.0018643216080402,-0.0067303841063775
-0.00182914572864322,-0.00672119392557892
-0.00181938275696116,-0.00671859296482412
-0.00179396984924623,-0.00671183022347635
-0.00175879396984925,-0.0067022955482415
-0.00172361809045226,-0.00669259162033066
-0.00169093259504754,-0.00668341708542714
-0.00168844221105528,-0.00668271879829883
-0.00165326633165829,-0.00667267477566455
-0.00161809045226131,-0.00666246353445362
-0.00158291457286432,-0.00665208561732456
-0.00157009976030102,-0.00664824120603015
-0.00154773869346734,-0.00664153956305176
-0.00151256281407035,-0.00663082693932405
-0.00147738693467337,-0.00661994942806595
-0.00145546632077875,-0.00661306532663317
-0.00144221105527638,-0.00660890642755578
-0.0014070351758794,-0.00659769786061694
-0.00137185929648241,-0.00658632602065989
-0.0013461389362133,-0.00657788944723618
-0.00133668341708543,-0.00657479063744752
-0.00130150753768844,-0.00656309108788853
-0.00126633165829146,-0.00655122971400997
-0.00124142276929491,-0.0065427135678392
-0.00123115577889447,-0.00653920622406423
-0.00119597989949749,-0.00652702018769189
-0.0011608040201005,-0.00651467361822323
-0.0011407417339952,-0.00650753768844221
-0.00112562814070352,-0.00650216599731614
-0.00109045226130653,-0.00648949752019594
-0.00105527638190955,-0.00647666965230683
-0.00104361474422391,-0.00647236180904523
-0.00102010050251256,-0.00646368156470133
-0.000984924623115578,-0.00645053425924777
-0.000949748743718593,-0.00643722856524042
-0.000949637433833273,-0.00643718592964824
-0.000914572864321608,-0.00642376335374898
-0.000879396984924624,-0.00641014041578843
-0.000858649174029158,-0.00640201005025126
-0.000844221105527638,-0.00639635947079229
-0.000809045226130654,-0.00638242063778064
-0.000773869346733668,-0.00636832486450389
-0.000770192164955662,-0.00636683417085427
-0.000738693467336684,-0.00635407148059882
-0.000703517587939698,-0.00633966156485193
-0.000684195064879842,-0.00633165829145729
-0.000668341708542713,-0.00632509501834946
-0.000633165829145728,-0.00631037202380367
-0.000600329650692148,-0.0062964824120603
-0.000597989949748743,-0.00629549314676829
-0.000562814070351759,-0.00628045802598367
-0.000527638190954774,-0.00626526744628699
-0.0005185615946557,-0.00626130653266332
-0.000492462311557789,-0.00624992117553003
-0.000457286432160804,-0.00623441963879423
-0.000438666340920932,-0.00622613065326633
-0.00042211055276382,-0.00621876289367346
-0.000386934673366834,-0.00620295108080553
-0.000360507534506008,-0.00619095477386935
-0.00035175879396985,-0.00618698441658057
-0.000316582914572864,-0.00617086290198468
-0.000283983908612663,-0.00615577889447236
-0.00028140703517588,-0.00615458679346893
-0.000246231155778895,-0.00613815604636891
-0.000211055276381909,-0.00612157087977894
-0.000209021712919706,-0.00612060301507538
-0.000175879396984924,-0.00610483127092934
-0.00014070351758794,-0.00608793735593766
-0.000135524526370213,-0.00608542713567839
-0.000105527638190954,-0.00607088914441296
-7.03517587939701e-05,-0.00605368670215817
-6.33895229722694e-05,-0.00605025125628141
-3.51758793969842e-05,-0.00603633004647055
0,-0.0060188192
7.23913796404476e-06,-0.00601507537688442
7.52416451220847e-05,-0.00597989949748744
0.000143217926800941,-0.00594472361809045
0.000211167541575704,-0.00590954773869347
0.000279090038063251,-0.00587437185929648
0.000281879194630873,-0.00587292709321036
0.000343013503723419,-0.0058391959798995
0.000406699371082101,-0.00580402010050251
0.000470315860976265,-0.00576884422110553
0.000533861887465759,-0.00573366834170854
0.000563758389261745,-0.00571710529376165
0.000595509445245113,-0.00569849246231156
0.000655438426865657,-0.00566331658291457
0.000715266905534118,-0.00562814070351759
0.000774993431436175,-0.0055929648241206
0.000834616526999799,-0.00555778894472362
0.000845637583892617,-0.00555127985112495
0.000891774818686936,-0.00552261306532663
0.000948275966619968,-0.00548743718592965
0.00100465263791413,-0.00545226130653266
0.00106090317328737,-0.00541708542713568
0.00111702588447406,-0.00538190954773869
0.00112751677852349,-0.00537532479122964
0.0011710443097373,-0.00534673366834171
0.00122446861062396,-0.00531155778894472
0.00127775099732445,-0.00527638190954774
0.00133088972699617,-0.00524120603015075
0.00138388302934267,-0.00520603015075377
0.00140939597315436,-0.00518905922737684
0.00143567449556016,-0.00517085427135678
0.00148633134526638,-0.0051356783919598
0.00153683403034347,-0.00510050251256281
0.00158718081276178,-0.00506532663316583
0.00163736993019849,-0.00503015075376884
0.00168739959567296,-0.00499497487437186
0.00169127516778523,-0.00499224478229711
0.00173569362393804,-0.00495979899497487
0.00178369285557255,-0.00492462311557789
0.00183152809219495,-0.0048894472361809
0.00187919764048214,-0.00485427135678392
0.00192669978660817,-0.00481909547738693
0.00197315436241611,-0.00478457341024981
0.00197400628155904,-0.00478391959798995
0.0020197441048062,-0.00474874371859296
0.00206531307930515,-0.00471356783919598
0.00211071161986597,-0.004678391959799
0.00215593812524295,-0.00464321608040201
0.00220099097805789,-0.00460804020100503
0.00224586854472905,-0.00457286432160804
0.00225503355704698,-0.00456566168550538
0.00228962812640571,-0.00453768844221106
0.00233297222182807,-0.00450251256281407
0.00237614218440065,-0.00446733668341709
0.00241913653629348,-0.0044321608040201
0.00246195378807267,-0.00439698492462312
0.00250459243876313,-0.00436180904522613
0.00253691275167785,-0.00433504341631713
0.00254681708490255,-0.00432663316582915
0.00258812060361172,-0.00429145728643216
0.00262924846083888,-0.00425628140703518
0.00267019932036508,-0.00422110552763819
0.0027109718387342,-0.00418592964824121
0.00275156466542863,-0.00415075376884422
0.00279197644305742,-0.00411557788944724
0.00281879194630873,-0.0040921445701726
0.00283193885713067,-0.00408040201005025
0.0028711905860789,-0.00404522613065327
0.0029102656120759,-0.00401005025125628
0.00294916274481719,-0.0039748743718593
0.00298788079099721,-0.00393969849246231
0.00302641855458624,-0.00390452261306533
0.00306477483712195,-0.00386934673366834
0.0031006711409396,-0.00383627279148502
0.00310290974286902,-0.00383417085427136
0.00314025693931936,-0.00379899497487437
0.00317742793412212,-0.00376381909547739
0.00321442168924548,-0.0037286432160804
0.00325123716747927,-0.00369346733668342
0.00328787333278718,-0.00365829145728643
0.00332432915067408,-0.00362311557788945
0.00336060358856945,-0.00358793969849246
0.00338255033557047,-0.00356656466251439
0.00339649392403231,-0.00355276381909548
0.00343189490123366,-0.00351758793969849
0.00346712045523566,-0.00348241206030151
0.00350216970255124,-0.00344723618090452
0.00353704176415621,-0.00341206030150754
0.00357173576590296,-0.00337688442211055
0.00360625083894964,-0.00334170854271357
0.00364058612020512,-0.00330653266331658
0.00366442953020134,-0.00328198891893069
0.00367461938006075,-0.0032713567839196
0.00370819691150596,-0.00323618090452261
0.00374160091223477,-0.00320100502512563
0.0037748306504385,-0.00316582914572864
0.00380788540177886,-0.00313065326633166
0.00384076444983279,-0.00309547738693467
0.00387346708655163,-0.00306030150753769
0.00390599261273483,-0.0030251256281407
0.00393834033851864,-0.00298994974874372
0.00394630872483222,-0.00298124728530542
0.00397028122944373,-0.00295477386934673
0.00400197526135811,-0.00291959798994975
0.00403349784325118,-0.00288442211055276
0.00406484839462575,-0.00284924623115578
0.00409602634514832,-0.00281407035175879
0.00412703113510689,-0.00277889447236181
0.00415786221588094,-0.00274371859296482
0.00418851905042406,-0.00270854271356784
0.0042190011137593,-0.00267336683417085
0.00422818791946309,-0.00266271542403847
0.00424915251403565,-0.00263819095477387
0.00427906719004291,-0.00260301507537688
0.00430881322655582,-0.0025678391959799
0.00433839018181779,-0.00253266331658291
0.00436779762606664,-0.00249748743718593
0.00439703514197214,-0.00246231155778894
0.00442610232508302,-0.00242713567839196
0.00445499878428349,-0.00239195979899498
0.00448372414225923,-0.00235678391959799
0.00451006711409396,-0.00232433522099345
0.00451226577369867,-0.00232160804020101
0.00454049354430865,-0.00228643216080402
0.00456855587976178,-0.00225125628140703
0.00459645245774891,-0.00221608040201005
0.00462418296885303,-0.00218090452261306
0.00465174711693735,-0.00214572864321608
0.00467914461953932,-0.0021105527638191
0.00470637520827066,-0.00207537688442211
0.00473343862922296,-0.00204020100502513
0.00476033464337917,-0.00200502512562814
0.00478706302703048,-0.00196984924623116
0.00479194630872483,-0.00196338850285809
0.00481354077234526,-0.00193467336683417
0.00483983702813641,-0.00189949748743719
0.00486597069440055,-0.0018643216080402
0.00489194157010613,-0.00182914572864322
0.0049177494677235,-0.00179396984924623
0.00494339421354517,-0.00175879396984925
0.00496887564800814,-0.00172361809045226
0.0049941936260177,-0.00168844221105528
0.00501934801727292,-0.00165326633165829
0.00504433870659301,-0.00161809045226131
0.00506916559424482,-0.00158291457286432
0.0050738255033557,-0.0015762738944169
0.00509378042095291,-0.00154773869346734
0.00511822414463616,-0.00151256281407035
0.00514250825278139,-0.00147738693467337
0.00516663263575471,-0.00144221105527638
0.00519059719683586,-0.0014070351758794
0.00521440185244127,-0.00137185929648241
0.00523804653234481,-0.00133668341708543
0.005261531179896,-0.00130150753768844
0.00528485575223522,-0.00126633165829146
0.00530802022050557,-0.00123115577889447
0.00533102457006099,-0.00119597989949749
0.00535386880067029,-0.0011608040201005
0.00535570469798658,-0.00115795919000511
0.00537652666114351,-0.00112562814070352
0.0053990251576739,-0.00109045226130653
0.00542136666993273,-0.00105527638190955
0.00544355115461932,-0.00102010050251256
0.00546557857973479,-0.000984924623115578
0.00548744892468371,-0.000949748743718593
0.00550916218036946,-0.000914572864321608
0.00553071834928275,-0.000879396984924624
0.00555211744558291,-0.000844221105527638
0.00557335949517162,-0.000809045226130654
0.00559444453575854,-0.000773869346733668
0.00561537261691833,-0.000738693467336684
0.00563614380013883,-0.000703517587939698
0.00563758389261745,-0.000701061376737057
0.00565674971908435,-0.000668341708542713
0.00567719996796206,-0.000633165829145728
0.00569749522047329,-0.000597989949748743
0.0057176354633093,-0.000562814070351759
0.00573762069162042,-0.000527638190954774
0.00575745090897578,-0.000492462311557789
0.00577712612731297,-0.000457286432160804
0.00579664636687738,-0.00042211055276382
0.00581601165615076,-0.000386934673366834
0.00583522203176854,-0.00035175879396985
0.00585427753842547,-0.000316582914572864
0.0058731782287693,-0.00028140703517588
0.00589192416328187,-0.000246231155778895
0.00591051541014732,-0.000211055276381909
0.00591946308724832,-0.000193984977912602
0.00592895175843637,-0.000175879396984924
0.00594723360946759,-0.00014070351758794
0.00596536131079877,-0.000105527638190954
0.00598333482866858,-7.03517587939701e-05
0.00600115413355873,-3.51758793969842e-05
0.0060188192,0
0.00615480474769094,0.000281879194630873
0.00620134228187919,0.000386105031077707
0.00628085519978124,0.000563758389261745
0.0063968963557968,0.000845637583892617
0.00648322147651007,0.00107555982742557
0.0065028310270869,0.00112751677852349
0.00659838981515109,0.00140939597315436
0.0066834358172335,0.00169127516778523
0.00675771313873828,0.00197315436241611
0.00676510067114094,0.00200657339566556
0.00682058397011814,0.00225503355704698
0.00687173887208875,0.00253691275167785
0.00691064338105056,0.00281879194630873
0.00693659204997943,0.0031006711409396
0.00694870987246986,0.00338255033557047
0.00694592293523859,0.00366442953020134
0.00692692736128666,0.00394630872483222
0.00689015639591515,0.00422818791946309
0.00683374516964084,0.00451006711409396
0.00676510067114094,0.00475852727547538
0.00675519326879901,0.00479194630872483
0.00664885637048766,0.0050738255033557
0.00651310151360913,0.00535570469798658
0.00648322147651007,0.0054076616490845
0.00633679941203606,0.00563758389261745
0.00620134228187919,0.00581523725080149
0.00611147977111385,0.00591946308724832
0.00591946308724832,0.00611147977111385
0.00581523725080149,0.00620134228187919
0.00563758389261745,0.00633679941203606
0.0054076616490845,0.00648322147651007
0.00535570469798658,0.00651310151360913
0.0050738255033557,0.00664885637048766
0.00479194630872483,0.00675519326879901
0.00475852727547538,0.00676510067114094
0.00451006711409396,0.00683374516964084
0.00422818791946309,0.00689015639591515
0.00394630872483222,0.00692692736128666
0.00366442953020134,0.00694592293523859
0.00338255033557047,0.00694870987246986
0.0031006711409396,0.00693659204997943
0.00281879194630873,0.00691064338105056
0.00253691275167785,0.00687173887208875
0.00225503355704698,0.00682058397011814
0.00200657339566556,0.00676510067114094
0.00197315436241611,0.00675771313873828
0.00169127516778523,0.0066834358172335
0.00140939597315436,0.00659838981515109
0.00112751677852349,0.0065028310270869
0.00107555982742557,0.00648322147651007
0.000845637583892617,0.0063968963557968
0.000563758389261745,0.00628085519978124
0.000386105031077707,0.00620134228187919
0.000281879194630873,0.00615480474769094
0,0.0060188192
-3.51758793969842e-05,0.00600115413355873
-7.03517587939701e-05,0.00598333482866858
-0.000105527638190954,0.00596536131079877
-0.00014070351758794,0.00594723360946759
-0.000175879396984924,0.00592895175843637
-0.000193984977912602,0.00591946308724832
-0.000211055276381909,0.00591051541014732
-0.000246231155778895,0.00589192416328187
-0.00028140703517588,0.0058731782287693
-0.000316582914572864,0.00585427753842547
-0.00035175879396985,0.00583522203176854
-0.000386934673366834,0.00581601165615076
-0.00042211055276382,0.00579664636687738
-0.000457286432160804,0.00577712612731297
-0.000492462311557789,0.00575745090897578
-0.000527638190954774,0.00573762069162042
-0.000562814070351759,0.0057176354633093
-0.000597989949748743,0.00569749522047329
-0.000633165829145728,0.00567719996796206
-0.000668341708542713,0.00565674971908435
-0.000701061376737057,0.00563758389261745
-0.000703517587939698,0.00563614380013883
-0.000738693467336684,0.00561537261691833
-0.000773869346733668,0.00559444453575854
-0.000809045226130654,0.00557335949517162
-0.000844221105527638,0.00555211744558291
-0.000879396984924624,0.00553071834928275
-0.000914572864321608,0.00550916218036946
-0.000949748743718593,0.00548744892468371
-0.000984924623115578,0.00546557857973479
-0.00102010050251256,0.00544355115461932
-0.00105527638190955,0.00542136666993273
-0.00109045226130653,0.0053990251576739
-0.00112562814070352,0.00537652666114351
-0.00115795919000511,0.00535570469798658
-0.0011608040201005,0.00535386880067029
-0.00119597989949749,0.00533102457006099
-0.00123115577889447,0.00530802022050557
-0.00126633165829146,0.00528485575223522
-0.00130150753768844,0.005261531179896
-0.00133668341708543,0.00523804653234481
-0.00137185929648241,0.00521440185244127
-0.0014070351758794,0.00519059719683586
-0.00144221105527638,0.00516663263575471
-0.00147738693467337,0.00514250825278139
-0.00151256281407035,0.00511822414463616
-0.00154773869346734,0.00509378042095291
-0.0015762738944169,0.0050738255033557
-0.00158291457286432,0.00506916559424482
-0.00161809045226131,0.00504433870659301
-0.00165326633165829,0.00501934801727292
-0.00168844221105528,0.0049941936260177
-0.00172361809045226,0.00496887564800814
-0.00175879396984925,0.00494339421354517
-0.00179396984924623,0.0049177494677235
-0.00182914572864322,0.00489194157010613
-0.0018643216080402,0.00486597069440055
-0.00189949748743719,0.00483983702813641
-0.00193467336683417,0.00481354077234526
-0.00196338850285809,0.00479194630872483
-0.00196984924623116,0.00478706302703048
-0.00200502512562814,0.00476033464337917
-0.00204020100502513,0.00473343862922296
-0.00207537688442211,0.00470637520827066
-0.0021105527638191,0.00467914461953932
-0.00214572864321608,0.00465174711693735
-0.00218090452261306,0.00462418296885303
-0.00221608040201005,0.00459645245774891
-0.00225125628140703,0.00456855587976178
-0.00228643216080402,0.00454049354430865
-0.00232160804020101,0.00451226577369867
-0.00232433522099345,0.00451006711409396
-0.00235678391959799,0.00448372414225923
-0.00239195979899498,0.00445499878428349
-0.00242713567839196,0.00442610232508302
-0.00246231155778894,0.00439703514197214
-0.00249748743718593,0.00436779762606664
-0.00253266331658291,0.00433839018181779
-0.0025678391959799,0.00430881322655582
-0.00260301507537688,0.00427906719004291
-0.00263819095477387,0.00424915251403565
-0.00266271542403847,0.00422818791946309
-0.00267336683417085,0.0042190011137593
-0.00270854271356784,0.00418851905042406
-0.00274371859296482,0.00415786221588094
-0.00277889447236181,0.00412703113510689
-0.00281407035175879,0.00409602634514832
-0.00284924623115578,0.00406484839462575
-0.00288442211055276,0.00403349784325118
-0.00291959798994975,0.00400197526135811
-0.00295477386934673,0.00397028122944373
-0.00298124728530542,0.00394630872483222
-0.00298994974874372,0.00393834033851864
-0.0030251256281407,0.00390599261273483
-0.00306030150753769,0.00387346708655163
-0.00309547738693467,0.00384076444983279
-0.00313065326633166,0.00380788540177886
-0.00316582914572864,0.0037748306504385
-0.00320100502512563,0.00374160091223477
-0.00323618090452261,0.00370819691150596
-0.0032713567839196,0.00367461938006075
-0.00328198891893069,0.00366442953020134
-0.00330653266331658,0.00364058612020512
-0.00334170854271357,0.00360625083894964
-0.00337688442211055,0.00357173576590296
-0.00341206030150754,0.00353704176415621
-0.00344723618090452,0.00350216970255124
-0.00348241206030151,0.00346712045523566
-0.00351758793969849,0.00343189490123366
-0.00355276381909548,0.00339649392403231
-0.00356656466251439,0.00338255033557047
-0.00358793969849246,0.00336060358856945
-0.00362311557788945,0.00332432915067408
-0.00365829145728643,0.00328787333278718
-0.00369346733668342,0.00325123716747927
-0.0037286432160804,0.00321442168924548
-0.00376381909547739,0.00317742793412212
-0.00379899497487437,0.00314025693931936
-0.00383417085427136,0.00310290974286902
-0.00383627279148502,0.0031006711409396
-0.00386934673366834,0.00306477483712195
-0.00390452261306533,0.00302641855458624
-0.00393969849246231,0.00298788079099721
-0.0039748743718593,0.00294916274481719
-0.00401005025125628,0.0029102656120759
-0.00404522613065327,0.0028711905860789
-0.00408040201005025,0.00283193885713067
-0.0040921445701726,0.00281879194630873
-0.00411557788944724,0.00279197644305742
-0.00415075376884422,0.00275156466542863
-0.00418592964824121,0.0027109718387342
-0.00422110552763819,0.00267019932036508
-0.00425628140703518,0.00262924846083888
-0.00429145728643216,0.00258812060361172
-0.00432663316582915,0.00254681708490255
-0.00433504341631713,0.00253691275167785
-0.00436180904522613,0.00250459243876313
-0.00439698492462312,0.00246195378807267
-0.0044321608040201,0.00241913653629348
-0.00446733668341709,0.00237614218440065
-0.00450251256281407,0.00233297222182807
-0.00453768844221106,0.00228962812640571
-0.00456566168550538,0.00225503355704698
-0.00457286432160804,0.00224586854472905
-0.00460804020100503,0.00220099097805789
-0.00464321608040201,0.00215593812524295
-0.004678391959799,0.00211071161986597
-0.00471356783919598,0.00206531307930515
-0.00474874371859296,0.0020197441048062
-0.00478391959798995,0.00197400628155904
-0.00478457341024981,0.00197315436241611
-0.00481909547738693,0.00192669978660817
-0.00485427135678392,0.00187919764048214
-0.0048894472361809,0.00183152809219495
-0.00492462311557789,0.00178369285557255
-0.00495979899497487,0.00173569362393804
-0.00499224478229711,0.00169127516778523
-0.00499497487437186,0.00168739959567296
-0.00503015075376884,0.00163736993019849
-0.00506532663316583,0.00158718081276178
-0.00510050251256281,0.00153683403034347
-0.0051356783919598,0.00148633134526638
-0.00517085427135678,0.00143567449556016
-0.00518905922737684,0.00140939597315436
-0.00520603015075377,0.00138388302934267
-0.00524120603015075,0.00133088972699617
-0.00527638190954774,0.00127775099732445
-0.00531155778894472,0.00122446861062396
-0.00534673366834171,0.0011710443097373
-0.00537532479122964,0.00112751677852349
-0.00538190954773869,0.00111702588447406
-0.00541708542713568,0.00106090317328737
-0.00545226130653266,0.00100465263791413
-0.00548743718592965,0.000948275966619968
-0.00552261306532663,0.000891774818686936
-0.00555127985112495,0.000845637583892617
-0.00555778894472362,0.000834616526999799
-0.0055929648241206,0.000774993431436175
-0.00562814070351759,0.000715266905534118
-0.00566331658291457,0.000655438426865657
-0.00569849246231156,0.000595509445245113
-0.00571710529376165,0.000563758389261745
-0.00573366834170854,0.000533861887465759
-0.00576884422110553,0.000470315860976265
-0.00580402010050251,0.000406699371082101
-0.0058391959798995,0.000343013503723419
-0.00587292709321036,0.000281879194630873
-0.00587437185929648,0.000279090038063251
-0.00590954773869347,0.000211167541575704
-0.00594472361809045,0.000143217926800941
-0.00597989949748744,7.52416451220847e-05
-0.00601507537688442,7.23913796404476e-06
-0.0060188192,0
-0.00603633004647055,-3.51758793969842e-05
-0.00605025125628141,-6.33895229722694e-05
-0.00605368670215817,-7.03517587939701e-05
-0.00607088914441296,-0.000105527638190954
-0.00608542713567839,-0.000135524526370213
-0.00608793735593766,-0.00014070351758794
-0.00610483127092934,-0.000175879396984924
-0.00612060301507538,-0.000209021712919706
-0.00612157087977894,-0.000211055276381909
-0.00613815604636891,-0.000246231155778895
-0.00615458679346893,-0.00028140703517588
-0.00615577889447236,-0.000283983908612663
-0.00617086290198468,-0.000316582914572864
-0.00618698441658057,-0.00035175879396985
-0.00619095477386935,-0.000360507534506008
-0.00620295108080553,-0.000386934673366834
-0.00621876289367346,-0.00042211055276382
-0.00622613065326633,-0.000438666340920932
-0.00623441963879423,-0.000457286432160804
-0.00624992117553003,-0.000492462311557789
-0.00626130653266332,-0.0005185615946557
-0.00626526744628699,-0.000527638190954774
-0.00628045802598367,-0.000562814070351759
-0.00629549314676829,-0.000597989949748743
-0.0062964824120603,-0.000600329650692148
-0.00631037202380367,-0.000633165829145728
-0.00632509501834946,-0.000668341708542713
-0.00633165829145729,-0.000684195064879842
-0.00633966156485193,-0.000703517587939698
-0.00635407148059882,-0.000738693467336684
-0.00636683417085427,-0.000770192164955662
-0.00636832486450389,-0.000773869346733668
-0.00638242063778064,-0.000809045226130654
-0.00639635947079229,-0.000844221105527638
-0.00640201005025126,-0.000858649174029158
-0.00641014041578843,-0.000879396984924624
-0.00642376335374898,-0.000914572864321608
-0.00643718592964824,-0.000949637433833273
-0.00643722856524042,-0.000949748743718593
-0.00645053425924777,-0.000984924623115578
-0.00646368156470133,-0.00102010050251256
-0.00647236180904523,-0.00104361474422391
-0.00647666965230683,-0.00105527638190955
-0.00648949752019594,-0.00109045226130653
-0.00650216599731614,-0.00112562814070352
-0.00650753768844221,-0.0011407417339952
-0.00651467361822323,-0.0011608040201005
-0.00652702018769189,-0.00119597989949749
-0.00653920622406423,-0.00123115577889447
-0.0065427135678392,-0.00124142276929491
-0.00655122971400997,-0.00126633165829146
-0.00656309108788853,-0.00130150753768844
-0.00657479063744752,-0.00133668341708543
-0.00657788944723618,-0.0013461389362133
-0.00658632602065989,-0.00137185929648241
-0.00659769786061694,-0.0014070351758794
-0.00660890642755578,-0.00144221105527638
-0.00661306532663317,-0.00145546632077875
-0.00661994942806595,-0.00147738693467337
-0.00663082693932405,-0.00151256281407035
-0.00664153956305176,-0.00154773869346734
-0.00664824120603015,-0.00157009976030102
-0.00665208561732456,-0.00158291457286432
-0.00666246353445362,-0.00161809045226131
-0.00667267477566455,-0.00165326633165829
-0.00668271879829883,-0.00168844221105528
-0.00668341708542714,-0.00169093259504754
-0.00669259162033066,-0.00172361809045226
-0.0067022955482415,-0.00175879396984925
-0.00671183022347635,-0.00179396984924623
-0.00671859296482412,-0.00181938275696116
-0.00672119392557892,-0.00182914572864322
-0.0067303841063775,-0.0018643216080402
-0.00673940280754592,-0.00189949748743719
-0.00674824933207882,-0.00193467336683417
-0.00675376884422111,-0.0019570713392424
-0.00675692141360972,-0.00196984924623116
-0.00676541699372988,-0.00200502512562814
-0.00677373789706334,-0.00204020100502513
-0.00678188332838474,-0.00207537688442211
-0.00678894472361809,-0.00210655239943742
-0.00678985195326489,-0.0021105527638191
-0.00679763934939768,-0.00214572864321608
-0.00680524848455771,-0.00218090452261306
-0.00681267845740105,-0.00221608040201005
-0.00681992833844599,-0.00225125628140703
-0.00682412060301508,-0.002272134725932
-0.00682699524036085,-0.00228643216080402
-0.00683387717635558,-0.00232160804020101
-0.00684057584212933,-0.00235678391959799
-0.00684709019173787,-0.00239195979899498
-0.00685341914775943,-0.00242713567839196
-0.00685929648241206,-0.00246079647105671
-0.00685956139255763,-0.00246231155778894
-0.0068655113634863,-0.00249748743718593
-0.00687127234689821,-0.00253266331658291
-0.00687684313868202,-0.0025678391959799
-0.00688222249987133,-0.00260301507537688
-0.00688740915581984,-0.00263819095477387
-0.00689240179536891,-0.00267336683417085
-0.00689447236180904,-0.00268857034798738
-0.00689719643953375,-0.00270854271356784
-0.00690179230639973,-0.00274371859296482
-0.00690618991898396,-0.00277889447236181
-0.00691038782424349,-0.00281407035175879
-0.00691438452919361,-0.00284924623115578
-0.00691817850005255,-0.00288442211055276
-0.00692176816137946,-0.00291959798994975
-0.00692515189520591,-0.00295477386934673
-0.00692832804016091,-0.00298994974874372
-0.00692964824120603,-0.00300562690564174


==> figures/yieldSurface/fitContour_rho_3_theta_0.csv <==
-0.0104472361809045,-0.00447060494559419
-0.010447875004253,-0.00447738693467337
-0.0104527279788662,-0.00453266331658291
-0.0104572371933109,-0.00458793969849246
-0.0104613996564207,-0.00464321608040201
-0.0104652122960056,-0.00469849246231156
-0.0104686719572127,-0.00475376884422111
-0.0104717754008755,-0.00480904522613065
-0.0104745193018511,-0.0048643216080402
-0.0104769002473454,-0.00491959798994975
-0.0104789147352264,-0.0049748743718593
-0.0104805591723256,-0.00503015075376884
-0.0104818298727271,-0.00508542713567839
-0.0104827230560449,-0.00514070351758794
-0.0104832348456871,-0.00519597989949749
-0.0104833612671078,-0.00525125628140703
-0.0104830982460464,-0.00530653266331658
-0.0104824416067535,-0.00536180904522613
-0.0104813870702032,-0.00541708542713568
-0.0104799302522917,-0.00547236180904523
-0.0104780666620219,-0.00552763819095477
-0.0104757916996732,-0.00558291457286432
-0.0104731006549556,-0.00563819095477387
-0.0104699887051492,-0.00569346733668342
-0.0104664509132261,-0.00574874371859296
-0.0104624822259569,-0.00580402010050251
-0.0104580774719979,-0.00585929648241206
-0.0104532313599615,-0.00591457286432161
-0.0104479384764665,-0.00596984924623116
-0.0104472361809045,-0.00597663123531033
-0.010442180895135,-0.0060251256281407
-0.0104359619075964,-0.00608040201005025
-0.0104292773159895,-0.0061356783919598
-0.0104221211002817,-0.00619095477386935
-0.0104144871054344,-0.00624623115577889
-0.0104063690392696,-0.00630150753768844
-0.010397760470309,-0.00635678391959799
-0.010391959798995,-0.00639205611551631
-0.0103886453063207,-0.00641206030150754
-0.0103790074632081,-0.00646733668341708
-0.0103688563416885,-0.00652261306532663
-0.0103581848073855,-0.00657788944723618
-0.0103469855719478,-0.00663316582914573
-0.0103366834170854,-0.00668172458617132
-0.010335246575618,-0.00668844221105528
-0.0103229290652983,-0.00674371859296482
-0.0103100577206365,-0.00679899497487437
-0.0102966244680492,-0.00685427135678392
-0.0102826210636455,-0.00690954773869347
-0.0102814070351759,-0.00691417190777052
-0.0102679911383342,-0.00696482412060302
-0.0102527657896852,-0.00702010050251256
-0.010236940360493,-0.00707537688442211
-0.0102261306532663,-0.0071118020278888
-0.0102204841100754,-0.00713065326633166
-0.0102033639381204,-0.00718592964824121
-0.0101856110030664,-0.00724120603015075
-0.0101708542713568,-0.00728559769374543
-0.0101672004595786,-0.0072964824120603
-0.0101480722858198,-0.00735175879396985
-0.010128275662182,-0.0074070351758794
-0.0101155778894472,-0.00744139056137728
-0.0101077657216878,-0.00746231155778894
-0.0100865048653296,-0.00751758793969849
-0.010064536591162,-0.00757286432160804
-0.0100603015075377,-0.00758323417484373
-0.0100417628712623,-0.00762814070351759
-0.0100182319799436,-0.00768341708542714
-0.0100050251256281,-0.00771356904005369
-0.00999389670469311,-0.00773869346733668
-0.00996872753823989,-0.00779396984924623
-0.00994974874371859,-0.00783446322448497
-0.00994273935956652,-0.00784924623115578
-0.00991585026183806,-0.00790452261306533
-0.00989447236180904,-0.00794723570148871
-0.00988810845882687,-0.00795979899497487
-0.0098594112617363,-0.00801507537688442
-0.0098391959798995,-0.00805296666951173
-0.00982980477143804,-0.00807035175879397
-0.00979920422874601,-0.00812562814070352
-0.00978391959798995,-0.00815254813218973
-0.0097676105672699,-0.00818090452261306
-0.00973500372889948,-0.00823618090452261
-0.0097286432160804,-0.00824672216090397
-0.00970128778727289,-0.00829145728643216
-0.00967336683417085,-0.00833596693146079
-0.00966651986099719,-0.00834673366834171
-0.00963057600258686,-0.00840201005025126
-0.00961809045226131,-0.00842077458308874
-0.00959344995315105,-0.0084572864321608
-0.00956281407035176,-0.00850161523310228
-0.0095551376389762,-0.00851256281407035
-0.00951553120137712,-0.0085678391959799
-0.00950753768844221,-0.00857876043587815
-0.00947458249218137,-0.00862311557788945
-0.00945226130653266,-0.00865249814443849
-0.00943228582863088,-0.00867839195979899
-0.00939698492462311,-0.00872317140583101
-0.00938857859201189,-0.00873366834170854
-0.00934338015643164,-0.00878894472361809
-0.00934170854271357,-0.00879095010489926
-0.00929657491245064,-0.00884422110552764
-0.00928643216080402,-0.00885595227634424
-0.00924814985781729,-0.00889949748743719
-0.00923115577889447,-0.00891844926818011
-0.0091980221559221,-0.00895477386934673
-0.00917587939698492,-0.00897858513716004
-0.00914610240064963,-0.00901005025125628
-0.00912060301507538,-0.00903649259069218
-0.0090922940160922,-0.00906532663316583
-0.00906532663316583,-0.0090922940160922
-0.00903649259069218,-0.00912060301507538
-0.00901005025125628,-0.00914610240064963
-0.00897858513716004,-0.00917587939698492
-0.00895477386934673,-0.0091980221559221
-0.00891844926818011,-0.00923115577889447
-0.00889949748743719,-0.00924814985781729
-0.00885595227634424,-0.00928643216080402
-0.00884422110552764,-0.00929657491245064
-0.00879095010489926,-0.00934170854271357
-0.00878894472361809,-0.00934338015643164
-0.00873366834170854,-0.00938857859201189
-0.00872317140583101,-0.00939698492462311
-0.00867839195979899,-0.00943228582863088
-0.00865249814443849,-0.00945226130653266
-0.00862311557788945,-0.00947458249218137
-0.00857876043587815,-0.00950753768844221
-0.0085678391959799,-0.00951553120137712
-0.00851256281407035,-0.0095551376389762
-0.00850161523310228,-0.00956281407035176
-0.0084572864321608,-0.00959344995315105
-0.00842077458308874,-0.00961809045226131
-0.00840201005025126,-0.00963057600258686
-0.00834673366834171,-0.00966651986099719
-0.00833596693146079,-0.00967336683417085
-0.00829145728643216,-0.00970128778727289
-0.00824672216090397,-0.0097286432160804
-0.00823618090452261,-0.00973500372889948
-0.00818090452261306,-0.0097676105672699
-0.00815254813218973,-0.00978391959798995
-0.00812562814070352,-0.00979920422874601
-0.00807035175879397,-0.00982980477143804
-0.00805296666951173,-0.0098391959798995
-0.00801507537688442,-0.0098594112617363
-0.00795979899497487,-0.00988810845882687
-0.00794723570148871,-0.00989447236180904
-0.00790452261306533,-0.00991585026183806
-0.00784924623115578,-0.00994273935956652
-0.00783446322448497,-0.00994974874371859
-0.00779396984924623,-0.00996872753823989
-0.00773869346733668,-0.00999389670469311
-0.00771356904005369,-0.0100050251256281
-0.00768341708542714,-0.0100182319799436
-0.00762814070351759,-0.0100417628712623
-0.00758323417484373,-0.0100603015075377
-0.00757286432160804,-0.010064536591162
-0.00751758793969849,-0.0100865048653296
-0.00746231155778894,-0.0101077657216878
-0.00744139056137728,-0.0101155778894472
-0.0074070351758794,-0.010128275662182
-0.00735175879396985,-0.0101480722858198
-0.0072964824120603,-0.0101672004595786
-0.00728559769374543,-0.0101708542713568
-0.00724120603015075,-0.0101856110030664
-0.00718592964824121,-0.0102033639381204
-0.00713065326633166,-0.0102204841100754
-0.0071118020278888,-0.0102261306532663
-0.00707537688442211,-0.010236940360493
-0.00702010050251256,-0.0102527657896852
-0.00696482412060302,-0.0102679911383342
-0.00691417190777052,-0.0102814070351759
-0.00690954773869347,-0.0102826210636455
-0.00685427135678392,-0.0102966244680492
-0.00679899497487437,-0.0103100577206365
-0.00674371859296482,-0.0103229290652983
-0.00668844221105528,-0.010335246575618
-0.00668172458617132,-0.0103366834170854
-0.00663316582914573,-0.0103469855719478
-0.00657788944723618,-0.0103581848073855
-0.00652261306532663,-0.0103688563416885
-0.00646733668341708,-0.0103790074632081
-0.00641206030150754,-0.0103886453063207
-0.00639205611551631,-0.010391959798995
-0.00635678391959799,-0.010397760470309
-0.00630150753768844,-0.0104063690392696
-0.00624623115577889,-0.0104144871054344
-0.00619095477386935,-0.0104221211002817
-0.0061356783919598,-0.0104292773159895
-0.00608040201005025,-0.0104359619075964
-0.0060251256281407,-0.010442180895135
-0.00597663123531033,-0.0104472361809045
-0.00596984924623116,-0.0104479384764665
-0.00591457286432161,-0.0104532313599615
-0.00585929648241206,-0.0104580774719979
-0.00580402010050251,-0.0104624822259569
-0.00574874371859296,-0.0104664509132261
-0.00569346733668342,-0.0104699887051492
-0.00563819095477387,-0.0104731006549556
-0.00558291457286432,-0.0104757916996732
-0.00552763819095477,-0.0104780666620219
-0.00547236180904523,-0.0104799302522917
-0.00541708542713568,-0.0104813870702032
-0.00536180904522613,-0.0104824416067535
-0.00530653266331658,-0.0104830982460464
-0.00525125628140703,-0.0104833612671078
-0.00519597989949749,-0.0104832348456871
-0.00514070351758794,-0.0104827230560449
-0.00508542713567839,-0.0104818298727271
-0.00503015075376884,-0.0104805591723256
-0.0049748743718593,-0.0104789147352264
-0.00491959798994975,-0.0104769002473454
-0.0048643216080402,-0.0104745193018511
-0.00480904522613065,-0.0104717754008755
-0.00475376884422111,-0.0104686719572127
-0.00469849246231156,-0.0104652122960056
-0.00464321608040201,-0.0104613996564207
-0.00458793969849246,-0.0104572371933109
-0.00453266331658291,-0.0104527279788662
-0.00447738693467337,-0.010447875004253
-0.00447060494559419,-0.0104472361809045
-0.00442211055276382,-0.010442675743274
-0.00436683417085427,-0.0104371376533282
-0.00431155778894472,-0.0104312643062123
-0.00425628140703518,-0.0104250584121956
-0.00420100502512563,-0.0104185226069389
-0.00414572864321608,-0.0104116594530971
-0.00409045226130653,-0.0104044714419091
-0.00403517587939699,-0.0103969609947749
-0.00399990368347867,-0.010391959798995
-0.00397989949748744,-0.0103891277822441
-0.00392462311557789,-0.0103809720674372
-0.00386934673366834,-0.010372500986778
-0.00381407035175879,-0.0103637167132643
-0.00375879396984925,-0.0103546213563939
-0.0037035175879397,-0.0103452169636958
-0.00365495883091411,-0.0103366834170854
-0.00364824120603015,-0.0103355045957801
-0.0035929648241206,-0.0103254804654121
-0.00353768844221105,-0.0103151534058351
-0.00348241206030151,-0.0103045252396038
-0.00342713567839196,-0.010293597733574
-0.00337185929648241,-0.0102823726003778
-0.00336723512740536,-0.0102814070351759
-0.00331658291457286,-0.0102708447401273
-0.00326130653266332,-0.0102590222663934
-0.00320603015075377,-0.0102469073828035
-0.00315075376884422,-0.0102345016007422
-0.00311432862537753,-0.0102261306532663
-0.00309547738693467,-0.0102218039835427
-0.00304020100502513,-0.0102088139368379
-0.00298492462311558,-0.0101955376717115
-0.00292964824120603,-0.0101819765128042
-0.00288525657761135,-0.0101708542713568
-0.00287437185929648,-0.0101681304463367
-0.00281909547738693,-0.010153996934444
-0.00276381909547739,-0.0101395826993783
-0.00270854271356784,-0.0101248888937191
-0.00267418732806995,-0.0101155778894472
-0.00265326633165829,-0.0101099143526842
-0.00259798994974874,-0.0100946589704333
-0.0025427135678392,-0.0100791277079788
-0.00248743718592965,-0.0100633215606143
-0.00247706733269396,-0.0100603015075377
-0.0024321608040201,-0.0100472371072344
-0.00237688442211055,-0.0100308790586995
-0.00232160804020101,-0.010014249365862
-0.00229145608557445,-0.0100050251256281
-0.00226633165829146,-0.00999734664957827
-0.00221105527638191,-0.00998017159890599
-0.00215577889447236,-0.00996272782718179
-0.00211528551923362,-0.00994974874371859
-0.00210050251256281,-0.00994501490709053
-0.00204522613065327,-0.00992703177373347
-0.00198994974874372,-0.0099087825398233
-0.00194723666032033,-0.00989447236180904
-0.00193467336683417,-0.00989026697741957
-0.00187939698492462,-0.00987148384092715
-0.00182412060301508,-0.00985243693680091
-0.00178622931038777,-0.0098391959798995
-0.00176884422110553,-0.0098331257713267
-0.00171356783919598,-0.00981354989813909
-0.00165829145728643,-0.00979371231833077
-0.00163137146580022,-0.00978391959798995
-0.00160301507537688,-0.00977361204460583
-0.00154773869346734,-0.00975324991693435
-0.00149246231155779,-0.00973262788785077
-0.00148192105517643,-0.0097286432160804
-0.00143718592964824,-0.00971174443670242
-0.00138190954773869,-0.00969060178335531
-0.00133739990271007,-0.00967336683417085
-0.00132663316582915,-0.00966920038549667
-0.0012713567839196,-0.00964753951583822
-0.00121608040201005,-0.00962562134483198
-0.00119731586917257,-0.00961809045226131
-0.0011608040201005,-0.00960344508677075
-0.00110552763819096,-0.00958101183038812
-0.00106119883724948,-0.00956281407035176
-0.00105025125628141,-0.00955832218770083
-0.000994974874371859,-0.00953537574306382
-0.000939698492462311,-0.00951217396619834
-0.000928777252564062,-0.00950753768844221
-0.000884422110552764,-0.00948871625981032
-0.000829145728643215,-0.00946500367185851
-0.000799763162094175,-0.00945226130653266
-0.000773869346733669,-0.00944103623742012
-0.00071859296482412,-0.00941681424265292
-0.000673813518792107,-0.00939698492462311
-0.000663316582914573,-0.00939233820784886
-0.000608040201005024,-0.00936760801797415
-0.000552763819095478,-0.00934262435851511
-0.000550758437814307,-0.00934170854271357
-0.000497487437185929,-0.00931738701026164
-0.000442211055276382,-0.00929189654693799
-0.000430479884459777,-0.00928643216080402
-0.000386934673366833,-0.00926615290168136
-0.000331658291457287,-0.00924015638409424
-0.000312706510714355,-0.00923115577889447
-0.000276381909547738,-0.00921390704133906
-0.000221105527638191,-0.00918740503740787
-0.000197294259824884,-0.00917587939698492
-0.000165829145728644,-0.00916065044303772
-0.000110552763819096,-0.00913364334213923
-8.41104243831909e-05,-0.00912060301507538
-5.52763819095473e-05,-0.00910638378358807
0,-0.0090788718
2.6482310250702e-05,-0.00906532663316583
0.000134535562216229,-0.00901005025125628
0.000242559134780362,-0.00895477386934673
0.000281879194630873,-0.00893464968042677
0.00034764291711637,-0.00889949748743719
0.000450989744886804,-0.00884422110552764
0.000554255034351372,-0.00878894472361809
0.000563758389261745,-0.00878385545720054
0.000653751223384809,-0.00873366834170854
0.000752752919402237,-0.00867839195979899
0.000845637583892617,-0.00862646763527242
0.000851412361163677,-0.00862311557788945
0.000946555786896174,-0.0085678391959799
0.00104154196467287,-0.00851256281407035
0.00112751677852349,-0.00846245009591099
0.00113606994157453,-0.0084572864321608
0.00122752704226724,-0.00840201005025126
0.0013187984155058,-0.00834673366834171
0.00140939597315436,-0.00829175215293287
0.00140986619319016,-0.00829145728643216
0.00149790591725703,-0.00823618090452261
0.00158573682688964,-0.00818090452261306
0.00167335605326839,-0.00812562814070352
0.00169127516778523,-0.0081143061320206
0.00175874279914559,-0.00807035175879397
0.00184338350163471,-0.00801507537688442
0.00192779393818647,-0.00795979899497487
0.00197315436241611,-0.00793002994648946
0.00201092906535586,-0.00790452261306533
0.00209260780245995,-0.00784924623115578
0.00217404166512784,-0.00779396984924623
0.00225503355704698,-0.00773882579142244
0.00225522282437557,-0.00773869346733668
0.0023341476969377,-0.00768341708542714
0.00241281645440298,-0.00762814070351759
0.00249122611857,-0.00757286432160804
0.00253691275167785,-0.00754056882611676
0.00256863077066911,-0.00751758793969849
0.00264472692815199,-0.00746231155778894
0.00272055567858896,-0.0074070351758794
0.00279611408783327,-0.00735175879396985
0.00281879194630873,-0.00733512662993679
0.00287029036048919,-0.0072964824120603
0.00294371578052918,-0.00724120603015075
0.00301686508603324,-0.00718592964824121
0.00308973542701071,-0.00713065326633166
0.0031006711409396,-0.0071223374728194
0.00316113046521139,-0.00707537688442211
0.00323203402259271,-0.00702010050251256
0.0033026550297556,-0.00696482412060302
0.0033729907525025,-0.00690954773869347
0.00338255033557047,-0.00690201526621474
0.00344196622178762,-0.00685427135678392
0.00351048772948684,-0.00679899497487437
0.00357872223289842,-0.00674371859296482
0.00364666713769185,-0.00668844221105528
0.00366442953020134,-0.00667394817156594
0.00371351253867136,-0.00663316582914573
0.00377978284918923,-0.00657788944723618
0.00384576341385849,-0.00652261306532663
0.00391145179555001,-0.00646733668341708
0.00394630872483222,-0.00643789735556932
0.00397639594917973,-0.00641206030150754
0.00404053710876171,-0.00635678391959799
0.00410438724442731,-0.00630150753768844
0.00416794408761174,-0.00624623115577889
0.00422818791946309,-0.0061935959026035
0.00423116507565317,-0.00619095477386935
0.00429329052561334,-0.0061356783919598
0.00435512490743773,-0.00608040201005025
0.00441666612724502,-0.0060251256281407
0.0044779120846543,-0.00596984924623116
0.00451006711409396,-0.00594071187634765
0.00453851473427975,-0.00591457286432161
0.00459843946521515,-0.00585929648241206
0.00465807218921316,-0.00580402010050251
0.00471741098670944,-0.00574874371859296
0.00477645393679814,-0.00569346733668342
0.00479194630872483,-0.00567890931644521
0.00483473420640898,-0.00563819095477387
0.00489255709331501,-0.00558291457286432
0.0049500882151783,-0.00552763819095477
0.00500732583327092,-0.00547236180904523
0.00506426821237071,-0.00541708542713568
0.0050738255033557,-0.0054077731207926
0.00512046369515434,-0.00536180904522613
0.00517627832706714,-0.00530653266331658
0.00523180243690689,-0.00525125628140703
0.00528703446864702,-0.00519597989949749
0.00534197287418519,-0.00514070351758794
0.00535570469798658,-0.00512683106872497
0.00539627101687985,-0.00508542713567839
0.00545016537670312,-0.00503015075376884
0.00550377128278589,-0.0049748743718593
0.00555708735938149,-0.00491959798994975
0.00561011224256066,-0.0048643216080402
0.00563758389261745,-0.00483554855855593
0.00566265788280184,-0.00480904522613065
0.00571471411062699,-0.00475376884422111
0.00576648460871546,-0.00469849246231156
0.00581796817533169,-0.00464321608040201
0.00586916362385247,-0.00458793969849246
0.00591946308724832,-0.00453332319361152
0.00592006588697251,-0.00453266331658291
0.00597036012640799,-0.00447738693467337
0.00602037185416342,-0.00442211055276382
0.00607010003289724,-0.00436683417085427
0.00611954364302862,-0.00431155778894472
0.00616870168360678,-0.00425628140703518
0.00620134228187919,-0.00421938293598771
0.00621748455229555,-0.00420100502512563
0.00626580792680414,-0.00414572864321608
0.00631385146472773,-0.00409045226130653
0.0063616143004357,-0.00403517587939699
0.00640909558887864,-0.00397989949748744
0.0064562945064523,-0.00392462311557789
0.00648322147651007,-0.00389291846860369
0.00650311882458723,-0.00386934673366834
0.00654954212310215,-0.00381407035175879
0.00659568875820402,-0.00375879396984925
0.00664155802472651,-0.0037035175879397
0.00668714924015645,-0.00364824120603015
0.00673246174546358,-0.0035929648241206
0.00676510067114094,-0.00355291788153899
0.00677744821322208,-0.00353768844221105
0.00682203685080508,-0.00348241206030151
0.00686635232297013,-0.00342713567839196
0.00691039406998049,-0.00337185929648241
0.00695416155603201,-0.00331658291457286
0.00699765427002208,-0.00326130653266332
0.00704087172633168,-0.00320603015075377
0.00704697986577181,-0.0031981765571969
0.00708370391481158,-0.00315075376884422
0.0071262480124241,-0.00309547738693467
0.00716852216733187,-0.00304020100502513
0.00721052597143639,-0.00298492462311558
0.00725225904173246,-0.00292964824120603
0.00729372102100127,-0.00287437185929648
0.00732885906040269,-0.00282722627112772
0.00733489744564142,-0.00281909547738693
0.00737572372593137,-0.00276381909547739
0.00741628382430255,-0.00270854271356784
0.00745657743892102,-0.00265326633165829
0.007496604292636,-0.00259798994974874
0.0075363641335655,-0.0025427135678392
0.00757585673568447,-0.00248743718592965
0.00761073825503356,-0.00243828784342301
0.00761507442585389,-0.0024321608040201
0.00765396747099934,-0.00237688442211055
0.00769259770740808,-0.00232160804020101
0.00773096493993988,-0.00226633165829146
0.00776906899744511,-0.00221105527638191
0.00780690973322739,-0.00215577889447236
0.00784448702550302,-0.00210050251256281
0.00788180077785679,-0.00204522613065327
0.00789261744966443,-0.00202909896325324
0.00791882075892992,-0.00198994974874372
0.00795556815369824,-0.00193467336683417
0.00799205583722413,-0.00187939698492462
0.0080282837161468,-0.00182412060301508
0.00806425171979422,-0.00176884422110553
0.0080999598004971,-0.00171356783919598
0.0081354079338939,-0.00165829145728643
0.00817059611922589,-0.00160301507537688
0.0081744966442953,-0.00159684631842953
0.00820550291781424,-0.00154773869346734
0.00824015005287668,-0.00149246231155779
0.00827454034172329,-0.00143718592964824
0.00830867375847795,-0.00138190954773869
0.00834255029748518,-0.00132663316582915
0.00837616997345581,-0.0012713567839196
0.00840953282159788,-0.00121608040201005
0.00844263889773234,-0.0011608040201005
0.00845637583892618,-0.00113769597272997
0.0084754815950528,-0.00110552763819096
0.00850806457479153,-0.00105025125628141
0.00854039306557207,-0.000994974874371859
0.00857246707091078,-0.000939698492462311
0.00860428661100545,-0.000884422110552764
0.00863585172270244,-0.000829145728643215
0.00866716245944476,-0.000773869346733669
0.00869821889120024,-0.00071859296482412
0.00872902110436873,-0.000663316582914573
0.00873825503355705,-0.000646611622936914
0.00875956695390422,-0.000608040201005024
0.00878985875987378,-0.000552763819095478
0.0088198976625899,-0.000497487437185929
0.00884968366698104,-0.000442211055276382
0.00887921678999056,-0.000386934673366833
0.00890849706034355,-0.000331658291457287
0.00893752451829026,-0.000276381909547738
0.00896629921532572,-0.000221105527638191
0.00899482121388437,-0.000165829145728644
0.00902013422818792,-0.000116333833138614
0.00902309057678114,-0.000110552763819096
0.00905110739095624,-5.52763819095473e-05
0.0090788718,0
0.00921652822616453,0.000281879194630873
0.00930201342281879,0.000465771366032407
0.00934761220405884,0.000563758389261745
0.0094720983997011,0.000845637583892617
0.00958389261744967,0.00111302488208334
0.00958996599685901,0.00112751677852349
0.00970112884803742,0.00140939597315436
0.00980556229080511,0.00169127516778523
0.00986577181208054,0.00186543655199176
0.00990316805060744,0.00197315436241611
0.00999380810010482,0.00225503355704698
0.0100774338738246,0.00253691275167785
0.0101476510067114,0.00279583001289656
0.0101539143015364,0.00281879194630873
0.0102229332051252,0.0031006711409396
0.010284447640597,0.00338255033557047
0.0103382556891731,0.00366442953020134
0.01038412022211,0.00394630872483222
0.0104217637591366,0.00422818791946309
0.0104295302013423,0.00430423146593245
0.0104507266457429,0.00451006711409396
0.0104707374523925,0.00479194630872483
0.0104814319372152,0.0050738255033557
0.0104823464028526,0.00535570469798658
0.0104729547059436,0.00563758389261745
0.0104526623706211,0.00591946308724832
0.0104295302013423,0.00612529873540985
0.0104206822746177,0.00620134228187919
0.0103758264399727,0.00648322147651007
0.0103174625516409,0.00676510067114094
0.0102445705894265,0.00704697986577181
0.0101560153655873,0.00732885906040269
0.0101476510067114,0.00735182099381485
0.0100482682057965,0.00761073825503356
0.00992115863210664,0.00789261744966443
0.00986577181208054,0.00800033526008878
0.00977040157500603,0.0081744966442953
0.00959395388570213,0.00845637583892618
0.00958389261744967,0.00847086773536633
0.00938378582314638,0.00873825503355705
0.00930201342281879,0.00883624205678639
0.00913496001615235,0.00902013422818792
0.00902013422818792,0.00913496001615235
0.00883624205678639,0.00930201342281879
0.00873825503355705,0.00938378582314638
0.00847086773536633,0.00958389261744967
0.00845637583892618,0.00959395388570213
0.0081744966442953,0.00977040157500603
0.00800033526008878,0.00986577181208054
0.00789261744966443,0.00992115863210664
0.00761073825503356,0.0100482682057965
0.00735182099381485,0.0101476510067114
0.00732885906040269,0.0101560153655873
0.00704697986577181,0.0102445705894265
0.00676510067114094,0.0103174625516409
0.00648322147651007,0.0103758264399727
0.00620134228187919,0.0104206822746177
0.00612529873540985,0.0104295302013423
0.00591946308724832,0.0104526623706211
0.00563758389261745,0.0104729547059436
0.00535570469798658,0.0104823464028526
0.0050738255033557,0.0104814319372152
0.00479194630872483,0.0104707374523925
0.00451006711409396,0.0104507266457429
0.00430423146593245,0.0104295302013423
0.00422818791946309,0.0104217637591366
0.00394630872483222,0.01038412022211
0.00366442953020134,0.0103382556891731
0.00338255033557047,0.010284447640597
0.0031006711409396,0.0102229332051252
0.00281879194630873,0.0101539143015364
0.00279583001289656,0.0101476510067114
0.00253691275167785,0.0100774338738246
0.00225503355704698,0.00999380810010482
0.00197315436241611,0.00990316805060744
0.00186543655199176,0.00986577181208054
0.00169127516778523,0.00980556229080511
0.00140939597315436,0.00970112884803742
0.00112751677852349,0.00958996599685901
0.00111302488208334,0.00958389261744967
0.000845637583892617,0.0094720983997011
0.000563758389261745,0.00934761220405884
0.000465771366032407,0.00930201342281879
0.000281879194630873,0.00921652822616453
0,0.0090788718
-5.52763819095473e-05,0.00905110739095624
-0.000110552763819096,0.00902309057678114
-0.000116333833138614,0.00902013422818792
-0.000165829145728644,0.00899482121388437
-0.000221105527638191,0.00896629921532572
-0.000276381909547738,0.00893752451829026
-0.000331658291457287,0.00890849706034355
-0.000386934673366833,0.00887921678999056
-0.000442211055276382,0.00884968366698104
-0.000497487437185929,0.0088198976625899
-0.000552763819095478,0.00878985875987378
-0.000608040201005024,0.00875956695390422
-0.000646611622936914,0.00873825503355705
-0.000663316582914573,0.00872902110436873
-0.00071859296482412,0.00869821889120024
-0.000773869346733669,0.00866716245944476
-0.000829145728643215,0.00863585172270244
-0.000884422110552764,0.00860428661100545
-0.000939698492462311,0.00857246707091078
-0.000994974874371859,0.00854039306557207
-0.00105025125628141,0.00850806457479153
-0.00110552763819096,0.0084754815950528
-0.00113769597272997,0.00845637583892618
-0.0011608040201005,0.00844263889773234
-0.00121608040201005,0.00840953282159788
-0.0012713567839196,0.00837616997345581
-0.00132663316582915,0.00834255029748518
-0.00138190954773869,0.00830867375847795
-0.00143718592964824,0.00827454034172329
-0.00149246231155779,0.00824015005287668
-0.00154773869346734,0.00820550291781424
-0.00159684631842953,0.0081744966442953
-0.00160301507537688,0.00817059611922589
-0.00165829145728643,0.0081354079338939
-0.00171356783919598,0.0080999598004971
-0.00176884422110553,0.00806425171979422
-0.00182412060301508,0.0080282837161468
-0.00187939698492462,0.00799205583722413
-0.00193467336683417,0.00795556815369824
-0.00198994974874372,0.00791882075892992
-0.00202909896325324,0.00789261744966443
-0.00204522613065327,0.00788180077785679
-0.00210050251256281,0.00784448702550302
-0.00215577889447236,0.00780690973322739
-0.00221105527638191,0.00776906899744511
-0.00226633165829146,0.00773096493993988
-0.00232160804020101,0.00769259770740808
-0.00237688442211055,0.00765396747099934
-0.0024321608040201,0.00761507442585389
-0.00243828784342301,0.00761073825503356
-0.00248743718592965,0.00757585673568447
-0.0025427135678392,0.0075363641335655
-0.00259798994974874,0.007496604292636
-0.00265326633165829,0.00745657743892102
-0.00270854271356784,0.00741628382430255
-0.00276381909547739,0.00737572372593137
-0.00281909547738693,0.00733489744564142
-0.00282722627112772,0.00732885906040269
-0.00287437185929648,0.00729372102100127
-0.00292964824120603,0.00725225904173246
-0.00298492462311558,0.00721052597143639
-0.00304020100502513,0.00716852216733187
-0.00309547738693467,0.0071262480124241
-0.00315075376884422,0.00708370391481158
-0.0031981765571969,0.00704697986577181
-0.00320603015075377,0.00704087172633168
-0.00326130653266332,0.00699765427002208
-0.00331658291457286,0.00695416155603201
-0.00337185929648241,0.00691039406998049
-0.00342713567839196,0.00686635232297013
-0.00348241206030151,0.00682203685080508
-0.00353768844221105,0.00677744821322208
-0.00355291788153899,0.00676510067114094
-0.0035929648241206,0.00673246174546358
-0.00364824120603015,0.00668714924015645
-0.0037035175879397,0.00664155802472651
-0.00375879396984925,0.00659568875820402
-0.00381407035175879,0.00654954212310215
-0.00386934673366834,0.00650311882458723
-0.00389291846860369,0.00648322147651007
-0.00392462311557789,0.0064562945064523
-0.00397989949748744,0.00640909558887864
-0.00403517587939699,0.0063616143004357
-0.00409045226130653,0.00631385146472773
-0.00414572864321608,0.00626580792680414
-0.00420100502512563,0.00621748455229555
-0.00421938293598771,0.00620134228187919
-0.00425628140703518,0.00616870168360678
-0.00431155778894472,0.00611954364302862
-0.00436683417085427,0.00607010003289724
-0.00442211055276382,0.00602037185416342
-0.00447738693467337,0.00597036012640799
-0.00453266331658291,0.00592006588697251
-0.00453332319361152,0.00591946308724832
-0.00458793969849246,0.00586916362385247
-0.00464321608040201,0.00581796817533169
-0.00469849246231156,0.00576648460871546
-0.00475376884422111,0.00571471411062699
-0.00480904522613065,0.00566265788280184
-0.00483554855855593,0.00563758389261745
-0.0048643216080402,0.00561011224256066
-0.00491959798994975,0.00555708735938149
-0.0049748743718593,0.00550377128278589
-0.00503015075376884,0.00545016537670312
-0.00508542713567839,0.00539627101687985
-0.00512683106872497,0.00535570469798658
-0.00514070351758794,0.00534197287418519
-0.00519597989949749,0.00528703446864702
-0.00525125628140703,0.00523180243690689
-0.00530653266331658,0.00517627832706714
-0.00536180904522613,0.00512046369515434
-0.0054077731207926,0.0050738255033557
-0.00541708542713568,0.00506426821237071
-0.00547236180904523,0.00500732583327092
-0.00552763819095477,0.0049500882151783
-0.00558291457286432,0.00489255709331501
-0.00563819095477387,0.00483473420640898
-0.00567890931644521,0.00479194630872483
-0.00569346733668342,0.00477645393679814
-0.00574874371859296,0.00471741098670944
-0.00580402010050251,0.00465807218921316
-0.00585929648241206,0.00459843946521515
-0.00591457286432161,0.00453851473427975
-0.00594071187634765,0.00451006711409396
-0.00596984924623116,0.0044779120846543
-0.0060251256281407,0.00441666612724502
-0.00608040201005025,0.00435512490743773
-0.0061356783919598,0.00429329052561334
-0.00619095477386935,0.00423116507565317
-0.0061935959026035,0.00422818791946309
-0.00624623115577889,0.00416794408761174
-0.00630150753768844,0.00410438724442731
-0.00635678391959799,0.00404053710876171
-0.00641206030150754,0.00397639594917973
-0.00643789735556932,0.00394630872483222
-0.00646733668341708,0.00391145179555001
-0.00652261306532663,0.00384576341385849
-0.00657788944723618,0.00377978284918923
-0.00663316582914573,0.00371351253867136
-0.00667394817156594,0.00366442953020134
-0.00668844221105528,0.00364666713769185
-0.00674371859296482,0.00357872223289842
-0.00679899497487437,0.00351048772948684
-0.00685427135678392,0.00344196622178762
-0.00690201526621474,0.00338255033557047
-0.00690954773869347,0.0033729907525025
-0.00696482412060302,0.0033026550297556
-0.00702010050251256,0.00323203402259271
-0.00707537688442211,0.00316113046521139
-0.0071223374728194,0.0031006711409396
-0.00713065326633166,0.00308973542701071
-0.00718592964824121,0.00301686508603324
-0.00724120603015075,0.00294371578052918
-0.0072964824120603,0.00287029036048919
-0.00733512662993679,0.00281879194630873
-0.00735175879396985,0.00279611408783327
-0.0074070351758794,0.00272055567858896
-0.00746231155778894,0.00264472692815199
-0.00751758793969849,0.00256863077066911
-0.00754056882611676,0.00253691275167785
-0.00757286432160804,0.00249122611857
-0.00762814070351759,0.00241281645440298
-0.00768341708542714,0.0023341476969377
-0.00773869346733668,0.00225522282437557
-0.00773882579142244,0.00225503355704698
-0.00779396984924623,0.00217404166512784
-0.00784924623115578,0.00209260780245995
-0.00790452261306533,0.00201092906535586
-0.00793002994648946,0.00197315436241611
-0.00795979899497487,0.00192779393818647
-0.00801507537688442,0.00184338350163471
-0.00807035175879397,0.00175874279914559
-0.0081143061320206,0.00169127516778523
-0.00812562814070352,0.00167335605326839
-0.00818090452261306,0.00158573682688964
-0.00823618090452261,0.00149790591725703
-0.00829145728643216,0.00140986619319016
-0.00829175215293287,0.00140939597315436
-0.00834673366834171,0.0013187984155058
-0.00840201005025126,0.00122752704226724
-0.0084572864321608,0.00113606994157453
-0.00846245009591099,0.00112751677852349
-0.00851256281407035,0.00104154196467287
-0.0085678391959799,0.000946555786896174
-0.00862311557788945,0.000851412361163677
-0.00862646763527242,0.000845637583892617
-0.00867839195979899,0.000752752919402237
-0.00873366834170854,0.000653751223384809
-0.00878385545720054,0.000563758389261745
-0.00878894472361809,0.000554255034351372
-0.00884422110552764,0.000450989744886804
-0.00889949748743719,0.00034764291711637
-0.00893464968042677,0.000281879194630873
-0.00895477386934673,0.000242559134780362
-0.00901005025125628,0.000134535562216229
-0.00906532663316583,2.6482310250702e-05
-0.0090788718,0
-0.00910638378358807,-5.52763819095473e-05
-0.00912060301507538,-8.41104243831909e-05
-0.00913364334213923,-0.000110552763819096
-0.00916065044303772,-0.000165829145728644
-0.00917587939698492,-0.000197294259824884
-0.00918740503740787,-0.000221105527638191
-0.00921390704133906,-0.000276381909547738
-0.00923115577889447,-0.000312706510714355
-0.00924015638409424,-0.000331658291457287
-0.00926615290168136,-0.000386934673366833
-0.00928643216080402,-0.000430479884459777
-0.00929189654693799,-0.000442211055276382
-0.00931738701026164,-0.000497487437185929
-0.00934170854271357,-0.000550758437814307
-0.00934262435851511,-0.000552763819095478
-0.00936760801797415,-0.000608040201005024
-0.00939233820784886,-0.000663316582914573
-0.00939698492462311,-0.000673813518792107
-0.00941681424265292,-0.00071859296482412
-0.00944103623742012,-0.000773869346733669
-0.00945226130653266,-0.000799763162094175
-0.00946500367185851,-0.000829145728643215
-0.00948871625981032,-0.000884422110552764
-0.00950753768844221,-0.000928777252564062
-0.00951217396619834,-0.000939698492462311
-0.00953537574306382,-0.000994974874371859
-0.00955832218770083,-0.00105025125628141
-0.00956281407035176,-0.00106119883724948
-0.00958101183038812,-0.00110552763819096
-0.00960344508677075,-0.0011608040201005
-0.00961809045226131,-0.00119731586917257
-0.00962562134483198,-0.00121608040201005
-0.00964753951583822,-0.0012713567839196
-0.00966920038549667,-0.00132663316582915
-0.00967336683417085,-0.00133739990271007
-0.00969060178335531,-0.00138190954773869
-0.00971174443670242,-0.00143718592964824
-0.0097286432160804,-0.00148192105517643
-0.00973262788785077,-0.00149246231155779
-0.00975324991693435,-0.00154773869346734
-0.00977361204460583,-0.00160301507537688
-0.00978391959798995,-0.00163137146580022
-0.00979371231833077,-0.00165829145728643
-0.00981354989813909,-0.00171356783919598
-0.0098331257713267,-0.00176884422110553
-0.0098391959798995,-0.00178622931038777
-0.00985243693680091,-0.00182412060301508
-0.00987148384092715,-0.00187939698492462
-0.00989026697741957,-0.00193467336683417
-0.00989447236180904,-0.00194723666032033
-0.0099087825398233,-0.00198994974874372
-0.00992703177373347,-0.00204522613065327
-0.00994501490709053,-0.00210050251256281
-0.00994974874371859,-0.00211528551923362
-0.00996272782718179,-0.00215577889447236
-0.00998017159890599,-0.00221105527638191
-0.00999734664957827,-0.00226633165829146
-0.0100050251256281,-0.00229145608557445
-0.010014249365862,-0.00232160804020101
-0.0100308790586995,-0.00237688442211055
-0.0100472371072344,-0.0024321608040201
-0.0100603015075377,-0.00247706733269396
-0.0100633215606143,-0.00248743718592965
-0.0100791277079788,-0.0025427135678392
-0.0100946589704333,-0.00259798994974874
-0.0101099143526842,-0.00265326633165829
-0.0101155778894472,-0.00267418732806995
-0.0101248888937191,-0.00270854271356784
-0.0101395826993783,-0.00276381909547739
-0.010153996934444,-0.00281909547738693
-0.0101681304463367,-0.00287437185929648
-0.0101708542713568,-0.00288525657761135
-0.0101819765128042,-0.00292964824120603
-0.0101955376717115,-0.00298492462311558
-0.0102088139368379,-0.00304020100502513
-0.0102218039835427,-0.00309547738693467
-0.0102261306532663,-0.00311432862537753
-0.0102345016007422,-0.00315075376884422
-0.0102469073828035,-0.00320603015075377
-0.0102590222663934,-0.00326130653266332
-0.0102708447401273,-0.00331658291457286
-0.0102814070351759,-0.00336723512740536
-0.0102823726003778,-0.00337185929648241
-0.010293597733574,-0.00342713567839196
-0.0103045252396038,-0.00348241206030151
-0.0103151534058351,-0.00353768844221105
-0.0103254804654121,-0.0035929648241206
-0.0103355045957801,-0.00364824120603015
-0.0103366834170854,-0.00365495883091411
-0.0103452169636958,-0.0037035175879397
-0.0103546213563939,-0.00375879396984925
-0.0103637167132643,-0.00381407035175879
-0.010372500986778,-0.00386934673366834
-0.0103809720674372,-0.00392462311557789
-0.0103891277822441,-0.00397989949748744
-0.010391959798995,-0.00399990368347867
-0.0103969609947749,-0.00403517587939699
-0.0104044714419091,-0.00409045226130653
-0.0104116594530971,-0.00414572864321608
-0.0104185226069389,-0.00420100502512563
-0.0104250584121956,-0.00425628140703518
-0.0104312643062123,-0.00431155778894472
-0.0104371376533282,-0.00436683417085427
-0.010442675743274,-0.00442211055276382
-0.0104472361809045,-0.00447060494559419


==> figures/yieldSurface/fitContour_rho_4_theta_0.csv <==
-0.0136482412060302,-0.00654399228105033
-0.0136498843954754,-0.00661306532663317
-0.0136510893371477,-0.00668341708542714
-0.0136518210519168,-0.00675376884422111
-0.0136520747668224,-0.00682412060301508
-0.0136518455923149,-0.00689447236180905
-0.0136511285202251,-0.00696482412060302
-0.0136499184217181,-0.00703517587939698
-0.0136482412060302,-0.00710424892497982
-0.0136482099863527,-0.00710552763819095
-0.0136459936775555,-0.00717587939698492
-0.013643267008298,-0.00724623115577889
-0.0136400242630703,-0.00731658291457286
-0.0136362595923959,-0.00738693467336683
-0.0136319670106398,-0.0074572864321608
-0.013627140393797,-0.00752763819095477
-0.0136217734772611,-0.00759798994974874
-0.0136158598535729,-0.00766834170854271
-0.0136093929701458,-0.00773869346733668
-0.0136023661269709,-0.00780904522613065
-0.0135947724742964,-0.00787939698492462
-0.0135866050102842,-0.00794974874371859
-0.0135778894472362,-0.00801983730097416
-0.0135778564951247,-0.00802010050251256
-0.0135684955806874,-0.00809045226130653
-0.0135585363754156,-0.0081608040201005
-0.0135479711182135,-0.00823115577889447
-0.0135367918801714,-0.00830150753768844
-0.013524990561988,-0.00837185929648241
-0.0135125588913587,-0.00844221105527638
-0.0135075376884422,-0.00846931484965076
-0.0134994646111998,-0.00851256281407035
-0.0134857049350267,-0.00858291457286432
-0.0134712854797509,-0.00865326633165829
-0.0134561970969589,-0.00872361809045226
-0.0134404304474231,-0.00879396984924623
-0.0134371859296482,-0.00880789693740356
-0.0134239324901035,-0.0088643216080402
-0.013406722247963,-0.00893467336683417
-0.0133888001110491,-0.00900502512562814
-0.0133701557637479,-0.00907537688442211
-0.0133668341708543,-0.00908748835945401
-0.0133507210476955,-0.00914572864321608
-0.0133305260551319,-0.00921608040201005
-0.0133095713475212,-0.00928643216080402
-0.0132964824120603,-0.00932890703087375
-0.0132878123907779,-0.00935678391959799
-0.0132652155081921,-0.00942713567839196
-0.0132418180391714,-0.00949748743718593
-0.0132261306532663,-0.00954316238697484
-0.0132175727469325,-0.0095678391959799
-0.013192432134656,-0.00963819095477387
-0.0131664463978029,-0.00970854271356784
-0.0131557788944724,-0.00973659738860212
-0.0131395315579892,-0.00977889447236181
-0.0131116913103812,-0.00984924623115578
-0.0130854271356784,-0.0099135840360083
-0.0130829460898391,-0.00991959798994975
-0.0130531661082474,-0.00998994974874372
-0.0130224548527985,-0.0100603015075377
-0.0130150753768844,-0.0100767784839673
-0.0129906787610319,-0.0101306532663317
-0.0129578957858283,-0.0102010050251256
-0.0129447236180905,-0.0102285519431535
-0.012924020048032,-0.0102713567839196
-0.0128890636683567,-0.0103417085427136
-0.0128743718592965,-0.0103705399540631
-0.0128529619514956,-0.0104120603015075
-0.0128157225569343,-0.0104824120603015
-0.0128040201005025,-0.0105039977302728
-0.0127772558815807,-0.0105527638190955
-0.0127376152604764,-0.0106231155778894
-0.0127336683417085,-0.0106299687180696
-0.0126966307105319,-0.0106934673366834
-0.0126633165829146,-0.0107491271952935
-0.0126544080069072,-0.0107638190954774
-0.0126107905899874,-0.0108341708542714
-0.0125929648241206,-0.0108622621088535
-0.0125657848265959,-0.0109045226130653
-0.0125226130653266,-0.0109700517209534
-0.0125193917767941,-0.0109748743718593
-0.0124714273412154,-0.0110452261306533
-0.0124522613065327,-0.0110727106599466
-0.0124219398227428,-0.0111155778894472
-0.0123819095477387,-0.0111709124661048
-0.0123708862988508,-0.0111859296482412
-0.0123181510056949,-0.0112562814070352
-0.0123115577889447,-0.0112649033577031
-0.012263636500119,-0.0113266331658291
-0.0122412060301508,-0.0113549249527632
-0.0122073415084519,-0.0113969849246231
-0.0121708542713568,-0.0114413807765684
-0.0121491825805906,-0.0114673366834171
-0.0121005025125628,-0.0115244828459714
-0.0120890699363894,-0.0115376884422111
-0.0120301507537688,-0.0116044262381908
-0.0120269069198301,-0.011608040201005
-0.0119625660196853,-0.011678391959799
-0.0119597989949749,-0.0116813623776442
-0.0118959485033128,-0.011748743718593
-0.0118894472361809,-0.0117554796149241
-0.011826962307281,-0.0118190954773869
-0.0118190954773869,-0.011826962307281
-0.0117554796149241,-0.0118894472361809
-0.011748743718593,-0.0118959485033128
-0.0116813623776442,-0.0119597989949749
-0.011678391959799,-0.0119625660196853
-0.011608040201005,-0.0120269069198301
-0.0116044262381908,-0.0120301507537688
-0.0115376884422111,-0.0120890699363894
-0.0115244828459714,-0.0121005025125628
-0.0114673366834171,-0.0121491825805906
-0.0114413807765684,-0.0121708542713568
-0.0113969849246231,-0.0122073415084519
-0.0113549249527632,-0.0122412060301508
-0.0113266331658291,-0.012263636500119
-0.0112649033577031,-0.0123115577889447
-0.0112562814070352,-0.0123181510056949
-0.0111859296482412,-0.0123708862988508
-0.0111709124661048,-0.0123819095477387
-0.0111155778894472,-0.0124219398227428
-0.0110727106599466,-0.0124522613065327
-0.0110452261306533,-0.0124714273412154
-0.0109748743718593,-0.0125193917767941
-0.0109700517209534,-0.0125226130653266
-0.0109045226130653,-0.0125657848265959
-0.0108622621088535,-0.0125929648241206
-0.0108341708542714,-0.0126107905899874
-0.0107638190954774,-0.0126544080069072
-0.0107491271952935,-0.0126633165829146
-0.0106934673366834,-0.0126966307105319
-0.0106299687180696,-0.0127336683417085
-0.0106231155778894,-0.0127376152604764
-0.0105527638190955,-0.0127772558815807
-0.0105039977302728,-0.0128040201005025
-0.0104824120603015,-0.0128157225569343
-0.0104120603015075,-0.0128529619514956
-0.0103705399540631,-0.0128743718592965
-0.0103417085427136,-0.0128890636683567
-0.0102713567839196,-0.012924020048032
-0.0102285519431535,-0.0129447236180905
-0.0102010050251256,-0.0129578957858283
-0.0101306532663317,-0.0129906787610319
-0.0100767784839673,-0.0130150753768844
-0.0100603015075377,-0.0130224548527985
-0.00998994974874372,-0.0130531661082474
-0.00991959798994975,-0.0130829460898391
-0.0099135840360083,-0.0130854271356784
-0.00984924623115578,-0.0131116913103812
-0.00977889447236181,-0.0131395315579892
-0.00973659738860212,-0.0131557788944724
-0.00970854271356784,-0.0131664463978029
-0.00963819095477387,-0.013192432134656
-0.0095678391959799,-0.0132175727469325
-0.00954316238697484,-0.0132261306532663
-0.00949748743718593,-0.0132418180391714
-0.00942713567839196,-0.0132652155081921
-0.00935678391959799,-0.0132878123907779
-0.00932890703087375,-0.0132964824120603
-0.00928643216080402,-0.0133095713475212
-0.00921608040201005,-0.0133305260551319
-0.00914572864321608,-0.0133507210476955
-0.00908748835945401,-0.0133668341708543
-0.00907537688442211,-0.0133701557637479
-0.00900502512562814,-0.0133888001110491
-0.00893467336683417,-0.013406722247963
-0.0088643216080402,-0.0134239324901035
-0.00880789693740356,-0.0134371859296482
-0.00879396984924623,-0.0134404304474231
-0.00872361809045226,-0.0134561970969589
-0.00865326633165829,-0.0134712854797509
-0.00858291457286432,-0.0134857049350267
-0.00851256281407035,-0.0134994646111998
-0.00846931484965076,-0.0135075376884422
-0.00844221105527638,-0.0135125588913587
-0.00837185929648241,-0.013524990561988
-0.00830150753768844,-0.0135367918801714
-0.00823115577889447,-0.0135479711182135
-0.0081608040201005,-0.0135585363754156
-0.00809045226130653,-0.0135684955806874
-0.00802010050251256,-0.0135778564951247
-0.00801983730097416,-0.0135778894472362
-0.00794974874371859,-0.0135866050102842
-0.00787939698492462,-0.0135947724742964
-0.00780904522613065,-0.0136023661269709
-0.00773869346733668,-0.0136093929701458
-0.00766834170854271,-0.0136158598535729
-0.00759798994974874,-0.0136217734772611
-0.00752763819095477,-0.013627140393797
-0.0074572864321608,-0.0136319670106398
-0.00738693467336683,-0.0136362595923959
-0.00731658291457286,-0.0136400242630703
-0.00724623115577889,-0.013643267008298
-0.00717587939698492,-0.0136459936775555
-0.00710552763819095,-0.0136482099863527
-0.00710424892497982,-0.0136482412060302
-0.00703517587939698,-0.0136499184217181
-0.00696482412060302,-0.0136511285202251
-0.00689447236180905,-0.0136518455923149
-0.00682412060301508,-0.0136520747668224
-0.00675376884422111,-0.0136518210519168
-0.00668341708542714,-0.0136510893371477
-0.00661306532663317,-0.0136498843954754
-0.00654399228105033,-0.0136482412060302
-0.0065427135678392,-0.0136482108380349
-0.00647236180904523,-0.0136460700585852
-0.00640201005025126,-0.013643469175453
-0.00633165829145729,-0.0136404125703215
-0.00626130653266332,-0.0136369045159234
-0.00619095477386935,-0.0136329491780301
-0.00612060301507538,-0.0136285506174267
-0.00605025125628141,-0.0136237127918735
-0.00597989949748744,-0.0136184395580541
-0.00590954773869347,-0.0136127346735093
-0.0058391959798995,-0.0136066017985588
-0.00576884422110553,-0.0136000444982073
-0.00569849246231156,-0.0135930662440391
-0.00562814070351759,-0.0135856704160972
-0.00555805214626202,-0.0135778894472362
-0.00555778894472362,-0.0135778602732667
-0.00548743718592965,-0.0135696304632919
-0.00541708542713568,-0.0135609927903625
-0.00534673366834171,-0.0135519503140436
-0.00527638190954774,-0.0135425060097888
-0.00520603015075377,-0.0135326627707763
-0.0051356783919598,-0.0135224234097287
-0.00506532663316583,-0.0135117906607194
-0.00503822283879145,-0.0135075376884422
-0.00499497487437186,-0.0135007613931765
-0.00492462311557789,-0.0134893405197294
-0.00485427135678392,-0.0134775343223886
-0.00478391959798995,-0.0134653452527212
-0.00471356783919598,-0.0134527756909623
-0.00464321608040201,-0.0134398279477641
-0.00462928899224468,-0.0134371859296482
-0.00457286432160804,-0.013426496714711
-0.00450251256281407,-0.0134127902031071
-0.0044321608040201,-0.0133987124683625
-0.00436180904522613,-0.0133842655659566
-0.00429145728643216,-0.0133694514889996
-0.00427934581140026,-0.0133668341708543
-0.00422110552763819,-0.0133542646768386
-0.00415075376884422,-0.0133387133632613
-0.00408040201005025,-0.0133228009879396
-0.00401005025125628,-0.0133065293109395
-0.00396757538118655,-0.0132964824120603
-0.00393969849246231,-0.0132898966349486
-0.00386934673366834,-0.0132729031363802
-0.00379899497487437,-0.0132555558218733
-0.0037286432160804,-0.0132378562353559
-0.00368296826629148,-0.0132261306532663
-0.00365829145728643,-0.013219803069614
-0.00358793969849246,-0.0132013957047393
-0.00351758793969849,-0.0131826409593503
-0.00344723618090452,-0.0131635401783161
-0.00341918150587024,-0.0131557788944724
-0.00337688442211055,-0.0131440902835563
-0.00330653266331658,-0.0131242944310941
-0.00323618090452261,-0.01310415687459
-0.00317184309967009,-0.0130854271356784
-0.00316582914572864,-0.0130836782020296
-0.00309547738693467,-0.0130628542128009
-0.0030251256281407,-0.0130416924559522
-0.00295477386934673,-0.0130201939653901
-0.0029382968929171,-0.0130150753768844
-0.00288442211055276,-0.0129983552149987
-0.00281407035175879,-0.0129761807910151
-0.00274371859296482,-0.0129536730702007
-0.00271617167493695,-0.0129447236180905
-0.00267336683417085,-0.012930829712434
-0.00260301507537688,-0.0129076531393106
-0.00253266331658292,-0.0128841463528796
-0.00250383190523341,-0.0128743718592965
-0.00246231155778894,-0.0128603073677774
-0.00239195979899498,-0.0128361381775658
-0.00232160804020101,-0.0128116415219527
-0.00230002237022976,-0.0128040201005025
-0.00225125628140703,-0.0127868152631027
-0.00218090452261307,-0.0127616620336378
-0.00211055276381909,-0.0127361837693446
-0.00210369962363899,-0.0127336683417085
-0.00204020100502513,-0.0127103779390467
-0.00196984924623116,-0.0126842483279878
-0.00191418938762108,-0.0126633165829146
-0.00189949748743719,-0.0126577951727243
-0.00182914572864322,-0.0126310174414851
-0.00175879396984925,-0.0126039182225109
-0.00173070271526706,-0.0125929648241206
-0.00168844221105528,-0.0125764964490196
-0.00161809045226131,-0.0125487533754928
-0.00155256134437326,-0.0125226130653266
-0.00154773869346734,-0.0125206903285376
-0.00147738693467337,-0.0124923060113982
-0.0014070351758794,-0.012463602966294
-0.00137955064658609,-0.0124522613065327
-0.00133668341708543,-0.0124345805002904
-0.00126633165829146,-0.0124052395570411
-0.00121099708163386,-0.0123819095477387
-0.00119597989949749,-0.0123755808371829
-0.00112562814070352,-0.0123456040091449
-0.00105527638190955,-0.0123153105018674
-0.00104665443124167,-0.0123115577889447
-0.000984924623115578,-0.0122846997032896
-0.000914572864321608,-0.0122537727855994
-0.000886281077387511,-0.0122412060301508
-0.00084422110552764,-0.012222529635127
-0.000773869346733668,-0.0121909707463923
-0.000729473494788394,-0.0121708542713568
-0.000703517587939699,-0.0121590964105695
-0.000633165829145728,-0.0121269067652902
-0.0005760196665914,-0.0121005025125628
-0.000562814070351759,-0.0120944022416755
-0.000492462311557789,-0.0120615828322847
-0.000425724515578058,-0.0120301507537688
-0.000422110552763819,-0.0120284489431412
-0.000351758793969849,-0.0119950005431717
-0.00028140703517588,-0.0119612379257725
-0.000278436617330705,-0.0119597989949749
-0.000211055276381909,-0.0119271610970229
-0.00014070351758794,-0.011892770210326
-0.000133967621256805,-0.0118894472361809
-7.03517587939684e-05,-0.0118580652942812
0,-0.0118230464
7.76460979763374e-06,-0.0118190954773869
0.000146009455290277,-0.011748743718593
0.000281879194630873,-0.0116795863736922
0.000284147759426324,-0.011678391959799
0.000417727270486302,-0.011608040201005
0.000551226684534127,-0.0115376884422111
0.000563758389261745,-0.0115310822382131
0.000680845087652676,-0.0114673366834171
0.000809947675826877,-0.0113969849246231
0.000845637583892617,-0.0113775242189182
0.000936160189914471,-0.0113266331658291
0.00106115894368934,-0.0112562814070352
0.00112751677852349,-0.0112188961167736
0.00118436066583337,-0.0111859296482412
0.00130552428404604,-0.0111155778894472
0.00140939597315436,-0.0110551753988725
0.00142604194247718,-0.0110452261306533
0.0015436171060417,-0.0109748743718593
0.00166096908105513,-0.0109045226130653
0.00169127516778523,-0.0108863316797317
0.00177593388767198,-0.0108341708542714
0.00188990125780385,-0.0107638190954774
0.00197315436241611,-0.0107123288505898
0.00200290539964822,-0.0106934673366834
0.00211370040264944,-0.0106231155778894
0.00222422681616072,-0.0105527638190955
0.00225503355704698,-0.0105331228554354
0.00233272389944964,-0.0104824120603015
0.0024402572407867,-0.0104120603015075
0.00253691275167785,-0.0103486631591579
0.00254728228731098,-0.0103417085427136
0.00265200498477558,-0.0102713567839196
0.00275642667970736,-0.0102010050251256
0.00281879194630873,-0.0101588875862834
0.00285972568400946,-0.0101306532663317
0.00296149410769892,-0.0100603015075377
0.00306294748972917,-0.00998994974874372
0.0031006711409396,-0.0099637317064303
0.00316291332574178,-0.00991959798994975
0.00326186189089295,-0.00984924623115578
0.00336048366995625,-0.00977889447236181
0.00338255033557047,-0.0097631186648631
0.00345745499521134,-0.00970854271356784
0.00355371179472424,-0.00963819095477387
0.0036496321400502,-0.0095678391959799
0.00366442953020134,-0.00955696196310323
0.00374390000759994,-0.00949748743718593
0.00383758690035016,-0.00942713567839196
0.00393092954345859,-0.00935678391959799
0.00394630872483222,-0.0093451650589407
0.00402274321990483,-0.00928643216080402
0.00411397593695742,-0.00921608040201005
0.00420485829142815,-0.00914572864321608
0.00422818791946309,-0.00912762100605695
0.00429443039377134,-0.00907537688442211
0.00438331865982605,-0.00900502512562814
0.00447185195535466,-0.00893467336683417
0.00451006711409396,-0.00890421213575829
0.00455936300013284,-0.0088643216080402
0.00464601066817211,-0.00879396984924623
0.00473230009703824,-0.00872361809045226
0.00479194630872483,-0.00867480978254288
0.00481790253947391,-0.00865326633165829
0.00490240773703064,-0.00858291457286432
0.00498655261152599,-0.00851256281407035
0.00507033418765326,-0.00844221105527638
0.0050738255033557,-0.00843927145490317
0.0051528297252496,-0.00837185929648241
0.00523492364488441,-0.00830150753768844
0.00531665338134395,-0.00823115577889447
0.00535570469798658,-0.0081974203564066
0.00539756411154357,-0.0081608040201005
0.00547769513901035,-0.00809045226130653
0.00555746200963411,-0.00802010050251256
0.00563686205781406,-0.00794974874371859
0.00563758389261745,-0.00794910731032894
0.0057151200471087,-0.00787939698492462
0.00579300754607474,-0.00780904522613065
0.00587052920168301,-0.00773869346733668
0.00591946308724832,-0.00769410241855483
0.00594742525644781,-0.00766834170854271
0.0060235115986321,-0.00759798994974874
0.00609923374314401,-0.00752763819095477
0.00617458935789596,-0.0074572864321608
0.00620134228187919,-0.00743221578559259
0.0062491725761526,-0.00738693467336683
0.00632316890813272,-0.00731658291457286
0.00639680108104132,-0.00724623115577889
0.00647006693327293,-0.00717587939698492
0.00648322147651007,-0.00716320258065789
0.0065425073730455,-0.00710552763819095
0.00661448529140012,-0.00703517587939698
0.0066860998778036,-0.00696482412060302
0.00675734914366632,-0.00689447236180905
0.00676510067114094,-0.00688679079064972
0.00682779150158958,-0.00682412060301508
0.00689781952904674,-0.00675376884422111
0.00696748573925877,-0.00668341708542714
0.00703678831665674,-0.00661306532663317
0.00704697986577181,-0.00660267991166386
0.00710535464095271,-0.0065427135678392
0.00717349807780241,-0.00647236180904523
0.00724128180036924,-0.00640201005025126
0.00730870416374362,-0.00633165829145729
0.00732885906040269,-0.00631053886980957
0.00737549640687465,-0.00626130653266332
0.00744181721198392,-0.00619095477386935
0.00750778089707975,-0.00612060301507538
0.00757338598337256,-0.00605025125628141
0.00761073825503356,-0.0060100038812248
0.00763848840043443,-0.00597989949748744
0.00770304510194227,-0.00590954773869347
0.00776724767520507,-0.0058391959798995
0.00783109480104646,-0.00576884422110553
0.00789261744966443,-0.0057006762441826
0.00789457619804452,-0.00569849246231156
0.00795742383351442,-0.00562814070351759
0.00801992064006379,-0.00555778894472362
0.00808206544988453,-0.00548743718592965
0.00814385711816828,-0.00541708542713568
0.0081744966442953,-0.00538202757447897
0.00820517137011033,-0.00534673366834171
0.0082660141481346,-0.00527638190954774
0.00832650859253094,-0.00520603015075377
0.00838665370180183,-0.0051356783919598
0.00844644850012632,-0.00506532663316583
0.00845637583892618,-0.00505359220035397
0.00850572034000149,-0.00499497487437186
0.00856461268329287,-0.00492462311557789
0.00862315961728657,-0.00485427135678392
0.00868136029915068,-0.00478391959798995
0.00873825503355705,-0.00471473550797576
0.00873921101227349,-0.00471356783919598
0.00879654586781412,-0.00464321608040201
0.00885353928269945,-0.00457286432160804
0.00891019053414649,-0.00450251256281407
0.00896649892776647,-0.0044321608040201
0.00902013422818792,-0.00436474128424182
0.00902245781646096,-0.00436180904522613
0.00907793870867959,-0.00429145728643216
0.00913308148529488,-0.00422110552763819
0.00918788555844962,-0.00415075376884422
0.00924235036964708,-0.00408040201005025
0.00929647539061018,-0.00401005025125628
0.00930201342281879,-0.00400281459092283
0.00935015891115732,-0.00393969849246231
0.0094034958690852,-0.00386934673366834
0.00945649769202615,-0.00379899497487437
0.00950916394279463,-0.0037286432160804
0.00956149421469873,-0.00365829145728643
0.00958389261744967,-0.00362800497016468
0.00961343726008043,-0.00358793969849246
0.0096650095424955,-0.00351758793969849
0.00971625026470304,-0.00344723618090452
0.00976715909455751,-0.00337688442211055
0.00981773573006199,-0.00330653266331658
0.00986577181208054,-0.0032392758514673
0.00986797685388422,-0.00323618090452261
0.00991782177221379,-0.00316582914572864
0.00996733861420675,-0.00309547738693467
0.0100165271351642,-0.0030251256281407
0.0100653871195959,-0.00295477386934673
0.0101139183817925,-0.00288442211055276
0.0101476510067114,-0.00283520330495715
0.0101621057317667,-0.00281407035175879
0.0102099318875153,-0.00274371859296482
0.0102574330932608,-0.00267336683417085
0.0103046092009315,-0.00260301507537688
0.010351460090619,-0.00253266331658292
0.0103979856710232,-0.00246231155778894
0.0104295302013423,-0.00241428962793836
0.0104441749426653,-0.00239195979899498
0.0104900176712069,-0.00232160804020101
0.010535538436424,-0.00225125628140703
0.010580737164108,-0.00218090452261307
0.0106256138063996,-0.00211055276381909
0.010670168342093,-0.00204020100502513
0.0107114093959732,-0.00197461017369293
0.0107143992748069,-0.00196984924623116
0.0107582890154261,-0.00189949748743719
0.0108018595000935,-0.00182914572864322
0.0108451107037874,-0.00175879396984925
0.010888042625296,-0.00168844221105528
0.0109306552873718,-0.00161809045226131
0.0109729487368702,-0.00154773869346734
0.010993288590604,-0.00151365733950344
0.0110149169327171,-0.00147738693467337
0.0110565619246896,-0.0014070351758794
0.0110978899545224,-0.00133668341708543
0.0111389010410205,-0.00126633165829146
0.0111795952236005,-0.00119597989949749
0.0112199725622713,-0.00112562814070352
0.0112600331375932,-0.00105527638190955
0.0112751677852349,-0.0010284923999039
0.011299773968094,-0.000984924623115578
0.0113391974392811,-0.000914572864321608
0.0113783057179959,-0.00084422110552764
0.0114170988325446,-0.000773869346733668
0.0114555768277427,-0.000703517587939699
0.0114937397647158,-0.000633165829145728
0.0115315877206743,-0.000562814070351759
0.0115570469798658,-0.000515096444322272
0.0115691204124954,-0.000492462311557789
0.0116063379384467,-0.000422110552763819
0.0116432413145317,-0.000351758793969849
0.0116798305423165,-0.00028140703517588
0.0117161056349775,-0.000211055276381909
0.0117520666169235,-0.00014070351758794
0.0117877135233893,-7.03517587939684e-05
0.0118230464,0
0.0118389261744966,3.23440157753539e-05
0.0119614652187512,0.000281879194630873
0.0120948401688821,0.000563758389261745
0.0121208053691275,0.000620843703920927
0.0122231589959152,0.000845637583892617
0.0123464095235129,0.00112751677852349
0.0124026845637584,0.0012618970777713
0.0124645655546334,0.00140939597315436
0.0125775951602991,0.00169127516778523
0.0126845637583893,0.00197075647460499
0.0126854838522054,0.00197315436241611
0.0127881361061172,0.00225503355704698
0.0128855521533443,0.00253691275167785
0.0129664429530201,0.00278452797632001
0.0129776762369452,0.00281879194630873
0.0130643653710623,0.0031006711409396
0.013145621685923,0.00338255033557047
0.0132213714042439,0.00366442953020134
0.013248322147651,0.00377317165690816
0.0132914389022978,0.00394630872483222
0.0133557334414934,0.00422818791946309
0.0134141907120633,0.00451006711409396
0.0134666837867489,0.00479194630872483
0.0135130691061395,0.0050738255033557
0.0135302013422819,0.00519489989530565
0.0135530926038598,0.00535570469798658
0.0135865921610774,0.00563758389261745
0.0136134310012051,0.00591946308724832
0.0136333895962089,0.00620134228187919
0.0136462242048438,0.00648322147651007
0.0136516649162929,0.00676510067114094
0.0136494136377148,0.00704697986577181
0.0136391420240345,0.00732885906040269
0.0136204893459066,0.00761073825503356
0.0135930602889954,0.00789261744966443
0.0135564226745869,0.0081744966442953
0.0135302013422819,0.00833530144697623
0.0135098706068113,0.00845637583892618
0.0134526319629409,0.00873825503355705
0.0133843926109139,0.00902013422818792
0.0133045036846332,0.00930201342281879
0.013248322147651,0.00947515049074285
0.0132116667073909,0.00958389261744967
0.0131044199826324,0.00986577181208054
0.0129827415001949,0.0101476510067114
0.0129664429530201,0.0101819149767001
0.0128431112737471,0.0104295302013423
0.0126860157903285,0.0107114093959732
0.0126845637583893,0.0107138072837843
0.0125061524240073,0.010993288590604
0.0124026845637584,0.0111407874859871
0.0123027860029242,0.0112751677852349
0.0121208053691275,0.0114999616652066
0.0120715469912827,0.0115570469798658
0.0118389261744966,0.0118065821587213
0.0118065821587213,0.0118389261744966
0.0115570469798658,0.0120715469912827
0.0114999616652066,0.0121208053691275
0.0112751677852349,0.0123027860029242
0.0111407874859871,0.0124026845637584
0.010993288590604,0.0125061524240073
0.0107138072837843,0.0126845637583893
0.0107114093959732,0.0126860157903285
0.0104295302013423,0.0128431112737471
0.0101819149767001,0.0129664429530201
0.0101476510067114,0.0129827415001949
0.00986577181208054,0.0131044199826324
0.00958389261744967,0.0132116667073909
0.00947515049074285,0.013248322147651
0.00930201342281879,0.0133045036846332
0.00902013422818792,0.0133843926109139
0.00873825503355705,0.0134526319629409
0.00845637583892618,0.0135098706068113
0.00833530144697623,0.0135302013422819
0.0081744966442953,0.0135564226745869
0.00789261744966443,0.0135930602889954
0.00761073825503356,0.0136204893459066
0.00732885906040269,0.0136391420240345
0.00704697986577181,0.0136494136377148
0.00676510067114094,0.0136516649162929
0.00648322147651007,0.0136462242048438
0.00620134228187919,0.0136333895962089
0.00591946308724832,0.0136134310012051
0.00563758389261745,0.0135865921610774
0.00535570469798658,0.0135530926038598
0.00519489989530565,0.0135302013422819
0.0050738255033557,0.0135130691061395
0.00479194630872483,0.0134666837867489
0.00451006711409396,0.0134141907120633
0.00422818791946309,0.0133557334414934
0.00394630872483222,0.0132914389022978
0.00377317165690816,0.013248322147651
0.00366442953020134,0.0132213714042439
0.00338255033557047,0.013145621685923
0.0031006711409396,0.0130643653710623
0.00281879194630873,0.0129776762369452
0.00278452797632001,0.0129664429530201
0.00253691275167785,0.0128855521533443
0.00225503355704698,0.0127881361061172
0.00197315436241611,0.0126854838522054
0.00197075647460499,0.0126845637583893
0.00169127516778523,0.0125775951602991
0.00140939597315436,0.0124645655546334
0.0012618970777713,0.0124026845637584
0.00112751677852349,0.0123464095235129
0.000845637583892617,0.0122231589959152
0.000620843703920927,0.0121208053691275
0.000563758389261745,0.0120948401688821
0.000281879194630873,0.0119614652187512
3.23440157753539e-05,0.0118389261744966
0,0.0118230464
-7.03517587939684e-05,0.0117877135233893
-0.00014070351758794,0.0117520666169235
-0.000211055276381909,0.0117161056349775
-0.00028140703517588,0.0116798305423165
-0.000351758793969849,0.0116432413145317
-0.000422110552763819,0.0116063379384467
-0.000492462311557789,0.0115691204124954
-0.000515096444322272,0.0115570469798658
-0.000562814070351759,0.0115315877206743
-0.000633165829145728,0.0114937397647158
-0.000703517587939699,0.0114555768277427
-0.000773869346733668,0.0114170988325446
-0.00084422110552764,0.0113783057179959
-0.000914572864321608,0.0113391974392811
-0.000984924623115578,0.011299773968094
-0.0010284923999039,0.0112751677852349
-0.00105527638190955,0.0112600331375932
-0.00112562814070352,0.0112199725622713
-0.00119597989949749,0.0111795952236005
-0.00126633165829146,0.0111389010410205
-0.00133668341708543,0.0110978899545224
-0.0014070351758794,0.0110565619246896
-0.00147738693467337,0.0110149169327171
-0.00151365733950344,0.010993288590604
-0.00154773869346734,0.0109729487368702
-0.00161809045226131,0.0109306552873718
-0.00168844221105528,0.010888042625296
-0.00175879396984925,0.0108451107037874
-0.00182914572864322,0.0108018595000935
-0.00189949748743719,0.0107582890154261
-0.00196984924623116,0.0107143992748069
-0.00197461017369293,0.0107114093959732
-0.00204020100502513,0.010670168342093
-0.00211055276381909,0.0106256138063996
-0.00218090452261307,0.010580737164108
-0.00225125628140703,0.010535538436424
-0.00232160804020101,0.0104900176712069
-0.00239195979899498,0.0104441749426653
-0.00241428962793836,0.0104295302013423
-0.00246231155778894,0.0103979856710232
-0.00253266331658292,0.010351460090619
-0.00260301507537688,0.0103046092009315
-0.00267336683417085,0.0102574330932608
-0.00274371859296482,0.0102099318875153
-0.00281407035175879,0.0101621057317667
-0.00283520330495715,0.0101476510067114
-0.00288442211055276,0.0101139183817925
-0.00295477386934673,0.0100653871195959
-0.0030251256281407,0.0100165271351642
-0.00309547738693467,0.00996733861420675
-0.00316582914572864,0.00991782177221379
-0.00323618090452261,0.00986797685388422
-0.0032392758514673,0.00986577181208054
-0.00330653266331658,0.00981773573006199
-0.00337688442211055,0.00976715909455751
-0.00344723618090452,0.00971625026470304
-0.00351758793969849,0.0096650095424955
-0.00358793969849246,0.00961343726008043
-0.00362800497016468,0.00958389261744967
-0.00365829145728643,0.00956149421469873
-0.0037286432160804,0.00950916394279463
-0.00379899497487437,0.00945649769202615
-0.00386934673366834,0.0094034958690852
-0.00393969849246231,0.00935015891115732
-0.00400281459092283,0.00930201342281879
-0.00401005025125628,0.00929647539061018
-0.00408040201005025,0.00924235036964708
-0.00415075376884422,0.00918788555844962
-0.00422110552763819,0.00913308148529488
-0.00429145728643216,0.00907793870867959
-0.00436180904522613,0.00902245781646096
-0.00436474128424182,0.00902013422818792
-0.0044321608040201,0.00896649892776647
-0.00450251256281407,0.00891019053414649
-0.00457286432160804,0.00885353928269945
-0.00464321608040201,0.00879654586781412
-0.00471356783919598,0.00873921101227349
-0.00471473550797576,0.00873825503355705
-0.00478391959798995,0.00868136029915068
-0.00485427135678392,0.00862315961728657
-0.00492462311557789,0.00856461268329287
-0.00499497487437186,0.00850572034000149
-0.00505359220035397,0.00845637583892618
-0.00506532663316583,0.00844644850012632
-0.0051356783919598,0.00838665370180183
-0.00520603015075377,0.00832650859253094
-0.00527638190954774,0.0082660141481346
-0.00534673366834171,0.00820517137011033
-0.00538202757447897,0.0081744966442953
-0.00541708542713568,0.00814385711816828
-0.00548743718592965,0.00808206544988453
-0.00555778894472362,0.00801992064006379
-0.00562814070351759,0.00795742383351442
-0.00569849246231156,0.00789457619804452
-0.0057006762441826,0.00789261744966443
-0.00576884422110553,0.00783109480104646
-0.0058391959798995,0.00776724767520507
-0.00590954773869347,0.00770304510194227
-0.00597989949748744,0.00763848840043443
-0.0060100038812248,0.00761073825503356
-0.00605025125628141,0.00757338598337256
-0.00612060301507538,0.00750778089707975
-0.00619095477386935,0.00744181721198392
-0.00626130653266332,0.00737549640687465
-0.00631053886980957,0.00732885906040269
-0.00633165829145729,0.00730870416374362
-0.00640201005025126,0.00724128180036924
-0.00647236180904523,0.00717349807780241
-0.0065427135678392,0.00710535464095271
-0.00660267991166386,0.00704697986577181
-0.00661306532663317,0.00703678831665674
-0.00668341708542714,0.00696748573925877
-0.00675376884422111,0.00689781952904674
-0.00682412060301508,0.00682779150158958
-0.00688679079064972,0.00676510067114094
-0.00689447236180905,0.00675734914366632
-0.00696482412060302,0.0066860998778036
-0.00703517587939698,0.00661448529140012
-0.00710552763819095,0.0065425073730455
-0.00716320258065789,0.00648322147651007
-0.00717587939698492,0.00647006693327293
-0.00724623115577889,0.00639680108104132
-0.00731658291457286,0.00632316890813272
-0.00738693467336683,0.0062491725761526
-0.00743221578559259,0.00620134228187919
-0.0074572864321608,0.00617458935789596
-0.00752763819095477,0.00609923374314401
-0.00759798994974874,0.0060235115986321
-0.00766834170854271,0.00594742525644781
-0.00769410241855483,0.00591946308724832
-0.00773869346733668,0.00587052920168301
-0.00780904522613065,0.00579300754607474
-0.00787939698492462,0.0057151200471087
-0.00794910731032894,0.00563758389261745
-0.00794974874371859,0.00563686205781406
-0.00802010050251256,0.00555746200963411
-0.00809045226130653,0.00547769513901035
-0.0081608040201005,0.00539756411154357
-0.0081974203564066,0.00535570469798658
-0.00823115577889447,0.00531665338134395
-0.00830150753768844,0.00523492364488441
-0.00837185929648241,0.0051528297252496
-0.00843927145490317,0.0050738255033557
-0.00844221105527638,0.00507033418765326
-0.00851256281407035,0.00498655261152599
-0.00858291457286432,0.00490240773703064
-0.00865326633165829,0.00481790253947391
-0.00867480978254288,0.00479194630872483
-0.00872361809045226,0.00473230009703824
-0.00879396984924623,0.00464601066817211
-0.0088643216080402,0.00455936300013284
-0.00890421213575829,0.00451006711409396
-0.00893467336683417,0.00447185195535466
-0.00900502512562814,0.00438331865982605
-0.00907537688442211,0.00429443039377134
-0.00912762100605695,0.00422818791946309
-0.00914572864321608,0.00420485829142815
-0.00921608040201005,0.00411397593695742
-0.00928643216080402,0.00402274321990483
-0.0093451650589407,0.00394630872483222
-0.00935678391959799,0.00393092954345859
-0.00942713567839196,0.00383758690035016
-0.00949748743718593,0.00374390000759994
-0.00955696196310323,0.00366442953020134
-0.0095678391959799,0.0036496321400502
-0.00963819095477387,0.00355371179472424
-0.00970854271356784,0.00345745499521134
-0.0097631186648631,0.00338255033557047
-0.00977889447236181,0.00336048366995625
-0.00984924623115578,0.00326186189089295
-0.00991959798994975,0.00316291332574178
-0.0099637317064303,0.0031006711409396
-0.00998994974874372,0.00306294748972917
-0.0100603015075377,0.00296149410769892
-0.0101306532663317,0.00285972568400946
-0.0101588875862834,0.00281879194630873
-0.0102010050251256,0.00275642667970736
-0.0102713567839196,0.00265200498477558
-0.0103417085427136,0.00254728228731098
-0.0103486631591579,0.00253691275167785
-0.0104120603015075,0.0024402572407867
-0.0104824120603015,0.00233272389944964
-0.0105331228554354,0.00225503355704698
-0.0105527638190955,0.00222422681616072
-0.0106231155778894,0.00211370040264944
-0.0106934673366834,0.00200290539964822
-0.0107123288505898,0.00197315436241611
-0.0107638190954774,0.00188990125780385
-0.0108341708542714,0.00177593388767198
-0.0108863316797317,0.00169127516778523
-0.0109045226130653,0.00166096908105513
-0.0109748743718593,0.0015436171060417
-0.0110452261306533,0.00142604194247718
-0.0110551753988725,0.00140939597315436
-0.0111155778894472,0.00130552428404604
-0.0111859296482412,0.00118436066583337
-0.0112188961167736,0.00112751677852349
-0.0112562814070352,0.00106115894368934
-0.0113266331658291,0.000936160189914471
-0.0113775242189182,0.000845637583892617
-0.0113969849246231,0.000809947675826877
-0.0114673366834171,0.000680845087652676
-0.0115310822382131,0.000563758389261745
-0.0115376884422111,0.000551226684534127
-0.011608040201005,0.000417727270486302
-0.011678391959799,0.000284147759426324
-0.0116795863736922,0.000281879194630873
-0.011748743718593,0.000146009455290277
-0.0118190954773869,7.76460979763374e-06
-0.0118230464,0
-0.0118580652942812,-7.03517587939684e-05
-0.0118894472361809,-0.000133967621256805
-0.011892770210326,-0.00014070351758794
-0.0119271610970229,-0.000211055276381909
-0.0119597989949749,-0.000278436617330705
-0.0119612379257725,-0.00028140703517588
-0.0119950005431717,-0.000351758793969849
-0.0120284489431412,-0.000422110552763819
-0.0120301507537688,-0.000425724515578058
-0.0120615828322847,-0.000492462311557789
-0.0120944022416755,-0.000562814070351759
-0.0121005025125628,-0.0005760196665914
-0.0121269067652902,-0.000633165829145728
-0.0121590964105695,-0.000703517587939699
-0.0121708542713568,-0.000729473494788394
-0.0121909707463923,-0.000773869346733668
-0.012222529635127,-0.00084422110552764
-0.0122412060301508,-0.000886281077387511
-0.0122537727855994,-0.000914572864321608
-0.0122846997032896,-0.000984924623115578
-0.0123115577889447,-0.00104665443124167
-0.0123153105018674,-0.00105527638190955
-0.0123456040091449,-0.00112562814070352
-0.0123755808371829,-0.00119597989949749
-0.0123819095477387,-0.00121099708163386
-0.0124052395570411,-0.00126633165829146
-0.0124345805002904,-0.00133668341708543
-0.0124522613065327,-0.00137955064658609
-0.012463602966294,-0.0014070351758794
-0.0124923060113982,-0.00147738693467337
-0.0125206903285376,-0.00154773869346734
-0.0125226130653266,-0.00155256134437326
-0.0125487533754928,-0.00161809045226131
-0.0125764964490196,-0.00168844221105528
-0.0125929648241206,-0.00173070271526706
-0.0126039182225109,-0.00175879396984925
-0.0126310174414851,-0.00182914572864322
-0.0126577951727243,-0.00189949748743719
-0.0126633165829146,-0.00191418938762108
-0.0126842483279878,-0.00196984924623116
-0.0127103779390467,-0.00204020100502513
-0.0127336683417085,-0.00210369962363899
-0.0127361837693446,-0.00211055276381909
-0.0127616620336378,-0.00218090452261307
-0.0127868152631027,-0.00225125628140703
-0.0128040201005025,-0.00230002237022976
-0.0128116415219527,-0.00232160804020101
-0.0128361381775658,-0.00239195979899498
-0.0128603073677774,-0.00246231155778894
-0.0128743718592965,-0.00250383190523341
-0.0128841463528796,-0.00253266331658292
-0.0129076531393106,-0.00260301507537688
-0.012930829712434,-0.00267336683417085
-0.0129447236180905,-0.00271617167493695
-0.0129536730702007,-0.00274371859296482
-0.0129761807910151,-0.00281407035175879
-0.0129983552149987,-0.00288442211055276
-0.0130150753768844,-0.0029382968929171
-0.0130201939653901,-0.00295477386934673
-0.0130416924559522,-0.0030251256281407
-0.0130628542128009,-0.00309547738693467
-0.0130836782020296,-0.00316582914572864
-0.0130854271356784,-0.00317184309967009
-0.01310415687459,-0.00323618090452261
-0.0131242944310941,-0.00330653266331658
-0.0131440902835563,-0.00337688442211055
-0.0131557788944724,-0.00341918150587024
-0.0131635401783161,-0.00344723618090452
-0.0131826409593503,-0.00351758793969849
-0.0132013957047393,-0.00358793969849246
-0.013219803069614,-0.00365829145728643
-0.0132261306532663,-0.00368296826629148
-0.0132378562353559,-0.0037286432160804
-0.0132555558218733,-0.00379899497487437
-0.0132729031363802,-0.00386934673366834
-0.0132898966349486,-0.00393969849246231
-0.0132964824120603,-0.00396757538118655
-0.0133065293109395,-0.00401005025125628
-0.0133228009879396,-0.00408040201005025
-0.0133387133632613,-0.00415075376884422
-0.0133542646768386,-0.00422110552763819
-0.0133668341708543,-0.00427934581140026
-0.0133694514889996,-0.00429145728643216
-0.0133842655659566,-0.00436180904522613
-0.0133987124683625,-0.0044321608040201
-0.0134127902031071,-0.00450251256281407
-0.013426496714711,-0.00457286432160804
-0.0134371859296482,-0.00462928899224468
-0.0134398279477641,-0.00464321608040201
-0.0134527756909623,-0.00471356783919598
-0.0134653452527212,-0.00478391959798995
-0.0134775343223886,-0.00485427135678392
-0.0134893405197294,-0.00492462311557789
-0.0135007613931765,-0.00499497487437186
-0.0135075376884422,-0.00503822283879145
-0.0135117906607194,-0.00506532663316583
-0.0135224234097287,-0.0051356783919598
-0.0135326627707763,-0.00520603015075377
-0.0135425060097888,-0.00527638190954774
-0.0135519503140436,-0.00534673366834171
-0.0135609927903625,-0.00541708542713568
-0.0135696304632919,-0.00548743718592965
-0.0135778602732667,-0.00555778894472362
-0.0135778894472362,-0.00555805214626202
-0.0135856704160972,-0.00562814070351759
-0.0135930662440391,-0.00569849246231156
-0.0136000444982073,-0.00576884422110553
-0.0136066017985588,-0.0058391959798995
-0.0136127346735093,-0.00590954773869347
-0.0136184395580541,-0.00597989949748744
-0.0136237127918735,-0.00605025125628141
-0.0136285506174267,-0.00612060301507538
-0.0136329491780301,-0.00619095477386935
-0.0136369045159234,-0.00626130653266332
-0.0136404125703215,-0.00633165829145729
-0.013643469175453,-0.00640201005025126
-0.0136460700585852,-0.00647236180904523
-0.0136482108380349,-0.0065427135678392
-0.0136482412060302,-0.00654399228105033


==> figures/yieldSurface/fitContour_rho_5_theta_0.csv <==
-0.0164874371859297,-0.00680768101809647
-0.0164903779882301,-0.00683417085427136
-0.0164993411116197,-0.00691959798994975
-0.0165077968371686,-0.00700502512562814
-0.0165157410567726,-0.00709045226130653
-0.0165231695511447,-0.00717587939698493
-0.0165300779875314,-0.00726130653266332
-0.016536461917414,-0.00734673366834171
-0.0165423167741917,-0.0074321608040201
-0.0165476378708492,-0.00751758793969849
-0.0165524203976075,-0.00760301507537688
-0.0165566594195582,-0.00768844221105528
-0.016560349874281,-0.00777386934673367
-0.0165634865694455,-0.00785929648241206
-0.0165660641803953,-0.00794472361809045
-0.016568077247716,-0.00803015075376884
-0.0165695201747861,-0.00811557788944724
-0.0165703872253104,-0.00820100502512563
-0.0165706725208362,-0.00828643216080402
-0.0165703700382515,-0.00837185929648241
-0.0165694736072653,-0.00845728643216081
-0.0165679769078686,-0.0085427135678392
-0.0165658734677772,-0.00862814070351759
-0.0165631566598539,-0.00871356783919598
-0.0165598196995112,-0.00879899497487437
-0.0165558556420923,-0.00888442211055276
-0.0165512573802314,-0.00896984924623116
-0.0165460176411904,-0.00905527638190955
-0.0165401289841736,-0.00914070351758794
-0.0165335837976167,-0.00922613065326633
-0.0165263742964523,-0.00931155778894472
-0.0165184925193475,-0.00939698492462312
-0.0165099303259154,-0.00948241206030151
-0.0165006793938974,-0.0095678391959799
-0.0164907312163157,-0.00965326633165829
-0.0164874371859297,-0.00967975616783318
-0.0164800583975021,-0.00973869346733668
-0.0164686596108556,-0.00982412060301508
-0.0164565338309772,-0.00990954773869347
-0.0164436716286469,-0.00999497487437186
-0.0164300633708212,-0.0100804020100503
-0.0164156992175021,-0.0101658291457286
-0.0164020100502513,-0.0102431542364792
-0.0164005649352968,-0.010251256281407
-0.0163846114987109,-0.0103366834170854
-0.0163678672452567,-0.0104221105527638
-0.0163503212888759,-0.0105075376884422
-0.0163319625152516,-0.0105929648241206
-0.0163165829145729,-0.0106615208231086
-0.0163127672719528,-0.010678391959799
-0.0162926824367219,-0.0107638190954774
-0.0162717448571353,-0.0108492462311558
-0.0162499422530914,-0.0109346733668342
-0.0162311557788945,-0.0110054968038069
-0.0162272483518376,-0.0110201005025126
-0.0162035930031416,-0.011105527638191
-0.0161790280854784,-0.0111909547738693
-0.0161535400406874,-0.0112763819095477
-0.0161457286432161,-0.0113017306549555
-0.0161270435981449,-0.0113618090452261
-0.0160995595454895,-0.0114472361809045
-0.0160711027049986,-0.0115326633165829
-0.0160603015075377,-0.0115641117780839
-0.0160415817274583,-0.0116180904522613
-0.0160110061593426,-0.0117035175879397
-0.0159794036880189,-0.0117889447236181
-0.0159748743718593,-0.0118008564605116
-0.0159466353228616,-0.0118743718592965
-0.0159127787678321,-0.0119597989949749
-0.0158894472361809,-0.0120169528765366
-0.0158777831562472,-0.0120452261306533
-0.0158415689284859,-0.0121306532663317
-0.0158042231217953,-0.0122160804020101
-0.0158040201005025,-0.0122165337102252
-0.0157655406164997,-0.0123015075376884
-0.0157256767264438,-0.0123869346733668
-0.0157185929648241,-0.012401748924487
-0.0156844393790074,-0.0124723618090452
-0.0156419338118808,-0.0125577889447236
-0.0156331658291457,-0.0125749953565348
-0.0155979879104141,-0.012643216080402
-0.0155527074404535,-0.0127286432160804
-0.0155477386934673,-0.012737808277556
-0.0155058838943914,-0.0128140703517588
-0.0154623115577889,-0.0128913475911808
-0.0154576582007518,-0.0128994974874372
-0.0154077976138997,-0.0129849246231156
-0.0153768844221106,-0.0130365730980189
-0.0153564024039116,-0.013070351758794
-0.0153033692975248,-0.0131557788944724
-0.0152914572864322,-0.0131745507856039
-0.0152485877226259,-0.0132412060301508
-0.0152060301507538,-0.0133058028785691
-0.0151921165653028,-0.0133266331658291
-0.0151337993580737,-0.0134120603015075
-0.0151206030150754,-0.013430984157261
-0.0150735629299636,-0.0134974874371859
-0.015035175879397,-0.0135505505548393
-0.0150114193169166,-0.0135829145728643
-0.0149497487437186,-0.0136651070294393
-0.0149472852127909,-0.0136683417085427
-0.0148809479755622,-0.0137537688442211
-0.0148643216080402,-0.013774739855889
-0.0148124248588591,-0.0138391959798995
-0.0147788944723618,-0.0138799940833766
-0.0147416317949028,-0.0139246231155779
-0.0146934673366834,-0.0139811639970979
-0.0146684594313197,-0.0140100502512563
-0.014608040201005,-0.0140784871522223
-0.0145927900440943,-0.0140954773869347
-0.0145226130653266,-0.0141721823932003
-0.0145144968053315,-0.0141809045226131
-0.0144371859296482,-0.0142624515591641
-0.0144334429749911,-0.0142663316582915
-0.0143517587939699,-0.0143494810070524
-0.0143494810070524,-0.0143517587939699
-0.0142663316582915,-0.0144334429749911
-0.0142624515591641,-0.0144371859296482
-0.0141809045226131,-0.0145144968053315
-0.0141721823932003,-0.0145226130653266
-0.0140954773869347,-0.0145927900440943
-0.0140784871522223,-0.014608040201005
-0.0140100502512563,-0.0146684594313197
-0.0139811639970979,-0.0146934673366834
-0.0139246231155779,-0.0147416317949028
-0.0138799940833766,-0.0147788944723618
-0.0138391959798995,-0.0148124248588591
-0.013774739855889,-0.0148643216080402
-0.0137537688442211,-0.0148809479755622
-0.0136683417085427,-0.0149472852127909
-0.0136651070294393,-0.0149497487437186
-0.0135829145728643,-0.0150114193169166
-0.0135505505548393,-0.015035175879397
-0.0134974874371859,-0.0150735629299636
-0.013430984157261,-0.0151206030150754
-0.0134120603015075,-0.0151337993580737
-0.0133266331658291,-0.0151921165653028
-0.0133058028785691,-0.0152060301507538
-0.0132412060301508,-0.0152485877226259
-0.0131745507856039,-0.0152914572864322
-0.0131557788944724,-0.0153033692975248
-0.013070351758794,-0.0153564024039116
-0.0130365730980189,-0.0153768844221106
-0.0129849246231156,-0.0154077976138997
-0.0128994974874372,-0.0154576582007518
-0.0128913475911808,-0.0154623115577889
-0.0128140703517588,-0.0155058838943914
-0.012737808277556,-0.0155477386934673
-0.0127286432160804,-0.0155527074404535
-0.012643216080402,-0.0155979879104141
-0.0125749953565348,-0.0156331658291457
-0.0125577889447236,-0.0156419338118808
-0.0124723618090452,-0.0156844393790074
-0.012401748924487,-0.0157185929648241
-0.0123869346733668,-0.0157256767264438
-0.0123015075376884,-0.0157655406164997
-0.0122165337102252,-0.0158040201005025
-0.0122160804020101,-0.0158042231217953
-0.0121306532663317,-0.0158415689284859
-0.0120452261306533,-0.0158777831562472
-0.0120169528765366,-0.0158894472361809
-0.0119597989949749,-0.0159127787678321
-0.0118743718592965,-0.0159466353228616
-0.0118008564605116,-0.0159748743718593
-0.0117889447236181,-0.0159794036880189
-0.0117035175879397,-0.0160110061593426
-0.0116180904522613,-0.0160415817274583
-0.0115641117780839,-0.0160603015075377
-0.0115326633165829,-0.0160711027049986
-0.0114472361809045,-0.0160995595454895
-0.0113618090452261,-0.0161270435981449
-0.0113017306549555,-0.0161457286432161
-0.0112763819095477,-0.0161535400406874
-0.0111909547738693,-0.0161790280854784
-0.011105527638191,-0.0162035930031416
-0.0110201005025126,-0.0162272483518376
-0.0110054968038069,-0.0162311557788945
-0.0109346733668342,-0.0162499422530914
-0.0108492462311558,-0.0162717448571353
-0.0107638190954774,-0.0162926824367219
-0.010678391959799,-0.0163127672719528
-0.0106615208231086,-0.0163165829145729
-0.0105929648241206,-0.0163319625152516
-0.0105075376884422,-0.0163503212888759
-0.0104221105527638,-0.0163678672452567
-0.0103366834170854,-0.0163846114987109
-0.010251256281407,-0.0164005649352968
-0.0102431542364792,-0.0164020100502513
-0.0101658291457286,-0.0164156992175021
-0.0100804020100503,-0.0164300633708212
-0.00999497487437186,-0.0164436716286469
-0.00990954773869347,-0.0164565338309772
-0.00982412060301508,-0.0164686596108556
-0.00973869346733668,-0.0164800583975021
-0.00967975616783318,-0.0164874371859297
-0.00965326633165829,-0.0164907312163157
-0.0095678391959799,-0.0165006793938974
-0.00948241206030151,-0.0165099303259154
-0.00939698492462312,-0.0165184925193475
-0.00931155778894472,-0.0165263742964523
-0.00922613065326633,-0.0165335837976167
-0.00914070351758794,-0.0165401289841736
-0.00905527638190955,-0.0165460176411904
-0.00896984924623116,-0.0165512573802314
-0.00888442211055276,-0.0165558556420923
-0.00879899497487437,-0.0165598196995112
-0.00871356783919598,-0.0165631566598539
-0.00862814070351759,-0.0165658734677772
-0.0085427135678392,-0.0165679769078686
-0.00845728643216081,-0.0165694736072653
-0.00837185929648241,-0.0165703700382515
-0.00828643216080402,-0.0165706725208362
-0.00820100502512563,-0.0165703872253104
-0.00811557788944724,-0.0165695201747861
-0.00803015075376884,-0.016568077247716
-0.00794472361809045,-0.0165660641803953
-0.00785929648241206,-0.0165634865694455
-0.00777386934673367,-0.016560349874281
-0.00768844221105528,-0.0165566594195582
-0.00760301507537688,-0.0165524203976075
-0.00751758793969849,-0.0165476378708492
-0.0074321608040201,-0.0165423167741917
-0.00734673366834171,-0.016536461917414
-0.00726130653266332,-0.0165300779875314
-0.00717587939698493,-0.0165231695511447
-0.00709045226130653,-0.0165157410567726
-0.00700502512562814,-0.0165077968371686
-0.00691959798994975,-0.0164993411116197
-0.00683417085427136,-0.0164903779882301
-0.00680768101809647,-0.0164874371859297
-0.00674874371859297,-0.0164809044164537
-0.00666331658291457,-0.0164709281488635
-0.00657788944723618,-0.0164604562813105
-0.00649246231155779,-0.0164494925327123
-0.0064070351758794,-0.0164380405198252
-0.00632160804020101,-0.0164261037594738
-0.00623618090452261,-0.0164136856707619
-0.00615885581377206,-0.0164020100502513
-0.00615075376884422,-0.016400788499021
-0.00606532663316583,-0.0163874062357586
-0.00597989949748744,-0.0163735526967058
-0.00589447236180905,-0.0163592309511457
-0.00580904522613065,-0.016344443979575
-0.00572361809045226,-0.0163291946758482
-0.00565506209146426,-0.0163165829145729
-0.00563819095477387,-0.0163134835800145
-0.00555276381909548,-0.0162973066094305
-0.00546733668341708,-0.0162806759943527
-0.00538190954773869,-0.0162635943120486
-0.0052964824120603,-0.0162460640619637
-0.00522565897508761,-0.0162311557788945
-0.00521105527638191,-0.0162280857655943
-0.00512562814070352,-0.0162096546619809
-0.00504020100502513,-0.0161907826334515
-0.00495477386934673,-0.0161714718897916
-0.00486934673366834,-0.0161517245716652
-0.0048439979882606,-0.0161457286432161
-0.00478391959798995,-0.0161315354205985
-0.00469849246231156,-0.0161109111925408
-0.00461306532663317,-0.0160898570575865
-0.00452763819095477,-0.0160683748939043
-0.00449618972945381,-0.0160603015075377
-0.00444221105527638,-0.0160464603915234
-0.00435678391959799,-0.0160241183769281
-0.0042713567839196,-0.0160013542796293
-0.00418592964824121,-0.0159781697360362
-0.00417401791134765,-0.0159748743718593
-0.00410050251256281,-0.0159545587184772
-0.00401507537688442,-0.0159305297607573
-0.00392964824120603,-0.0159060856229256
-0.00387249435964425,-0.0158894472361809
-0.00384422110552764,-0.0158812250173267
-0.00375879396984925,-0.0158559469594333
-0.00367336683417085,-0.0158302585077889
-0.00358793969849246,-0.0158041609211336
-0.00358748639027732,-0.0158040201005025
-0.00350251256281407,-0.0157776482788657
-0.00341708542713568,-0.0157507295289307
-0.00333165829145729,-0.0157234058237732
-0.00331684404033711,-0.0157185929648241
-0.0032462311557789,-0.0156956729226368
-0.0031608040201005,-0.0156675366574422
-0.00307537688442211,-0.0156389991877628
-0.00305817047261096,-0.0156331658291457
-0.00298994974874372,-0.0156100569234811
-0.00290452261306533,-0.0155807147290998
-0.00281909547738694,-0.0155509746734585
-0.00280993041591129,-0.0155477386934673
-0.00273366834170854,-0.0155208331814997
-0.00264824120603015,-0.0154902954855596
-0.00257096396660809,-0.0154623115577889
-0.00256281407035176,-0.0154593624615092
-0.00247738693467337,-0.0154280315116971
-0.00239195979899498,-0.0153963076247038
-0.00234031132409164,-0.0153768844221106
-0.00230653266331658,-0.0153641899551265
-0.00222110552763819,-0.0153316787006405
-0.0021356783919598,-0.0152987768599137
-0.00211690650082822,-0.0152914572864322
-0.00205025125628141,-0.0152654825946929
-0.00196482412060302,-0.0152317985719613
-0.00190022727218467,-0.0152060301507538
-0.00187939698492462,-0.0151977253490126
-0.00179396984924623,-0.0151632623172013
-0.00170854271356784,-0.01512841206034
-0.00168961885781437,-0.0151206030150754
-0.00162311557788945,-0.0150931733999468
-0.00153768844221105,-0.0150575482025129
-0.00148462532455771,-0.015035175879397
-0.00145226130653266,-0.0150215366692813
-0.00136683417085427,-0.0149851389788399
-0.00128464171427926,-0.0149497487437186
-0.00128140703517588,-0.0149483565115143
-0.00119597989949749,-0.0149111884927412
-0.0011105527638191,-0.0148736365931896
-0.00108958175215119,-0.0148643216080402
-0.0010251256281407,-0.0148357003802911
-0.000939698492462313,-0.0147973807496632
-0.000898900388985205,-0.0147788944723618
-0.000854271356783922,-0.0147586778045046
-0.000768844221105527,-0.0147195919207036
-0.000712303339585541,-0.0146934673366834
-0.000683417085427136,-0.0146801234503425
-0.000597989949748745,-0.0146402725217307
-0.000529553048782776,-0.014608040201005
-0.000512562814070354,-0.0146000395204542
-0.000427135678391959,-0.014559424489696
-0.000350430672126384,-0.0145226130653266
-0.000341708542713568,-0.0145184277316716
-0.000256281407035177,-0.0144770492800136
-0.000174734370484145,-0.0144371859296482
-0.000170854271356786,-0.0144352893122694
-8.54271356783912e-05,-0.0143931478642484
-2.27778691744454e-06,-0.0143517587939699
0,-0.014350625
0.00016614882400633,-0.0142663316582915
0.000281879194630873,-0.0142076089539349
0.000333044768930509,-0.0141809045226131
0.000496669294784204,-0.0140954773869347
0.000563758389261745,-0.0140604381984464
0.000657659280140924,-0.0140100502512563
0.000816755703448072,-0.0139246231155779
0.000845637583892617,-0.0139091073822451
0.00097243766838909,-0.0138391959798995
0.00112722468130976,-0.0137537688442211
0.00112751677852349,-0.0137536075438344
0.0012781223531043,-0.0136683417085427
0.00140939597315436,-0.0135939255217238
0.00142836287777373,-0.0135829145728643
0.00157537919828919,-0.0134974874371859
0.00169127516778523,-0.0134300451153171
0.00172148318694889,-0.0134120603015075
0.00186480627819151,-0.0133266331658291
0.00197315436241611,-0.0132619460869118
0.00200714022062431,-0.0132412060301508
0.00214694148044291,-0.0131557788944724
0.00225503355704698,-0.0130896043124326
0.0022858275288102,-0.013070351758794
0.00242226912710079,-0.0129849246231156
0.00253691275167785,-0.0129129917342152
0.00255799041531507,-0.0128994974874372
0.00269122576255495,-0.0128140703517588
0.00281879194630873,-0.0127320763250695
0.00282403104042646,-0.0127286432160804
0.00295420523177716,-0.012643216080402
0.00308402849238337,-0.0125577889447236
0.0031006711409396,-0.0125468197463214
0.00321156315166105,-0.0124723618090452
0.00333844810854838,-0.0123869346733668
0.00338255033557047,-0.012357181461514
0.00346362086126205,-0.0123015075376884
0.00358769932786323,-0.0122160804020101
0.00366442953020134,-0.0121631173526975
0.00371066892285112,-0.0121306532663317
0.00383206538766743,-0.0120452261306533
0.00394630872483222,-0.011964578657215
0.00395297023425341,-0.0119597989949749
0.00407180223645955,-0.0118743718592965
0.00419023343136723,-0.0117889447236181
0.00422818791946309,-0.0117615016765714
0.00430714128861315,-0.0117035175879397
0.00442311197506907,-0.0116180904522613
0.00451006711409396,-0.0115538334631097
0.00453829188605416,-0.0115326633165829
0.00465190815322099,-0.0114472361809045
0.00476510684697673,-0.0113618090452261
0.00479194630872483,-0.0113415035028485
0.00487680535607832,-0.0112763819095477
0.00498774541943694,-0.0111909547738693
0.0050738255033557,-0.0111244393555247
0.00509796940330875,-0.011105527638191
0.0052067461998637,-0.0110201005025126
0.00531509415364957,-0.0109346733668342
0.00535570469798658,-0.0109025592494287
0.0054222536093149,-0.0108492462311558
0.00552852612299236,-0.0107638190954774
0.00563436399922335,-0.010678391959799
0.00563758389261745,-0.0106757865455413
0.00573868058791808,-0.0105929648241206
0.00584252748839357,-0.0105075376884422
0.00591946308724832,-0.0104440078009153
0.00594567043412985,-0.0104221105527638
0.00604760738401132,-0.0103366834170854
0.00614910512339538,-0.010251256281407
0.00620134228187919,-0.0102071347684106
0.0062497006943467,-0.0101658291457286
0.00634936529818136,-0.0100804020100503
0.00644858801062753,-0.00999497487437186
0.00648322147651007,-0.00996505662036572
0.00654679838755414,-0.00990954773869347
0.00664426146117131,-0.00982412060301508
0.00674128087573338,-0.00973869346733668
0.00676510067114094,-0.00971765085119386
0.0068372503578448,-0.00965326633165829
0.00693258031669546,-0.0095678391959799
0.00702746568312035,-0.00948241206030151
0.00704697986577181,-0.0094647846691782
0.00712132222621857,-0.00939698492462312
0.00721458502221616,-0.00931155778894472
0.00730740304941631,-0.00922613065326633
0.00732885906040269,-0.00920631448438632
0.00739925970530666,-0.00914070351758794
0.00749051877591205,-0.00905527638190955
0.00758133358288984,-0.00896984924623116
0.00761073825503356,-0.00894208540095444
0.00767128984750539,-0.00888442211055276
0.00776060607682553,-0.00879899497487437
0.00784947915582607,-0.00871356783919598
0.00789261744966443,-0.00867193071425356
0.00793762223240749,-0.00862814070351759
0.00802505392406479,-0.0085427135678392
0.00811204411571598,-0.00845728643216081
0.0081744966442953,-0.00839567141307843
0.00819845009844612,-0.00837185929648241
0.00828405295994645,-0.00828643216080402
0.00836921644011139,-0.00820100502512563
0.00845393828839061,-0.00811557788944724
0.00845637583892618,-0.008113111246063
0.00853777856109238,-0.00803015075376884
0.00862116883911204,-0.00794472361809045
0.00870412017258811,-0.00785929648241206
0.00873825503355705,-0.00782399019759224
0.00878639188073294,-0.00777386934673367
0.00886805980868098,-0.00768844221105528
0.00894929181390092,-0.00760301507537688
0.00902013422818792,-0.0075281258070205
0.00903004084481363,-0.00751758793969849
0.00911003463732345,-0.0074321608040201
0.00918959580229676,-0.00734673366834171
0.00926872259402616,-0.00726130653266332
0.00930201342281879,-0.00722520000655609
0.00934722636810777,-0.00717587939698493
0.00942516251555332,-0.00709045226130653
0.00950266795139703,-0.00700502512562814
0.00957974110583649,-0.00691959798994975
0.00958389261744967,-0.0069149774621135
0.00965611104777403,-0.00683417085427136
0.00973203848134362,-0.00674874371859297
0.00980753759302816,-0.00666331658291457
0.00986577181208054,-0.00659707066658359
0.00988255009526246,-0.00657788944723618
0.00995694025827138,-0.00649246231155779
0.0100309061517494,-0.0064070351758794
0.0101044465154548,-0.00632160804020101
0.0101476510067114,-0.00627115845332874
0.0101774698667592,-0.00623618090452261
0.0102499407605294,-0.00615075376884422
0.0103219903484647,-0.00606532663316583
0.0103936175288758,-0.00597989949748744
0.0104295302013423,-0.00593684420264503
0.0104647267939064,-0.00589447236180905
0.0105353212842098,-0.00580904522613065
0.0106054976981775,-0.00572361809045226
0.0106752550845931,-0.00563819095477387
0.0107114093959732,-0.00559367695648065
0.0107445143799921,-0.00555276381909548
0.0108132731556883,-0.00546733668341708
0.0108816172800229,-0.00538190954773869
0.010949545942665,-0.0052964824120603
0.010993288590604,-0.00524115856771458
0.0110170095227353,-0.00521105527638191
0.0110839709709716,-0.00512562814070352
0.0111505213191057,-0.00504020100502513
0.0112166598867549,-0.00495477386934673
0.0112751677852349,-0.00487873922579196
0.0112823732093691,-0.00486934673366834
0.01134757331156,-0.00478391959798995
0.0114123659238253,-0.00469849246231156
0.0114767504836187,-0.00461306532663317
0.0115407264651296,-0.00452763819095477
0.0115570469798658,-0.00450572457682335
0.0116042235001419,-0.00444221105527638
0.0116672918635862,-0.00435678391959799
0.0117299558834904,-0.0042713567839196
0.0117922151385027,-0.00418592964824121
0.0118389261744966,-0.00412143430932864
0.011854050391971,-0.00410050251256281
0.0119154253824244,-0.00401507537688442
0.0119763996565681,-0.00392964824120603
0.0120369728831499,-0.00384422110552764
0.0120971447673887,-0.00375879396984925
0.0121208053691275,-0.00372499773618446
0.0121568790431842,-0.00367336683417085
0.0122161916598927,-0.00358793969849246
0.0122751067909341,-0.00350251256281407
0.0123336242153944,-0.00341708542713568
0.0123917437481679,-0.00333165829145729
0.0124026845637584,-0.00331547811040209
0.0124494289281804,-0.0032462311557789
0.0125067111261322,-0.0031608040201005
0.012563599027242,-0.00307537688442211
0.0126200925027177,-0.00298994974874372
0.012676191458237,-0.00290452261306533
0.0126845637583893,-0.00289169193030661
0.0127318682550347,-0.00281909547738694
0.0127871487651886,-0.00273366834170854
0.0128420380234031,-0.00264824120603015
0.0128965359730988,-0.00256281407035176
0.0129506425901701,-0.00247738693467337
0.0129664429530201,-0.00245227105821697
0.013004342074081,-0.00239195979899498
0.0130576461489088,-0.00230653266331658
0.0131105617732311,-0.00222110552763819
0.013163088941423,-0.0021356783919598
0.0132152276777118,-0.00205025125628141
0.013248322147651,-0.00199563205367824
0.0132669728262798,-0.00196482412060302
0.0133183220285832,-0.00187939698492462
0.0133692852429227,-0.00179396984924623
0.0134198624923882,-0.00170854271356784
0.0134700538267219,-0.00162311557788945
0.0135198593223607,-0.00153768844221105
0.0135302013422819,-0.00151981756065668
0.013569273113649,-0.00145226130653266
0.0136183011971949,-0.00136683417085427
0.0136669453555404,-0.00128140703517588
0.0137152056405839,-0.00119597989949749
0.0137630821270373,-0.0011105527638191
0.0138105749122796,-0.0010251256281407
0.0138120805369128,-0.00102239614832617
0.0138576812022036,-0.000939698492462313
0.0139044049584103,-0.000854271356783922
0.0139507463248541,-0.000768844221105527
0.0139967053505664,-0.000683417085427136
0.0140422821027536,-0.000597989949748745
0.0140874766664606,-0.000512562814070354
0.0140939597315436,-0.000500205539847585
0.0141322886395738,-0.000427135678391959
0.0141767189517639,-0.000341708542713568
0.0142207677245167,-0.000256281407035177
0.0142644349708569,-0.000170854271356786
0.0143077207166347,-8.54271356783912e-05
0.014350625,0
0.0143758389261745,5.11880145014619e-05
0.0144894879722688,0.000281879194630873
0.0146241963179713,0.000563758389261745
0.0146577181208054,0.00063617723814537
0.0147547434452776,0.000845637583892617
0.0148811221877593,0.00112751677852349
0.0149395973154362,0.00126249348238082
0.0150033182217871,0.00140939597315436
0.0151213140449775,0.00169127516778523
0.0152214765100671,0.00193945862476054
0.0152350993280138,0.00197315436241611
0.0153446259952141,0.00225503355704698
0.0154498950698992,0.00253691275167785
0.015503355704698,0.0026863456291353
0.0155508573109876,0.00281879194630873
0.0156474672372552,0.0031006711409396
0.0157397180916664,0.00338255033557047
0.0157852348993289,0.00352887931730687
0.0158275324114629,0.00366442953020134
0.0159108483037764,0.00394630872483222
0.0159896558652452,0.00422818791946309
0.0160639017692147,0.00451006711409396
0.0160671140939597,0.00452314360639846
0.0161334107722346,0.00479194630872483
0.0161982014161369,0.0050738255033557
0.0162582033671553,0.00535570469798658
0.0163133331853814,0.00563758389261745
0.0163489932885906,0.00583838359226438
0.0163634593759097,0.00591946308724832
0.0164084177991552,0.00620134228187919
0.0164481832704153,0.00648322147651007
0.0164826342432393,0.00676510067114094
0.016511637481704,0.00704697986577181
0.0165350471918617,0.00732885906040269
0.0165527041305385,0.00761073825503356
0.0165644346922516,0.00789261744966443
0.0165700499746118,0.0081744966442953
0.0165693448220875,0.00845637583892618
0.0165620968474183,0.00873825503355705
0.0165480654293006,0.00902013422818792
0.0165269906842098,0.00930201342281879
0.0164985924093925,0.00958389261744967
0.0164625689931604,0.00986577181208054
0.0164185962876445,0.0101476510067114
0.016366326438139,0.0104295302013423
0.0163489932885906,0.0105106096963262
0.0163049190210593,0.0107114093959732
0.0162340869273646,0.010993288590604
0.0161535528298516,0.0112751677852349
0.0160671140939597,0.0115439704875613
0.0160627756720804,0.0115570469798658
0.0159599171398052,0.0118389261744966
0.0158454885345958,0.0121208053691275
0.0157852348993289,0.012256355582022
0.0157177670206392,0.0124026845637584
0.0155758067925629,0.0126845637583893
0.015503355704698,0.0128170100755627
0.0154181891383212,0.0129664429530201
0.0152438037758134,0.013248322147651
0.0152214765100671,0.0132820178853066
0.0150493093819205,0.0135302013422819
0.0149395973154362,0.0136771038330554
0.0148336676551422,0.0138120805369128
0.0146577181208054,0.01402154088266
0.0145935351559944,0.0140939597315436
0.0143758389261745,0.014324650911673
0.014324650911673,0.0143758389261745
0.0140939597315436,0.0145935351559944
0.01402154088266,0.0146577181208054
0.0138120805369128,0.0148336676551422
0.0136771038330554,0.0149395973154362
0.0135302013422819,0.0150493093819205
0.0132820178853066,0.0152214765100671
0.013248322147651,0.0152438037758134
0.0129664429530201,0.0154181891383212
0.0128170100755627,0.015503355704698
0.0126845637583893,0.0155758067925629
0.0124026845637584,0.0157177670206392
0.012256355582022,0.0157852348993289
0.0121208053691275,0.0158454885345958
0.0118389261744966,0.0159599171398052
0.0115570469798658,0.0160627756720804
0.0115439704875613,0.0160671140939597
0.0112751677852349,0.0161535528298516
0.010993288590604,0.0162340869273646
0.0107114093959732,0.0163049190210593
0.0105106096963262,0.0163489932885906
0.0104295302013423,0.016366326438139
0.0101476510067114,0.0164185962876445
0.00986577181208054,0.0164625689931604
0.00958389261744967,0.0164985924093925
0.00930201342281879,0.0165269906842098
0.00902013422818792,0.0165480654293006
0.00873825503355705,0.0165620968474183
0.00845637583892618,0.0165693448220875
0.0081744966442953,0.0165700499746118
0.00789261744966443,0.0165644346922516
0.00761073825503356,0.0165527041305385
0.00732885906040269,0.0165350471918617
0.00704697986577181,0.016511637481704
0.00676510067114094,0.0164826342432393
0.00648322147651007,0.0164481832704153
0.00620134228187919,0.0164084177991552
0.00591946308724832,0.0163634593759097
0.00583838359226438,0.0163489932885906
0.00563758389261745,0.0163133331853814
0.00535570469798658,0.0162582033671553
0.0050738255033557,0.0161982014161369
0.00479194630872483,0.0161334107722346
0.00452314360639846,0.0160671140939597
0.00451006711409396,0.0160639017692147
0.00422818791946309,0.0159896558652452
0.00394630872483222,0.0159108483037764
0.00366442953020134,0.0158275324114629
0.00352887931730687,0.0157852348993289
0.00338255033557047,0.0157397180916664
0.0031006711409396,0.0156474672372552
0.00281879194630873,0.0155508573109876
0.0026863456291353,0.015503355704698
0.00253691275167785,0.0154498950698992
0.00225503355704698,0.0153446259952141
0.00197315436241611,0.0152350993280138
0.00193945862476054,0.0152214765100671
0.00169127516778523,0.0151213140449775
0.00140939597315436,0.0150033182217871
0.00126249348238082,0.0149395973154362
0.00112751677852349,0.0148811221877593
0.000845637583892617,0.0147547434452776
0.00063617723814537,0.0146577181208054
0.000563758389261745,0.0146241963179713
0.000281879194630873,0.0144894879722688
5.11880145014619e-05,0.0143758389261745
0,0.014350625
-8.54271356783912e-05,0.0143077207166347
-0.000170854271356786,0.0142644349708569
-0.000256281407035177,0.0142207677245167
-0.000341708542713568,0.0141767189517639
-0.000427135678391959,0.0141322886395738
-0.000500205539847585,0.0140939597315436
-0.000512562814070354,0.0140874766664606
-0.000597989949748745,0.0140422821027536
-0.000683417085427136,0.0139967053505664
-0.000768844221105527,0.0139507463248541
-0.000854271356783922,0.0139044049584103
-0.000939698492462313,0.0138576812022036
-0.00102239614832617,0.0138120805369128
-0.0010251256281407,0.0138105749122796
-0.0011105527638191,0.0137630821270373
-0.00119597989949749,0.0137152056405839
-0.00128140703517588,0.0136669453555404
-0.00136683417085427,0.0136183011971949
-0.00145226130653266,0.013569273113649
-0.00151981756065668,0.0135302013422819
-0.00153768844221105,0.0135198593223607
-0.00162311557788945,0.0134700538267219
-0.00170854271356784,0.0134198624923882
-0.00179396984924623,0.0133692852429227
-0.00187939698492462,0.0133183220285832
-0.00196482412060302,0.0132669728262798
-0.00199563205367824,0.013248322147651
-0.00205025125628141,0.0132152276777118
-0.0021356783919598,0.013163088941423
-0.00222110552763819,0.0131105617732311
-0.00230653266331658,0.0130576461489088
-0.00239195979899498,0.013004342074081
-0.00245227105821697,0.0129664429530201
-0.00247738693467337,0.0129506425901701
-0.00256281407035176,0.0128965359730988
-0.00264824120603015,0.0128420380234031
-0.00273366834170854,0.0127871487651886
-0.00281909547738694,0.0127318682550347
-0.00289169193030661,0.0126845637583893
-0.00290452261306533,0.012676191458237
-0.00298994974874372,0.0126200925027177
-0.00307537688442211,0.012563599027242
-0.0031608040201005,0.0125067111261322
-0.0032462311557789,0.0124494289281804
-0.00331547811040209,0.0124026845637584
-0.00333165829145729,0.0123917437481679
-0.00341708542713568,0.0123336242153944
-0.00350251256281407,0.0122751067909341
-0.00358793969849246,0.0122161916598927
-0.00367336683417085,0.0121568790431842
-0.00372499773618446,0.0121208053691275
-0.00375879396984925,0.0120971447673887
-0.00384422110552764,0.0120369728831499
-0.00392964824120603,0.0119763996565681
-0.00401507537688442,0.0119154253824244
-0.00410050251256281,0.011854050391971
-0.00412143430932864,0.0118389261744966
-0.00418592964824121,0.0117922151385027
-0.0042713567839196,0.0117299558834904
-0.00435678391959799,0.0116672918635862
-0.00444221105527638,0.0116042235001419
-0.00450572457682335,0.0115570469798658
-0.00452763819095477,0.0115407264651296
-0.00461306532663317,0.0114767504836187
-0.00469849246231156,0.0114123659238253
-0.00478391959798995,0.01134757331156
-0.00486934673366834,0.0112823732093691
-0.00487873922579196,0.0112751677852349
-0.00495477386934673,0.0112166598867549
-0.00504020100502513,0.0111505213191057
-0.00512562814070352,0.0110839709709716
-0.00521105527638191,0.0110170095227353
-0.00524115856771458,0.010993288590604
-0.0052964824120603,0.010949545942665
-0.00538190954773869,0.0108816172800229
-0.00546733668341708,0.0108132731556883
-0.00555276381909548,0.0107445143799921
-0.00559367695648065,0.0107114093959732
-0.00563819095477387,0.0106752550845931
-0.00572361809045226,0.0106054976981775
-0.00580904522613065,0.0105353212842098
-0.00589447236180905,0.0104647267939064
-0.00593684420264503,0.0104295302013423
-0.00597989949748744,0.0103936175288758
-0.00606532663316583,0.0103219903484647
-0.00615075376884422,0.0102499407605294
-0.00623618090452261,0.0101774698667592
-0.00627115845332874,0.0101476510067114
-0.00632160804020101,0.0101044465154548
-0.0064070351758794,0.0100309061517494
-0.00649246231155779,0.00995694025827138
-0.00657788944723618,0.00988255009526246
-0.00659707066658359,0.00986577181208054
-0.00666331658291457,0.00980753759302816
-0.00674874371859297,0.00973203848134362
-0.00683417085427136,0.00965611104777403
-0.0069149774621135,0.00958389261744967
-0.00691959798994975,0.00957974110583649
-0.00700502512562814,0.00950266795139703
-0.00709045226130653,0.00942516251555332
-0.00717587939698493,0.00934722636810777
-0.00722520000655609,0.00930201342281879
-0.00726130653266332,0.00926872259402616
-0.00734673366834171,0.00918959580229676
-0.0074321608040201,0.00911003463732345
-0.00751758793969849,0.00903004084481363
-0.0075281258070205,0.00902013422818792
-0.00760301507537688,0.00894929181390092
-0.00768844221105528,0.00886805980868098
-0.00777386934673367,0.00878639188073294
-0.00782399019759224,0.00873825503355705
-0.00785929648241206,0.00870412017258811
-0.00794472361809045,0.00862116883911204
-0.00803015075376884,0.00853777856109238
-0.008113111246063,0.00845637583892618
-0.00811557788944724,0.00845393828839061
-0.00820100502512563,0.00836921644011139
-0.00828643216080402,0.00828405295994645
-0.00837185929648241,0.00819845009844612
-0.00839567141307843,0.0081744966442953
-0.00845728643216081,0.00811204411571598
-0.0085427135678392,0.00802505392406479
-0.00862814070351759,0.00793762223240749
-0.00867193071425356,0.00789261744966443
-0.00871356783919598,0.00784947915582607
-0.00879899497487437,0.00776060607682553
-0.00888442211055276,0.00767128984750539
-0.00894208540095444,0.00761073825503356
-0.00896984924623116,0.00758133358288984
-0.00905527638190955,0.00749051877591205
-0.00914070351758794,0.00739925970530666
-0.00920631448438632,0.00732885906040269
-0.00922613065326633,0.00730740304941631
-0.00931155778894472,0.00721458502221616
-0.00939698492462312,0.00712132222621857
-0.0094647846691782,0.00704697986577181
-0.00948241206030151,0.00702746568312035
-0.0095678391959799,0.00693258031669546
-0.00965326633165829,0.0068372503578448
-0.00971765085119386,0.00676510067114094
-0.00973869346733668,0.00674128087573338
-0.00982412060301508,0.00664426146117131
-0.00990954773869347,0.00654679838755414
-0.00996505662036572,0.00648322147651007
-0.00999497487437186,0.00644858801062753
-0.0100804020100503,0.00634936529818136
-0.0101658291457286,0.0062497006943467
-0.0102071347684106,0.00620134228187919
-0.010251256281407,0.00614910512339538
-0.0103366834170854,0.00604760738401132
-0.0104221105527638,0.00594567043412985
-0.0104440078009153,0.00591946308724832
-0.0105075376884422,0.00584252748839357
-0.0105929648241206,0.00573868058791808
-0.0106757865455413,0.00563758389261745
-0.010678391959799,0.00563436399922335
-0.0107638190954774,0.00552852612299236
-0.0108492462311558,0.0054222536093149
-0.0109025592494287,0.00535570469798658
-0.0109346733668342,0.00531509415364957
-0.0110201005025126,0.0052067461998637
-0.011105527638191,0.00509796940330875
-0.0111244393555247,0.0050738255033557
-0.0111909547738693,0.00498774541943694
-0.0112763819095477,0.00487680535607832
-0.0113415035028485,0.00479194630872483
-0.0113618090452261,0.00476510684697673
-0.0114472361809045,0.00465190815322099
-0.0115326633165829,0.00453829188605416
-0.0115538334631097,0.00451006711409396
-0.0116180904522613,0.00442311197506907
-0.0117035175879397,0.00430714128861315
-0.0117615016765714,0.00422818791946309
-0.0117889447236181,0.00419023343136723
-0.0118743718592965,0.00407180223645955
-0.0119597989949749,0.00395297023425341
-0.011964578657215,0.00394630872483222
-0.0120452261306533,0.00383206538766743
-0.0121306532663317,0.00371066892285112
-0.0121631173526975,0.00366442953020134
-0.0122160804020101,0.00358769932786323
-0.0123015075376884,0.00346362086126205
-0.012357181461514,0.00338255033557047
-0.0123869346733668,0.00333844810854838
-0.0124723618090452,0.00321156315166105
-0.0125468197463214,0.0031006711409396
-0.0125577889447236,0.00308402849238337
-0.012643216080402,0.00295420523177716
-0.0127286432160804,0.00282403104042646
-0.0127320763250695,0.00281879194630873
-0.0128140703517588,0.00269122576255495
-0.0128994974874372,0.00255799041531507
-0.0129129917342152,0.00253691275167785
-0.0129849246231156,0.00242226912710079
-0.013070351758794,0.0022858275288102
-0.0130896043124326,0.00225503355704698
-0.0131557788944724,0.00214694148044291
-0.0132412060301508,0.00200714022062431
-0.0132619460869118,0.00197315436241611
-0.0133266331658291,0.00186480627819151
-0.0134120603015075,0.00172148318694889
-0.0134300451153171,0.00169127516778523
-0.0134974874371859,0.00157537919828919
-0.0135829145728643,0.00142836287777373
-0.0135939255217238,0.00140939597315436
-0.0136683417085427,0.0012781223531043
-0.0137536075438344,0.00112751677852349
-0.0137537688442211,0.00112722468130976
-0.0138391959798995,0.00097243766838909
-0.0139091073822451,0.000845637583892617
-0.0139246231155779,0.000816755703448072
-0.0140100502512563,0.000657659280140924
-0.0140604381984464,0.000563758389261745
-0.0140954773869347,0.000496669294784204
-0.0141809045226131,0.000333044768930509
-0.0142076089539349,0.000281879194630873
-0.0142663316582915,0.00016614882400633
-0.014350625,0
-0.0143517587939699,-2.27778691744454e-06
-0.0143931478642484,-8.54271356783912e-05
-0.0144352893122694,-0.000170854271356786
-0.0144371859296482,-0.000174734370484145
-0.0144770492800136,-0.000256281407035177
-0.0145184277316716,-0.000341708542713568
-0.0145226130653266,-0.000350430672126384
-0.014559424489696,-0.000427135678391959
-0.0146000395204542,-0.000512562814070354
-0.014608040201005,-0.000529553048782776
-0.0146402725217307,-0.000597989949748745
-0.0146801234503425,-0.000683417085427136
-0.0146934673366834,-0.000712303339585541
-0.0147195919207036,-0.000768844221105527
-0.0147586778045046,-0.000854271356783922
-0.0147788944723618,-0.000898900388985205
-0.0147973807496632,-0.000939698492462313
-0.0148357003802911,-0.0010251256281407
-0.0148643216080402,-0.00108958175215119
-0.0148736365931896,-0.0011105527638191
-0.0149111884927412,-0.00119597989949749
-0.0149483565115143,-0.00128140703517588
-0.0149497487437186,-0.00128464171427926
-0.0149851389788399,-0.00136683417085427
-0.0150215366692813,-0.00145226130653266
-0.015035175879397,-0.00148462532455771
-0.0150575482025129,-0.00153768844221105
-0.0150931733999468,-0.00162311557788945
-0.0151206030150754,-0.00168961885781437
-0.01512841206034,-0.00170854271356784
-0.0151632623172013,-0.00179396984924623
-0.0151977253490126,-0.00187939698492462
-0.0152060301507538,-0.00190022727218467
-0.0152317985719613,-0.00196482412060302
-0.0152654825946929,-0.00205025125628141
-0.0152914572864322,-0.00211690650082822
-0.0152987768599137,-0.0021356783919598
-0.0153316787006405,-0.00222110552763819
-0.0153641899551265,-0.00230653266331658
-0.0153768844221106,-0.00234031132409164
-0.0153963076247038,-0.00239195979899498
-0.0154280315116971,-0.00247738693467337
-0.0154593624615092,-0.00256281407035176
-0.0154623115577889,-0.00257096396660809
-0.0154902954855596,-0.00264824120603015
-0.0155208331814997,-0.00273366834170854
-0.0155477386934673,-0.00280993041591129
-0.0155509746734585,-0.00281909547738694
-0.0155807147290998,-0.00290452261306533
-0.0156100569234811,-0.00298994974874372
-0.0156331658291457,-0.00305817047261096
-0.0156389991877628,-0.00307537688442211
-0.0156675366574422,-0.0031608040201005
-0.0156956729226368,-0.0032462311557789
-0.0157185929648241,-0.00331684404033711
-0.0157234058237732,-0.00333165829145729
-0.0157507295289307,-0.00341708542713568
-0.0157776482788657,-0.00350251256281407
-0.0158040201005025,-0.00358748639027732
-0.0158041609211336,-0.00358793969849246
-0.0158302585077889,-0.00367336683417085
-0.0158559469594333,-0.00375879396984925
-0.0158812250173267,-0.00384422110552764
-0.0158894472361809,-0.00387249435964425
-0.0159060856229256,-0.00392964824120603
-0.0159305297607573,-0.00401507537688442
-0.0159545587184772,-0.00410050251256281
-0.0159748743718593,-0.00417401791134765
-0.0159781697360362,-0.00418592964824121
-0.0160013542796293,-0.0042713567839196
-0.0160241183769281,-0.00435678391959799
-0.0160464603915234,-0.00444221105527638
-0.0160603015075377,-0.00449618972945381
-0.0160683748939043,-0.00452763819095477
-0.0160898570575865,-0.00461306532663317
-0.0161109111925408,-0.00469849246231156
-0.0161315354205985,-0.00478391959798995
-0.0161457286432161,-0.0048439979882606
-0.0161517245716652,-0.00486934673366834
-0.0161714718897916,-0.00495477386934673
-0.0161907826334515,-0.00504020100502513
-0.0162096546619809,-0.00512562814070352
-0.0162280857655943,-0.00521105527638191
-0.0162311557788945,-0.00522565897508761
-0.0162460640619637,-0.0052964824120603
-0.0162635943120486,-0.00538190954773869
-0.0162806759943527,-0.00546733668341708
-0.0162973066094305,-0.00555276381909548
-0.0163134835800145,-0.00563819095477387
-0.0163165829145729,-0.00565506209146426
-0.0163291946758482,-0.00572361809045226
-0.016344443979575,-0.00580904522613065
-0.0163592309511457,-0.00589447236180905
-0.0163735526967058,-0.00597989949748744
-0.0163874062357586,-0.00606532663316583
-0.016400788499021,-0.00615075376884422
-0.0164020100502513,-0.00615885581377206
-0.0164136856707619,-0.00623618090452261
-0.0164261037594738,-0.00632160804020101
-0.0164380405198252,-0.0064070351758794
-0.0164494925327123,-0.00649246231155779
-0.0164604562813105,-0.00657788944723618
-0.0164709281488635,-0.00666331658291457
-0.0164809044164537,-0.00674874371859297
-0.0164874371859297,-0.00680768101809647


==> figures/yieldSurface/fitContour_rho_6_theta_0.csv <==
-0.0195226130653266,-0.00906952736285255
-0.0195261936589528,-0.00914572864321608
-0.0195324483651849,-0.00932160804020101
-0.0195366854934954,-0.00949748743718593
-0.019538870524301,-0.00967336683417085
-0.0195389674378336,-0.00984924623115578
-0.0195369386675894,-0.0100251256281407
-0.0195327450531833,-0.0102010050251256
-0.0195263457925831,-0.0103768844221106
-0.0195226130653266,-0.0104530857024741
-0.0195176806708115,-0.0105527638190955
-0.0195066992236139,-0.0107286432160804
-0.0194933671421444,-0.0109045226130653
-0.0194776352616791,-0.0110804020100503
-0.0194594524543151,-0.0112562814070352
-0.0194387655745708,-0.0114321608040201
-0.0194155194039664,-0.011608040201005
-0.0193896565945047,-0.01178391959799
-0.0193611176109613,-0.0119597989949749
-0.0193467336683417,-0.0120410327268738
-0.0193297542676247,-0.0121356783919598
-0.0192954923973711,-0.0123115577889447
-0.0192583347008215,-0.0124874371859297
-0.0192182101658217,-0.0126633165829146
-0.0191750451844728,-0.0128391959798995
-0.0191708542713568,-0.0128552513388942
-0.019128504253885,-0.0130150753768844
-0.0190787051491176,-0.0131909547738693
-0.0190255884394923,-0.0133668341708543
-0.0189949748743719,-0.013462509495628
-0.0189688873243612,-0.0135427135678392
-0.0189084375341683,-0.0137185929648241
-0.0188443480750367,-0.013894472361809
-0.0188190954773869,-0.0139603687693272
-0.01877618895383,-0.014070351758794
-0.0187039368270745,-0.0142462311557789
-0.018643216080402,-0.0143865638511267
-0.0186275401048344,-0.0144221105527638
-0.018546448170274,-0.0145979899497487
-0.0184673366834171,-0.0147610264426971
-0.018460977509892,-0.0147738693467337
-0.0183702743419225,-0.0149497487437186
-0.0182914572864322,-0.0150953951143992
-0.0182747412389598,-0.0151256281407035
-0.01817354684748,-0.0153015075376884
-0.0181155778894472,-0.0153979977352676
-0.0180667825851729,-0.0154773869346734
-0.017954091506726,-0.0156532663316583
-0.0179396984924623,-0.0156749266409761
-0.0178347133173501,-0.0158291457286432
-0.0177638190954774,-0.01592919486465
-0.0177087146591904,-0.0160050251256281
-0.0175879396984925,-0.0161649716080076
-0.0175755885858566,-0.0161809045226131
-0.0174344587532437,-0.016356783919598
-0.0174120603015075,-0.0163837508431373
-0.0172848856264819,-0.0165326633165829
-0.0172361809045226,-0.0165877728604116
-0.0171263070752353,-0.0167085427135678
-0.0170603015075377,-0.0167787500677943
-0.0169579059827683,-0.0168844221105528
-0.0168844221105528,-0.0169579059827683
-0.0167787500677943,-0.0170603015075377
-0.0167085427135678,-0.0171263070752353
-0.0165877728604116,-0.0172361809045226
-0.0165326633165829,-0.0172848856264819
-0.0163837508431373,-0.0174120603015075
-0.016356783919598,-0.0174344587532437
-0.0161809045226131,-0.0175755885858566
-0.0161649716080076,-0.0175879396984925
-0.0160050251256281,-0.0177087146591904
-0.01592919486465,-0.0177638190954774
-0.0158291457286432,-0.0178347133173501
-0.0156749266409761,-0.0179396984924623
-0.0156532663316583,-0.017954091506726
-0.0154773869346734,-0.0180667825851729
-0.0153979977352676,-0.0181155778894472
-0.0153015075376884,-0.01817354684748
-0.0151256281407035,-0.0182747412389598
-0.0150953951143992,-0.0182914572864322
-0.0149497487437186,-0.0183702743419225
-0.0147738693467337,-0.018460977509892
-0.0147610264426971,-0.0184673366834171
-0.0145979899497487,-0.018546448170274
-0.0144221105527638,-0.0186275401048344
-0.0143865638511267,-0.018643216080402
-0.0142462311557789,-0.0187039368270745
-0.014070351758794,-0.01877618895383
-0.0139603687693272,-0.0188190954773869
-0.013894472361809,-0.0188443480750367
-0.0137185929648241,-0.0189084375341683
-0.0135427135678392,-0.0189688873243612
-0.013462509495628,-0.0189949748743719
-0.0133668341708543,-0.0190255884394923
-0.0131909547738693,-0.0190787051491176
-0.0130150753768844,-0.019128504253885
-0.0128552513388942,-0.0191708542713568
-0.0128391959798995,-0.0191750451844728
-0.0126633165829146,-0.0192182101658217
-0.0124874371859297,-0.0192583347008215
-0.0123115577889447,-0.0192954923973711
-0.0121356783919598,-0.0193297542676247
-0.0120410327268738,-0.0193467336683417
-0.0119597989949749,-0.0193611176109613
-0.01178391959799,-0.0193896565945047
-0.011608040201005,-0.0194155194039664
-0.0114321608040201,-0.0194387655745708
-0.0112562814070352,-0.0194594524543151
-0.0110804020100503,-0.0194776352616791
-0.0109045226130653,-0.0194933671421444
-0.0107286432160804,-0.0195066992236139
-0.0105527638190955,-0.0195176806708115
-0.0104530857024741,-0.0195226130653266
-0.0103768844221106,-0.0195263457925831
-0.0102010050251256,-0.0195327450531833
-0.0100251256281407,-0.0195369386675894
-0.00984924623115578,-0.0195389674378336
-0.00967336683417085,-0.019538870524301
-0.00949748743718593,-0.0195366854934954
-0.00932160804020101,-0.0195324483651849
-0.00914572864321608,-0.0195261936589528
-0.00906952736285255,-0.0195226130653266
-0.00896984924623116,-0.0195179429477843
-0.00879396984924623,-0.0195077273971615
-0.00861809045226131,-0.0194955871817802
-0.00844221105527639,-0.0194815518614144
-0.00826633165829146,-0.0194656496717103
-0.00809045226130653,-0.019447907569123
-0.00791457286432161,-0.0194283512752945
-0.00773869346733668,-0.0194070053208639
-0.00756281407035176,-0.0193838930887005
-0.00738693467336684,-0.0193590368565464
-0.00730570094146795,-0.0193467336683417
-0.00721105527638191,-0.0193324361294019
-0.00703517587939699,-0.01930411516525
-0.00685929648241206,-0.0192741131949015
-0.00668341708542713,-0.0192424486710728
-0.00650753768844221,-0.0192091391119491
-0.00633165829145729,-0.0191742011415831
-0.00631560293246256,-0.0191708542713568
-0.00615577889447236,-0.0191376146225732
-0.00597989949748744,-0.0190994301237262
-0.00580402010050251,-0.0190596657139566
-0.00562814070351759,-0.0190183348295789
-0.00553246537874381,-0.0189949748743719
-0.00545226130653266,-0.0189754337708808
-0.00527638190954774,-0.018930973971778
-0.00510050251256281,-0.0188849878485525
-0.00492462311557789,-0.0188374860426655
-0.00485872670805972,-0.0188190954773869
-0.00474874371859297,-0.0187884593092637
-0.00457286432160804,-0.0187379281135432
-0.00439698492462311,-0.0186859138120288
-0.00425665222927531,-0.018643216080402
-0.00422110552763819,-0.0186324192966347
-0.00404522613065327,-0.0185774387819676
-0.00386934673366834,-0.0185210025949354
-0.00370631024071999,-0.0184673366834171
-0.00369346733668342,-0.0184631157864909
-0.0035175879396985,-0.0184037678607545
-0.00334170854271357,-0.0183429869465758
-0.00319606217203292,-0.0182914572864322
-0.00316582914572864,-0.0182807753395603
-0.00298994974874372,-0.0182171287400312
-0.0028140703517588,-0.0181520675059517
-0.0027175801541796,-0.0181155778894472
-0.00263819095477387,-0.0180855899716344
-0.00246231155778895,-0.0180177010400052
-0.00228643216080402,-0.0179484119371678
-0.00226477185148623,-0.0179396984924623
-0.00211055276381909,-0.0178777182147052
-0.00193467336683417,-0.017805631761175
-0.00183462423082739,-0.0177638190954774
-0.00175879396984925,-0.0177321534996902
-0.00158291457286432,-0.017657286476722
-0.00142296809048489,-0.0175879396984925
-0.0014070351758794,-0.0175810363471763
-0.00123115577889447,-0.0175034024231504
-0.00105527638190955,-0.0174243906763711
-0.00102830945837022,-0.0174120603015075
-0.000879396984924619,-0.0173440008256818
-0.000703517587939698,-0.0172622362796543
-0.000648408044110984,-0.0172361809045226
-0.000527638190954777,-0.0171790976937351
-0.000351758793969849,-0.0170945866264105
-0.000281551439743361,-0.0170603015075377
-0.000175879396984928,-0.0170087037436469
0,-0.0169214496
7.31467389723157e-05,-0.0168844221105528
0.000281879194630873,-0.0167787490261267
0.000417239808833957,-0.0167085427135678
0.000563758389261745,-0.0166325253942284
0.000751764913349182,-0.0165326633165829
0.000845637583892617,-0.0164827754758212
0.0010773618517306,-0.016356783919598
0.00112751677852349,-0.0163294938849638
0.00139461351035024,-0.0161809045226131
0.00140939597315436,-0.0161726730041976
0.00169127516778523,-0.0160123023462771
0.00170380444584485,-0.0160050251256281
0.00197315436241611,-0.015848369284318
0.00200554816429533,-0.0158291457286432
0.00225503355704698,-0.0156808597103092
0.00230055976865444,-0.0156532663316583
0.00253691275167785,-0.0155097567003043
0.00258922208425726,-0.0154773869346734
0.00281879194630873,-0.0153350409186013
0.00287188634248728,-0.0153015075376884
0.0031006711409396,-0.0151566905828442
0.0031488750067819,-0.0151256281407035
0.00338255033557047,-0.0149746814359165
0.00342048431066398,-0.0149497487437186
0.00366442953020134,-0.0147889867247453
0.00368698654271784,-0.0147738693467337
0.00394630872483222,-0.0145995771860831
0.00394863210859152,-0.0145979899497487
0.00420534730632347,-0.0144221105527638
0.00422818791946309,-0.014406413236483
0.00445758750146821,-0.0142462311557789
0.00451006711409396,-0.0142094631982707
0.00470558909033112,-0.014070351758794
0.00479194630872483,-0.0140086898901166
0.00494953926716931,-0.013894472361809
0.0050738255033557,-0.0138040528476112
0.00518961015660806,-0.0137185929648241
0.00535570469798658,-0.0135955090329097
0.00542596007545004,-0.0135427135678392
0.00563758389261745,-0.0133830128635142
0.00565873468474311,-0.0133668341708543
0.00588774493602942,-0.0131909547738693
0.00591946308724832,-0.0131664918741182
0.00611322714744163,-0.0130150753768844
0.00620134228187919,-0.0129458931912149
0.00633552603612226,-0.0128391959798995
0.00648322147651007,-0.0127211768230892
0.00655474871835783,-0.0126633165829146
0.00676510067114094,-0.0124922856556617
0.00677099364912015,-0.0124874371859297
0.00698382121548483,-0.0123115577889447
0.00704697986577181,-0.0122590848577398
0.0071938268046055,-0.0121356783919598
0.00732885906040269,-0.0120215621959541
0.00740114016493701,-0.0119597989949749
0.0076057948794247,-0.01178391959799
0.00761073825503356,-0.0117796506609027
0.00780735602662082,-0.011608040201005
0.00789261744966443,-0.0115331668207646
0.00800646305431252,-0.0114321608040201
0.0081744966442953,-0.0112821363629755
0.00820317049653732,-0.0112562814070352
0.00839714809966495,-0.0110804020100503
0.00845637583892618,-0.0110263687648996
0.00858867305580031,-0.0109045226130653
0.00873825503355705,-0.010765818964279
0.00877798180880186,-0.0107286432160804
0.00896479606676889,-0.0105527638190955
0.00902013422818792,-0.0105003278107154
0.00914927384606517,-0.0103768844221106
0.00930201342281879,-0.0102298169144325
0.00933168587814308,-0.0102010050251256
0.00951169569792716,-0.0100251256281407
0.00958389261744967,-0.00995408411551798
0.00968958241093352,-0.00984924623115578
0.0098655245741606,-0.00967336683417085
0.00986577181208054,-0.00967311817601004
0.0100390652727696,-0.00949748743718593
0.0101476510067114,-0.00938654800897701
0.0102107479305686,-0.00932160804020101
0.0103803848907296,-0.00914572864321608
0.0104295302013423,-0.0090944034032451
0.0105479639817227,-0.00896984924623116
0.0107114093959732,-0.00879648975888913
0.0107137693778401,-0.00879396984924623
0.0108773991176256,-0.00861809045226131
0.010993288590604,-0.00849242896786151
0.0110393091089153,-0.00844221105527639
0.0111992657863143,-0.00826633165829146
0.0112751677852349,-0.00818217836090544
0.011357406627119,-0.00809045226130653
0.0115137638325681,-0.00791457286432161
0.0115570469798658,-0.00786549608379332
0.0116682514165741,-0.00773869346733668
0.0118210807013488,-0.00756281407035176
0.0118389261744966,-0.00754211706536031
0.0119720210244117,-0.00738693467336684
0.0121208053691275,-0.00721174741190368
0.0121213902368577,-0.00721105527638191
0.012268881300723,-0.00703517587939699
0.0124026845637584,-0.00687399976998221
0.0124148333604242,-0.00685929648241206
0.0125589866644565,-0.00668341708542713
0.0126845637583893,-0.00652863379648052
0.012701604160351,-0.00650753768844221
0.0128424803955984,-0.00633165829145729
0.0129664429530201,-0.00617527920816692
0.0129818379686393,-0.00615577889447236
0.013119494953507,-0.00597989949748744
0.013248322147651,-0.00581353180676269
0.0132556597836285,-0.00580402010050251
0.0133901523208142,-0.00562814070351759
0.0135231751429383,-0.00545226130653266
0.0135302013422819,-0.00544288612995716
0.0136545643718566,-0.00527638190954774
0.0137844855868158,-0.00510050251256281
0.0138120805369128,-0.00506278025720761
0.0139128332641765,-0.00492462311557789
0.0140397012042872,-0.00474874371859297
0.0140939597315436,-0.0046727354599351
0.0141650518512398,-0.00457286432160804
0.0142889113854277,-0.00439698492462311
0.0143758389261745,-0.00427216161058674
0.0144113041141659,-0.00422110552763819
0.0145321965968187,-0.00404522613065327
0.0146516615780791,-0.00386934673366834
0.0146577181208054,-0.00386033571624107
0.0147696288521579,-0.00369346733668342
0.0148861748869901,-0.0035175879396985
0.0149395973154362,-0.00343603836529302
0.0150012721961315,-0.00334170854271357
0.0151149328486951,-0.00316582914572864
0.0152214765100671,-0.00299890567117872
0.0152271831983654,-0.00298994974874372
0.0153379883855341,-0.0028140703517588
0.0154473944689642,-0.00263819095477387
0.015503355704698,-0.00254711171340431
0.015555387490555,-0.00246231155778895
0.0156619723817878,-0.00228643216080402
0.0157671662292997,-0.00211055276381909
0.0157852348993289,-0.00207996062398935
0.0158709551536645,-0.00193467336683417
0.0159733563710523,-0.00175879396984925
0.0160671140939597,-0.00159556290688085
0.0160743729562955,-0.00158291457286432
0.0161739984901258,-0.0014070351758794
0.0162722456875205,-0.00123115577889447
0.0163489932885906,-0.00109182500792095
0.0163691140187701,-0.00105527638190955
0.0164646031331291,-0.000879396984924619
0.0165587182554363,-0.000703517587939698
0.0166308724832215,-0.0005666894906326
0.0166514595351631,-0.000527638190954777
0.0167428276970436,-0.000351758793969849
0.0168328243231526,-0.000175879396984928
0.0169127516778524,-1.72619106169968e-05
0.0169214496,0
0.0170606281443111,0.000281879194630873
0.0171946308724832,0.000560324476793159
0.0171962839593529,0.000563758389261745
0.0173284123127595,0.000845637583892617
0.0174570105544382,0.00112751677852349
0.0174765100671141,0.00117150282557135
0.0175820663349505,0.00140939597315436
0.0177035749898721,0.00169127516778523
0.017758389261745,0.00182236619216598
0.0178215204065887,0.00197315436241611
0.0179358875041276,0.00225503355704698
0.0180402684563758,0.00252064732257065
0.018046670898315,0.00253691275167785
0.0181538239711708,0.00281879194630873
0.0182573543955138,0.0031006711409396
0.0183221476510067,0.00328368052915904
0.0183572274410195,0.00338255033557047
0.018453397909089,0.00366442953020134
0.0185458700800367,0.00394630872483222
0.0186040268456376,0.00413124298288445
0.0186345939990779,0.00422818791946309
0.0187195076350503,0.00451006711409396
0.0188006182129517,0.00479194630872483
0.0188778896906346,0.0050738255033557
0.0188859060402685,0.00510473921210269
0.0189511963054433,0.00535570469798658
0.0190205524427316,0.00563758389261745
0.01908591866691,0.00591946308724832
0.0191472416091723,0.00620134228187919
0.0191677852348993,0.00630291379538521
0.0192043911629491,0.00648322147651007
0.0192573247689333,0.00676510067114094
0.0193060097063715,0.00704697986577181
0.0193503710940813,0.00732885906040269
0.0193903276610486,0.00761073825503356
0.0194257913069274,0.00789261744966443
0.0194496644295302,0.00811094404936134
0.0194566441773957,0.0081744966442953
0.0194827352277245,0.00845637583892618
0.0195040269029152,0.00873825503355705
0.0195204029039892,0.00902013422818792
0.0195317382803087,0.00930201342281879
0.0195378989590321,0.00958389261744967
0.0195387412652476,0.00986577181208054
0.0195341114325504,0.0101476510067114
0.0195238451036357,0.0104295302013423
0.0195077668202578,0.0107114093959732
0.0194856895016747,0.010993288590604
0.0194574139104383,0.0112751677852349
0.0194496644295302,0.0113387203801689
0.0194225335628034,0.0115570469798658
0.019380886081512,0.0118389261744966
0.0193322739623242,0.0121208053691275
0.0192764314483558,0.0124026845637584
0.0192130767549411,0.0126845637583893
0.0191677852348993,0.0128648714395141
0.0191416574589561,0.0129664429530201
0.0190615370595745,0.013248322147651
0.0189727871226127,0.0135302013422819
0.0188859060402685,0.0137811668281658
0.0188749071696316,0.0138120805369128
0.0187664323697236,0.0140939597315436
0.0186479058644153,0.0143758389261745
0.0186040268456376,0.0144727838627531
0.0185176654200885,0.0146577181208054
0.0183755172541432,0.0149395973154362
0.0183221476510067,0.0150384671218477
0.0182198978327208,0.0152214765100671
0.0180506183437829,0.015503355704698
0.0180402684563758,0.0155196211338052
0.0178647321307794,0.0157852348993289
0.017758389261745,0.015936023069579
0.0176621197970347,0.0160671140939597
0.0174765100671141,0.0163050072415428
0.0174406746670361,0.0163489932885906
0.0171977441352788,0.0166308724832215
0.0171946308724832,0.0166343063956901
0.0169299345225863,0.0169127516778524
0.0169127516778524,0.0169299345225863
0.0166343063956901,0.0171946308724832
0.0166308724832215,0.0171977441352788
0.0163489932885906,0.0174406746670361
0.0163050072415428,0.0174765100671141
0.0160671140939597,0.0176621197970347
0.015936023069579,0.017758389261745
0.0157852348993289,0.0178647321307794
0.0155196211338052,0.0180402684563758
0.015503355704698,0.0180506183437829
0.0152214765100671,0.0182198978327208
0.0150384671218477,0.0183221476510067
0.0149395973154362,0.0183755172541432
0.0146577181208054,0.0185176654200885
0.0144727838627531,0.0186040268456376
0.0143758389261745,0.0186479058644153
0.0140939597315436,0.0187664323697236
0.0138120805369128,0.0188749071696316
0.0137811668281658,0.0188859060402685
0.0135302013422819,0.0189727871226127
0.013248322147651,0.0190615370595745
0.0129664429530201,0.0191416574589561
0.0128648714395141,0.0191677852348993
0.0126845637583893,0.0192130767549411
0.0124026845637584,0.0192764314483558
0.0121208053691275,0.0193322739623242
0.0118389261744966,0.019380886081512
0.0115570469798658,0.0194225335628034
0.0113387203801689,0.0194496644295302
0.0112751677852349,0.0194574139104383
0.010993288590604,0.0194856895016747
0.0107114093959732,0.0195077668202578
0.0104295302013423,0.0195238451036357
0.0101476510067114,0.0195341114325504
0.00986577181208054,0.0195387412652476
0.00958389261744967,0.0195378989590321
0.00930201342281879,0.0195317382803087
0.00902013422818792,0.0195204029039892
0.00873825503355705,0.0195040269029152
0.00845637583892618,0.0194827352277245
0.0081744966442953,0.0194566441773957
0.00811094404936134,0.0194496644295302
0.00789261744966443,0.0194257913069274
0.00761073825503356,0.0193903276610486
0.00732885906040269,0.0193503710940813
0.00704697986577181,0.0193060097063715
0.00676510067114094,0.0192573247689333
0.00648322147651007,0.0192043911629491
0.00630291379538521,0.0191677852348993
0.00620134228187919,0.0191472416091723
0.00591946308724832,0.01908591866691
0.00563758389261745,0.0190205524427316
0.00535570469798658,0.0189511963054433
0.00510473921210269,0.0188859060402685
0.0050738255033557,0.0188778896906346
0.00479194630872483,0.0188006182129517
0.00451006711409396,0.0187195076350503
0.00422818791946309,0.0186345939990779
0.00413124298288445,0.0186040268456376
0.00394630872483222,0.0185458700800367
0.00366442953020134,0.018453397909089
0.00338255033557047,0.0183572274410195
0.00328368052915904,0.0183221476510067
0.0031006711409396,0.0182573543955138
0.00281879194630873,0.0181538239711708
0.00253691275167785,0.018046670898315
0.00252064732257065,0.0180402684563758
0.00225503355704698,0.0179358875041276
0.00197315436241611,0.0178215204065887
0.00182236619216598,0.017758389261745
0.00169127516778523,0.0177035749898721
0.00140939597315436,0.0175820663349505
0.00117150282557135,0.0174765100671141
0.00112751677852349,0.0174570105544382
0.000845637583892617,0.0173284123127595
0.000563758389261745,0.0171962839593529
0.000560324476793159,0.0171946308724832
0.000281879194630873,0.0170606281443111
0,0.0169214496
-1.72619106169968e-05,0.0169127516778524
-0.000175879396984928,0.0168328243231526
-0.000351758793969849,0.0167428276970436
-0.000527638190954777,0.0166514595351631
-0.0005666894906326,0.0166308724832215
-0.000703517587939698,0.0165587182554363
-0.000879396984924619,0.0164646031331291
-0.00105527638190955,0.0163691140187701
-0.00109182500792095,0.0163489932885906
-0.00123115577889447,0.0162722456875205
-0.0014070351758794,0.0161739984901258
-0.00158291457286432,0.0160743729562955
-0.00159556290688085,0.0160671140939597
-0.00175879396984925,0.0159733563710523
-0.00193467336683417,0.0158709551536645
-0.00207996062398935,0.0157852348993289
-0.00211055276381909,0.0157671662292997
-0.00228643216080402,0.0156619723817878
-0.00246231155778895,0.015555387490555
-0.00254711171340431,0.015503355704698
-0.00263819095477387,0.0154473944689642
-0.0028140703517588,0.0153379883855341
-0.00298994974874372,0.0152271831983654
-0.00299890567117872,0.0152214765100671
-0.00316582914572864,0.0151149328486951
-0.00334170854271357,0.0150012721961315
-0.00343603836529302,0.0149395973154362
-0.0035175879396985,0.0148861748869901
-0.00369346733668342,0.0147696288521579
-0.00386033571624107,0.0146577181208054
-0.00386934673366834,0.0146516615780791
-0.00404522613065327,0.0145321965968187
-0.00422110552763819,0.0144113041141659
-0.00427216161058674,0.0143758389261745
-0.00439698492462311,0.0142889113854277
-0.00457286432160804,0.0141650518512398
-0.0046727354599351,0.0140939597315436
-0.00474874371859297,0.0140397012042872
-0.00492462311557789,0.0139128332641765
-0.00506278025720761,0.0138120805369128
-0.00510050251256281,0.0137844855868158
-0.00527638190954774,0.0136545643718566
-0.00544288612995716,0.0135302013422819
-0.00545226130653266,0.0135231751429383
-0.00562814070351759,0.0133901523208142
-0.00580402010050251,0.0132556597836285
-0.00581353180676269,0.013248322147651
-0.00597989949748744,0.013119494953507
-0.00615577889447236,0.0129818379686393
-0.00617527920816692,0.0129664429530201
-0.00633165829145729,0.0128424803955984
-0.00650753768844221,0.012701604160351
-0.00652863379648052,0.0126845637583893
-0.00668341708542713,0.0125589866644565
-0.00685929648241206,0.0124148333604242
-0.00687399976998221,0.0124026845637584
-0.00703517587939699,0.012268881300723
-0.00721105527638191,0.0121213902368577
-0.00721174741190368,0.0121208053691275
-0.00738693467336684,0.0119720210244117
-0.00754211706536031,0.0118389261744966
-0.00756281407035176,0.0118210807013488
-0.00773869346733668,0.0116682514165741
-0.00786549608379332,0.0115570469798658
-0.00791457286432161,0.0115137638325681
-0.00809045226130653,0.011357406627119
-0.00818217836090544,0.0112751677852349
-0.00826633165829146,0.0111992657863143
-0.00844221105527639,0.0110393091089153
-0.00849242896786151,0.010993288590604
-0.00861809045226131,0.0108773991176256
-0.00879396984924623,0.0107137693778401
-0.00879648975888913,0.0107114093959732
-0.00896984924623116,0.0105479639817227
-0.0090944034032451,0.0104295302013423
-0.00914572864321608,0.0103803848907296
-0.00932160804020101,0.0102107479305686
-0.00938654800897701,0.0101476510067114
-0.00949748743718593,0.0100390652727696
-0.00967311817601004,0.00986577181208054
-0.00967336683417085,0.0098655245741606
-0.00984924623115578,0.00968958241093352
-0.00995408411551798,0.00958389261744967
-0.0100251256281407,0.00951169569792716
-0.0102010050251256,0.00933168587814308
-0.0102298169144325,0.00930201342281879
-0.0103768844221106,0.00914927384606517
-0.0105003278107154,0.00902013422818792
-0.0105527638190955,0.00896479606676889
-0.0107286432160804,0.00877798180880186
-0.010765818964279,0.00873825503355705
-0.0109045226130653,0.00858867305580031
-0.0110263687648996,0.00845637583892618
-0.0110804020100503,0.00839714809966495
-0.0112562814070352,0.00820317049653732
-0.0112821363629755,0.0081744966442953
-0.0114321608040201,0.00800646305431252
-0.0115331668207646,0.00789261744966443
-0.011608040201005,0.00780735602662082
-0.0117796506609027,0.00761073825503356
-0.01178391959799,0.0076057948794247
-0.0119597989949749,0.00740114016493701
-0.0120215621959541,0.00732885906040269
-0.0121356783919598,0.0071938268046055
-0.0122590848577398,0.00704697986577181
-0.0123115577889447,0.00698382121548483
-0.0124874371859297,0.00677099364912015
-0.0124922856556617,0.00676510067114094
-0.0126633165829146,0.00655474871835783
-0.0127211768230892,0.00648322147651007
-0.0128391959798995,0.00633552603612226
-0.0129458931912149,0.00620134228187919
-0.0130150753768844,0.00611322714744163
-0.0131664918741182,0.00591946308724832
-0.0131909547738693,0.00588774493602942
-0.0133668341708543,0.00565873468474311
-0.0133830128635142,0.00563758389261745
-0.0135427135678392,0.00542596007545004
-0.0135955090329097,0.00535570469798658
-0.0137185929648241,0.00518961015660806
-0.0138040528476112,0.0050738255033557
-0.013894472361809,0.00494953926716931
-0.0140086898901166,0.00479194630872483
-0.014070351758794,0.00470558909033112
-0.0142094631982707,0.00451006711409396
-0.0142462311557789,0.00445758750146821
-0.014406413236483,0.00422818791946309
-0.0144221105527638,0.00420534730632347
-0.0145979899497487,0.00394863210859152
-0.0145995771860831,0.00394630872483222
-0.0147738693467337,0.00368698654271784
-0.0147889867247453,0.00366442953020134
-0.0149497487437186,0.00342048431066398
-0.0149746814359165,0.00338255033557047
-0.0151256281407035,0.0031488750067819
-0.0151566905828442,0.0031006711409396
-0.0153015075376884,0.00287188634248728
-0.0153350409186013,0.00281879194630873
-0.0154773869346734,0.00258922208425726
-0.0155097567003043,0.00253691275167785
-0.0156532663316583,0.00230055976865444
-0.0156808597103092,0.00225503355704698
-0.0158291457286432,0.00200554816429533
-0.015848369284318,0.00197315436241611
-0.0160050251256281,0.00170380444584485
-0.0160123023462771,0.00169127516778523
-0.0161726730041976,0.00140939597315436
-0.0161809045226131,0.00139461351035024
-0.0163294938849638,0.00112751677852349
-0.016356783919598,0.0010773618517306
-0.0164827754758212,0.000845637583892617
-0.0165326633165829,0.000751764913349182
-0.0166325253942284,0.000563758389261745
-0.0167085427135678,0.000417239808833957
-0.0167787490261267,0.000281879194630873
-0.0168844221105528,7.31467389723157e-05
-0.0169214496,0
-0.0170087037436469,-0.000175879396984928
-0.0170603015075377,-0.000281551439743361
-0.0170945866264105,-0.000351758793969849
-0.0171790976937351,-0.000527638190954777
-0.0172361809045226,-0.000648408044110984
-0.0172622362796543,-0.000703517587939698
-0.0173440008256818,-0.000879396984924619
-0.0174120603015075,-0.00102830945837022
-0.0174243906763711,-0.00105527638190955
-0.0175034024231504,-0.00123115577889447
-0.0175810363471763,-0.0014070351758794
-0.0175879396984925,-0.00142296809048489
-0.017657286476722,-0.00158291457286432
-0.0177321534996902,-0.00175879396984925
-0.0177638190954774,-0.00183462423082739
-0.017805631761175,-0.00193467336683417
-0.0178777182147052,-0.00211055276381909
-0.0179396984924623,-0.00226477185148623
-0.0179484119371678,-0.00228643216080402
-0.0180177010400052,-0.00246231155778895
-0.0180855899716344,-0.00263819095477387
-0.0181155778894472,-0.0027175801541796
-0.0181520675059517,-0.0028140703517588
-0.0182171287400312,-0.00298994974874372
-0.0182807753395603,-0.00316582914572864
-0.0182914572864322,-0.00319606217203292
-0.0183429869465758,-0.00334170854271357
-0.0184037678607545,-0.0035175879396985
-0.0184631157864909,-0.00369346733668342
-0.0184673366834171,-0.00370631024071999
-0.0185210025949354,-0.00386934673366834
-0.0185774387819676,-0.00404522613065327
-0.0186324192966347,-0.00422110552763819
-0.018643216080402,-0.00425665222927531
-0.0186859138120288,-0.00439698492462311
-0.0187379281135432,-0.00457286432160804
-0.0187884593092637,-0.00474874371859297
-0.0188190954773869,-0.00485872670805972
-0.0188374860426655,-0.00492462311557789
-0.0188849878485525,-0.00510050251256281
-0.018930973971778,-0.00527638190954774
-0.0189754337708808,-0.00545226130653266
-0.0189949748743719,-0.00553246537874381
-0.0190183348295789,-0.00562814070351759
-0.0190596657139566,-0.00580402010050251
-0.0190994301237262,-0.00597989949748744
-0.0191376146225732,-0.00615577889447236
-0.0191708542713568,-0.00631560293246256
-0.0191742011415831,-0.00633165829145729
-0.0192091391119491,-0.00650753768844221
-0.0192424486710728,-0.00668341708542713
-0.0192741131949015,-0.00685929648241206
-0.01930411516525,-0.00703517587939699
-0.0193324361294019,-0.00721105527638191
-0.0193467336683417,-0.00730570094146795
-0.0193590368565464,-0.00738693467336684
-0.0193838930887005,-0.00756281407035176
-0.0194070053208639,-0.00773869346733668
-0.0194283512752945,-0.00791457286432161
-0.019447907569123,-0.00809045226130653
-0.0194656496717103,-0.00826633165829146
-0.0194815518614144,-0.00844221105527639
-0.0194955871817802,-0.00861809045226131
-0.0195077273971615,-0.00879396984924623
-0.0195179429477843,-0.00896984924623116
-0.0195226130653266,-0.00906952736285255


==> figures/yieldSurface/fitContour_vMises_rho_1_theta_0.csv <==
-0.00324247491638796,-0.00148493772710106
-0.00324256953077062,-0.0014866220735786
-0.00324317389409947,-0.00149832775919732
-0.00324372593934048,-0.00151003344481605
-0.00324422532636735,-0.00152173913043478
-0.0032446717090141,-0.00153344481605351
-0.00324506473499678,-0.00154515050167224
-0.00324540404583494,-0.00155685618729097
-0.00324568927677257,-0.0015685618729097
-0.00324592005669871,-0.00158026755852843
-0.00324609600806771,-0.00159197324414716
-0.00324621674681904,-0.00160367892976589
-0.00324628188229671,-0.00161538461538462
-0.00324629101716829,-0.00162709030100334
-0.00324624374734353,-0.00163879598662207
-0.00324613966189256,-0.0016505016722408
-0.00324597834296364,-0.00166220735785953
-0.00324575936570049,-0.00167391304347826
-0.00324548229815923,-0.00168561872909699
-0.00324514670122479,-0.00169732441471572
-0.00324475212852689,-0.00170903010033445
-0.00324429812635561,-0.00172073578595318
-0.00324378423357639,-0.00173244147157191
-0.00324320998154458,-0.00174414715719064
-0.00324257489401952,-0.00175585284280936
-0.00324247491638796,-0.0017575371892869
-0.00324187760921648,-0.00176755852842809
-0.00324111824454129,-0.00177926421404682
-0.00324029644000868,-0.00179096989966555
-0.00323941168265835,-0.00180267558528428
-0.00323846345137486,-0.00181438127090301
-0.00323745121679694,-0.00182608695652174
-0.00323637444122622,-0.00183779264214047
-0.00323523257853532,-0.0018494983277592
-0.00323402507407524,-0.00186120401337793
-0.00323275136458216,-0.00187290969899666
-0.00323141087808343,-0.00188461538461538
-0.00323076923076923,-0.00188995901997143
-0.00323000169243882,-0.00189632107023411
-0.00322852326157503,-0.00190802675585284
-0.00322697608750919,-0.00191973244147157
-0.00322535955548439,-0.0019314381270903
-0.00322367304141364,-0.00194314381270903
-0.00322191591177956,-0.00195484949832776
-0.0032200875235332,-0.00196655518394649
-0.0032190635451505,-0.00197287195386897
-0.00321818551486964,-0.00197826086956522
-0.00321620871926297,-0.00198996655518395
-0.00321415842692402,-0.00200167224080268
-0.00321203394750013,-0.0020133779264214
-0.00320983458043158,-0.00202508361204013
-0.00320755961484244,-0.00203678929765886
-0.00320735785953177,-0.00203779676710324
-0.00320520374050329,-0.00204849498327759
-0.00320277009376816,-0.00206020066889632
-0.00320025834826979,-0.00207190635451505
-0.00319766774149137,-0.00208361204013378
-0.00319565217391304,-0.00209245523072826
-0.00319499601236868,-0.00209531772575251
-0.00319223900482678,-0.00210702341137124
-0.00318940043569376,-0.00211872909698997
-0.00318647948740812,-0.0021304347826087
-0.00318394648829431,-0.00214031010575973
-0.00318347419299076,-0.00214214046822742
-0.003180378425522,-0.00215384615384615
-0.00317719736373558,-0.00216555183946488
-0.00317393013137369,-0.00217725752508361
-0.00317224080267559,-0.0021831636581555
-0.00317057157309095,-0.00218896321070234
-0.0031671203457169,-0.00220066889632107
-0.0031635798018057,-0.0022123745819398
-0.00316053511705686,-0.00222219662312754
-0.00315994742876078,-0.00222408026755853
-0.00315621529512721,-0.00223578595317726
-0.00315239050395048,-0.00224749163879599
-0.00314882943143813,-0.00225813351033353
-0.00314847105874047,-0.00225919732441472
-0.00314444654314985,-0.00227090301003344
-0.00314032582195667,-0.00228260869565217
-0.0031371237458194,-0.002291503594417
-0.00313610485947489,-0.0022943143812709
-0.00313177570134336,-0.00230602006688963
-0.00312734656962339,-0.00231772575250836
-0.00312541806020067,-0.00232272056847182
-0.00312280835744959,-0.00232943143812709
-0.0031181614576663,-0.00234113712374582
-0.00311371237458194,-0.00235210212305753
-0.00311340962326272,-0.00235284280936455
-0.00310853799286508,-0.00236454849498328
-0.00310355935596387,-0.00237625418060201
-0.00310200668896321,-0.00237983773931778
-0.00309846076154804,-0.00238795986622074
-0.00309324688542394,-0.00239966555183947
-0.00309030100334448,-0.00240615354556896
-0.00308791339772543,-0.00241137123745819
-0.00308245640501007,-0.00242307692307692
-0.00307859531772575,-0.00243119961872298
-0.00307687852190848,-0.00243478260869565
-0.00307117011229958,-0.00244648829431438
-0.00306688963210702,-0.00245509785442255
-0.00306533767558028,-0.00245819397993311
-0.00305936910128319,-0.00246989966555184
-0.00305518394648829,-0.00247795473129392
-0.00305327125092765,-0.00248160535117057
-0.00304703329040222,-0.0024933110367893
-0.00304347826086957,-0.00249986361853502
-0.00304065841540081,-0.00250501672240803
-0.0030341413452607,-0.00251672240802676
-0.00303177257525084,-0.00252090668164891
-0.00302747703062002,-0.00252842809364549
-0.00302067059551511,-0.00254013377926421
-0.00302006688963211,-0.00254115646578433
-0.00301370356509512,-0.00255183946488294
-0.00300836120401338,-0.00256064989524014
-0.00300658947637875,-0.00256354515050167
-0.00299931300016377,-0.0025752508361204
-0.00299665551839465,-0.00257945774686301
-0.0029918739958937,-0.00258695652173913
-0.00298494983277592,-0.00259763269157054
-0.00298427573623984,-0.00259866220735786
-0.00297649898960278,-0.00261036789297659
-0.00297324414715719,-0.0026151891906661
-0.00296855097362239,-0.00262207357859532
-0.00296153846153846,-0.00263219497090173
-0.00296042986095975,-0.00263377926421405
-0.00295211962379229,-0.00264548494983278
-0.00294983277591973,-0.00264865816062756
-0.00294362092904325,-0.00265719063545151
-0.002938127090301,-0.00266462115904958
-0.00293493342068144,-0.00266889632107023
-0.00292642140468227,-0.00268011910143103
-0.00292605127869282,-0.00268060200668896
-0.00291695683839153,-0.00269230769230769
-0.00291471571906355,-0.00269515067588017
-0.00290765386565701,-0.00270401337792642
-0.00290301003344482,-0.00270975750217505
-0.00289813752868094,-0.00271571906354515
-0.00289130434782609,-0.00272396115649258
-0.00288840078822642,-0.00272742474916388
-0.00287959866220736,-0.0027377784408589
-0.0028784362345152,-0.00273913043478261
-0.00286823413807742,-0.00275083612040134
-0.00286789297658863,-0.00275122251872024
-0.00285778285882951,-0.00276254180602007
-0.0028561872909699,-0.00276430441207719
-0.00284708025879722,-0.0027742474916388
-0.00284448160535117,-0.00277704754677189
-0.00283611734644482,-0.00278595317725753
-0.00283277591973244,-0.00278946504770998
-0.00282488464335262,-0.00279765886287625
-0.00282107023411371,-0.00280156933217988
-0.00281337215381584,-0.00280936454849498
-0.00280936454849498,-0.00281337215381584
-0.00280156933217988,-0.00282107023411371
-0.00279765886287625,-0.00282488464335262
-0.00278946504770998,-0.00283277591973244
-0.00278595317725753,-0.00283611734644482
-0.00277704754677189,-0.00284448160535117
-0.0027742474916388,-0.00284708025879722
-0.00276430441207719,-0.0028561872909699
-0.00276254180602007,-0.00285778285882951
-0.00275122251872024,-0.00286789297658863
-0.00275083612040134,-0.00286823413807742
-0.00273913043478261,-0.0028784362345152
-0.0027377784408589,-0.00287959866220736
-0.00272742474916388,-0.00288840078822642
-0.00272396115649258,-0.00289130434782609
-0.00271571906354515,-0.00289813752868094
-0.00270975750217505,-0.00290301003344482
-0.00270401337792642,-0.00290765386565701
-0.00269515067588017,-0.00291471571906355
-0.00269230769230769,-0.00291695683839153
-0.00268060200668896,-0.00292605127869282
-0.00268011910143103,-0.00292642140468227
-0.00266889632107023,-0.00293493342068144
-0.00266462115904958,-0.002938127090301
-0.00265719063545151,-0.00294362092904325
-0.00264865816062756,-0.00294983277591973
-0.00264548494983278,-0.00295211962379229
-0.00263377926421405,-0.00296042986095975
-0.00263219497090173,-0.00296153846153846
-0.00262207357859532,-0.00296855097362239
-0.0026151891906661,-0.00297324414715719
-0.00261036789297659,-0.00297649898960278
-0.00259866220735786,-0.00298427573623984
-0.00259763269157054,-0.00298494983277592
-0.00258695652173913,-0.0029918739958937
-0.00257945774686301,-0.00299665551839465
-0.0025752508361204,-0.00299931300016377
-0.00256354515050167,-0.00300658947637875
-0.00256064989524014,-0.00300836120401338
-0.00255183946488294,-0.00301370356509512
-0.00254115646578433,-0.00302006688963211
-0.00254013377926421,-0.00302067059551511
-0.00252842809364549,-0.00302747703062002
-0.00252090668164891,-0.00303177257525084
-0.00251672240802676,-0.0030341413452607
-0.00250501672240803,-0.00304065841540081
-0.00249986361853502,-0.00304347826086957
-0.0024933110367893,-0.00304703329040222
-0.00248160535117057,-0.00305327125092765
-0.00247795473129392,-0.00305518394648829
-0.00246989966555184,-0.00305936910128319
-0.00245819397993311,-0.00306533767558028
-0.00245509785442255,-0.00306688963210702
-0.00244648829431438,-0.00307117011229958
-0.00243478260869565,-0.00307687852190848
-0.00243119961872298,-0.00307859531772575
-0.00242307692307692,-0.00308245640501007
-0.00241137123745819,-0.00308791339772543
-0.00240615354556896,-0.00309030100334448
-0.00239966555183947,-0.00309324688542394
-0.00238795986622074,-0.00309846076154804
-0.00237983773931778,-0.00310200668896321
-0.00237625418060201,-0.00310355935596387
-0.00236454849498328,-0.00310853799286508
-0.00235284280936455,-0.00311340962326272
-0.00235210212305753,-0.00311371237458194
-0.00234113712374582,-0.0031181614576663
-0.00232943143812709,-0.00312280835744959
-0.00232272056847182,-0.00312541806020067
-0.00231772575250836,-0.00312734656962339
-0.00230602006688963,-0.00313177570134336
-0.0022943143812709,-0.00313610485947489
-0.002291503594417,-0.0031371237458194
-0.00228260869565217,-0.00314032582195667
-0.00227090301003344,-0.00314444654314985
-0.00225919732441472,-0.00314847105874047
-0.00225813351033353,-0.00314882943143813
-0.00224749163879599,-0.00315239050395048
-0.00223578595317726,-0.00315621529512721
-0.00222408026755853,-0.00315994742876078
-0.00222219662312754,-0.00316053511705686
-0.0022123745819398,-0.0031635798018057
-0.00220066889632107,-0.0031671203457169
-0.00218896321070234,-0.00317057157309095
-0.0021831636581555,-0.00317224080267559
-0.00217725752508361,-0.00317393013137369
-0.00216555183946488,-0.00317719736373558
-0.00215384615384615,-0.003180378425522
-0.00214214046822742,-0.00318347419299076
-0.00214031010575973,-0.00318394648829431
-0.0021304347826087,-0.00318647948740812
-0.00211872909698997,-0.00318940043569376
-0.00210702341137124,-0.00319223900482678
-0.00209531772575251,-0.00319499601236868
-0.00209245523072826,-0.00319565217391304
-0.00208361204013378,-0.00319766774149137
-0.00207190635451505,-0.00320025834826979
-0.00206020066889632,-0.00320277009376816
-0.00204849498327759,-0.00320520374050329
-0.00203779676710324,-0.00320735785953177
-0.00203678929765886,-0.00320755961484244
-0.00202508361204013,-0.00320983458043158
-0.0020133779264214,-0.00321203394750013
-0.00200167224080268,-0.00321415842692402
-0.00198996655518395,-0.00321620871926297
-0.00197826086956522,-0.00321818551486964
-0.00197287195386897,-0.0032190635451505
-0.00196655518394649,-0.0032200875235332
-0.00195484949832776,-0.00322191591177956
-0.00194314381270903,-0.00322367304141364
-0.0019314381270903,-0.00322535955548439
-0.00191973244147157,-0.00322697608750919
-0.00190802675585284,-0.00322852326157503
-0.00189632107023411,-0.00323000169243882
-0.00188995901997143,-0.00323076923076923
-0.00188461538461538,-0.00323141087808343
-0.00187290969899666,-0.00323275136458216
-0.00186120401337793,-0.00323402507407524
-0.0018494983277592,-0.00323523257853532
-0.00183779264214047,-0.00323637444122622
-0.00182608695652174,-0.00323745121679694
-0.00181438127090301,-0.00323846345137486
-0.00180267558528428,-0.00323941168265835
-0.00179096989966555,-0.00324029644000868
-0.00177926421404682,-0.00324111824454129
-0.00176755852842809,-0.00324187760921648
-0.0017575371892869,-0.00324247491638796
-0.00175585284280936,-0.00324257489401952
-0.00174414715719064,-0.00324320998154458
-0.00173244147157191,-0.00324378423357639
-0.00172073578595318,-0.00324429812635561
-0.00170903010033445,-0.00324475212852689
-0.00169732441471572,-0.00324514670122479
-0.00168561872909699,-0.00324548229815923
-0.00167391304347826,-0.00324575936570049
-0.00166220735785953,-0.00324597834296364
-0.0016505016722408,-0.00324613966189256
-0.00163879598662207,-0.00324624374734353
-0.00162709030100334,-0.00324629101716829
-0.00161538461538462,-0.00324628188229671
-0.00160367892976589,-0.00324621674681904
-0.00159197324414716,-0.00324609600806771
-0.00158026755852843,-0.00324592005669871
-0.0015685618729097,-0.00324568927677257
-0.00155685618729097,-0.00324540404583494
-0.00154515050167224,-0.00324506473499678
-0.00153344481605351,-0.0032446717090141
-0.00152173913043478,-0.00324422532636735
-0.00151003344481605,-0.00324372593934048
-0.00149832775919732,-0.00324317389409947
-0.0014866220735786,-0.00324256953077062
-0.00148493772710106,-0.00324247491638796
-0.00147491638795987,-0.00324191264159759
-0.00146321070234114,-0.0032412039783993
-0.00145150501672241,-0.00324044395931507
-0.00143979933110368,-0.00323963290367895
-0.00142809364548495,-0.00323877112508595
-0.00141638795986622,-0.0032378589314692
-0.00140468227424749,-0.0032368966251767
-0.00139297658862876,-0.00323588450304773
-0.00138127090301003,-0.00323482285648887
-0.0013695652173913,-0.00323371197154965
-0.00135785953177258,-0.00323255212899776
-0.00134615384615385,-0.00323134360439397
-0.0013408102107978,-0.00323076923076923
-0.00133444816053512,-0.00323008614153438
-0.00132274247491639,-0.00322878008362131
-0.00131103678929766,-0.0032274261451555
-0.00129933110367893,-0.00322602458328133
-0.0012876254180602,-0.00322457565023253
-0.00127591973244147,-0.00322307959340582
-0.00126421404682274,-0.00322153665543418
-0.00125250836120401,-0.00321994707425969
-0.00124619159128153,-0.0032190635451505
-0.00124080267558528,-0.00321831058810297
-0.00122909698996656,-0.00321662734447926
-0.00121739130434783,-0.00321489816323395
-0.0012056856187291,-0.00321312326540073
-0.00119397993311037,-0.00321130286761604
-0.00118227424749164,-0.00320943718219053
-0.00117056856187291,-0.00320752641717998
-0.00116956109242854,-0.00320735785953177
-0.00115886287625418,-0.00320556976294011
-0.00114715719063545,-0.00320356836247339
-0.00113545150501672,-0.00320152251014424
-0.00112374581939799,-0.00319943239840189
-0.00111204013377926,-0.00319729821573134
-0.00110319694318478,-0.00319565217391304
-0.00110033444816054,-0.00319511987628872
-0.00108862876254181,-0.00319289700705078
-0.00107692307692308,-0.00319063064325475
-0.00106521739130435,-0.00318832095865134
-0.00105351170568562,-0.00318596812331591
-0.00104363638253459,-0.00318394648829431
-0.00104180602006689,-0.00318357213432246
-0.00103010033444816,-0.00318113242264385
-0.00101839464882943,-0.00317865008741919
-0.0010066889632107,-0.00317612528487148
-0.000994983277591973,-0.00317355816783459
-0.000989077144520088,-0.00317224080267559
-0.000983277591973244,-0.00317094836858356
-0.000971571906354515,-0.00316829604985774
-0.000959866220735786,-0.00316560189689844
-0.000948160535117057,-0.00316286604957565
-0.000938338493929316,-0.00316053511705686
-0.000936454849498328,-0.003160088483136
-0.000924749163879599,-0.00315726866864744
-0.00091304347826087,-0.00315440760463183
-0.000901337792642141,-0.00315150541867191
-0.000890695921104594,-0.00314882943143813
-0.000889632107023411,-0.00314856214859058
-0.000877926421404682,-0.00314557715179605
-0.000866220735785953,-0.00314255144378769
-0.000854515050167224,-0.0031394851405424
-0.000845620151402399,-0.0031371237458194
-0.000842809364548495,-0.00313637813887411
-0.000831103678929766,-0.00313323010432672
-0.000819397993311037,-0.00313004185252362
-0.000807692307692307,-0.00312681348852004
-0.000802697491728848,-0.00312541806020067
-0.000795986622073579,-0.00312354463217
-0.000784280936454849,-0.00312023554116004
-0.00077257525083612,-0.00311688668457745
-0.000761610251524413,-0.00311371237458194
-0.000760869565217391,-0.00311349810684368
-0.000749163879598662,-0.00311006922471393
-0.000737458193979933,-0.00310660090115475
-0.000725752508361204,-0.00310309322354642
-0.000722168949645432,-0.00310200668896321
-0.000714046822742475,-0.00309954577033566
-0.000702341137123746,-0.00309595894572267
-0.000690635451505017,-0.00309233306226152
-0.000684147457775521,-0.00309030100334448
-0.000678929765886288,-0.00308866789466367
-0.000667224080267559,-0.00308496347627327
-0.00065551839464883,-0.00308122027340267
-0.000647395699002768,-0.00307859531772575
-0.0006438127090301,-0.00307743816464217
-0.000632107023411371,-0.00307361700221091
-0.000620401337792642,-0.00306975730952382
-0.000611791777684476,-0.00306688963210702
-0.000608695652173913,-0.00306585899855658
-0.000596989966555184,-0.00306192188545882
-0.000585284280936455,-0.00305794647689277
-0.00057722921519437,-0.00305518394648829
-0.000573578595317726,-0.00305393266728584
-0.000561872909698996,-0.00304988034178037
-0.000550167224080268,-0.00304578993687985
-0.000543614642334542,-0.00304347826086957
-0.000538461538461538,-0.00304166129576978
-0.000526755852842809,-0.00303749444231264
-0.00051505016722408,-0.00303328970755617
-0.00051086589360193,-0.00303177257525084
-0.000503344481605351,-0.00302904686468863
-0.000491638795986622,-0.00302476611530926
-0.000479933110367893,-0.00302044766549818
-0.000478910423847779,-0.00302006688963211
-0.000468227424749164,-0.00301609121235119
-0.000456521739130435,-0.00301169714808863
-0.000447711308773237,-0.00300836120401338
-0.000444816053511706,-0.00300726546142252
-0.000433110367892977,-0.00300279603678672
-0.000421404682274248,-0.0029982891891824
-0.000417197771531634,-0.00299665551839465
-0.000409698996655519,-0.00299374476026069
-0.000397993311036789,-0.00298916289803532
-0.000387317141205379,-0.00298494983277592
-0.00038628762541806,-0.00298454372657585
-0.000374581939799331,-0.00297988706874311
-0.000362876254180602,-0.00297519322063027
-0.000358054956491093,-0.00297324414715719
-0.000351170568561873,-0.00297046207480471
-0.000339464882943144,-0.0029656937240721
-0.000329343490636731,-0.00296153846153846
-0.000327759197324415,-0.00296088826854626
-0.000316053511705685,-0.00295604559983444
-0.000304347826086957,-0.00295116593177753
-0.000301174615292175,-0.00294983277591973
-0.000292642140468227,-0.002946249165352
-0.000280936454849498,-0.00294129542141278
-0.000273505931251427,-0.002938127090301
-0.000269230769230769,-0.00293630471642236
-0.00025752508361204,-0.00293127704771655
-0.000246302303251242,-0.00292642140468227
-0.000245819397993311,-0.0029262125269797
-0.000234113712374582,-0.00292111107144157
-0.000222408026755853,-0.00291597282422464
-0.000219565043183374,-0.00291471571906355
-0.000210702341137124,-0.00291079773134787
-0.000198996655518395,-0.0029055858712405
-0.000193252531269763,-0.00290301003344482
-0.000187290969899665,-0.00290033724401901
-0.000175585284280937,-0.00289505187676143
-0.000167343191333508,-0.00289130434782609
-0.000163879598662207,-0.00288972980369493
-0.000152173913043478,-0.00288437102228413
-0.000141820221348462,-0.00287959866220736
-0.00014046822742475,-0.00287897558212149
-0.00012876254180602,-0.00287354346692771
-0.000117056856187291,-0.00286807472743229
-0.00011667045786839,-0.00286789297658863
-0.000105351170568562,-0.00286256934731051
-9.36454849498332e-05,-0.00285702736604199
-9.18828788927056e-05,-0.0028561872909699
-8.19397993311035e-05,-0.00285144877744404
-7.02341137123743e-05,-0.00284583360463312
-6.74340585792808e-05,-0.00284448160535117
-5.8528428093646e-05,-0.00284018184864435
-4.68227424749164e-05,-0.00283449352248402
-4.33108720224639e-05,-0.00283277591973244
-3.51170568561872e-05,-0.00282876862946087
-2.3411371237458e-05,-0.00282300717626615
-1.95009019338305e-05,-0.00282107023411371
-1.17056856187292e-05,-0.00281720916562295
0,-0.0028113746
3.75172491808165e-06,-0.00280936454849498
2.55933934978355e-05,-0.00279765886287625
4.74233913650106e-05,-0.00278595317725753
6.92415881207547e-05,-0.0027742474916388
9.10478514202694e-05,-0.00276254180602007
0.000112842046936464,-0.00275083612040134
0.000134624038322777,-0.00273913043478261
0.000156393687175174,-0.00272742474916388
0.000178150852993277,-0.00271571906354515
0.000199895393140608,-0.00270401337792642
0.000221627162803944,-0.00269230769230769
0.000243346014951723,-0.00268060200668896
0.000265051800291504,-0.00266889632107023
0.000281879194630873,-0.00265981655984907
0.000286201943939378,-0.00265719063545151
0.000305455215134096,-0.00264548494983278
0.00032468186631045,-0.00263377926421405
0.000343881644201682,-0.00262207357859532
0.000363054292370613,-0.00261036789297659
0.000382199551160971,-0.00259866220735786
0.000401317157647854,-0.00258695652173913
0.000420406845587312,-0.0025752508361204
0.000439468345365012,-0.00256354515050167
0.000458501383943984,-0.00255183946488294
0.000477505684811424,-0.00254013377926421
0.000496480967924534,-0.00252842809364549
0.000515426949655384,-0.00251672240802676
0.000534343342734767,-0.00250501672240803
0.000553229856195043,-0.0024933110367893
0.000563758389261745,-0.00248677724519528
0.000571352737307588,-0.00248160535117057
0.000588515795344483,-0.00246989966555184
0.000605644199518691,-0.00245819397993311
0.000622737671835593,-0.00244648829431438
0.000639795931504775,-0.00243478260869565
0.000656818694908802,-0.00242307692307692
0.000673805675571698,-0.00241137123745819
0.000690756584127098,-0.00239966555183947
0.000707671128286113,-0.00238795986622074
0.000724549012804878,-0.00237625418060201
0.000741389939451794,-0.00236454849498328
0.00075819360697447,-0.00235284280936455
0.000774959711066362,-0.00234113712374582
0.000791687944333113,-0.00232943143812709
0.000808377996258591,-0.00231772575250836
0.000825029553170632,-0.00230602006688963
0.000841642298206501,-0.0022943143812709
0.000845637583892617,-0.00229149479445907
0.000857353255652734,-0.00228260869565217
0.000872751904112767,-0.00227090301003344
0.000888111778463824,-0.00225919732441472
0.000903432620513857,-0.00224749163879599
0.00091871417017534,-0.00223578595317726
0.000933956165456937,-0.00222408026755853
0.000949158342455436,-0.0022123745819398
0.000964320435347937,-0.00220066889632107
0.000979442176384336,-0.00218896321070234
0.000994523295880093,-0.00217725752508361
0.00100956352220934,-0.00216555183946488
0.00102456258179828,-0.00215384615384615
0.001039520199119,-0.00214214046822742
0.00105443609668356,-0.0021304347826087
0.00106930999503859,-0.00211872909698997
0.00108414161276017,-0.00210702341137124
0.00109893066644925,-0.00209531772575251
0.00111367687072742,-0.00208361204013378
0.00112751677852349,-0.00207259433104683
0.00112833498717708,-0.00207190635451505
0.0011422317704852,-0.00206020066889632
0.00115608824435848,-0.00204849498327759
0.0011699041919534,-0.00203678929765886
0.00118367939553223,-0.00202508361204013
0.00119741363647443,-0.0020133779264214
0.00121110669528862,-0.00200167224080268
0.00122475835162524,-0.00198996655518395
0.00123836838428981,-0.00197826086956522
0.00125193657125695,-0.00196655518394649
0.00126546268968509,-0.00195484949832776
0.00127894651593185,-0.00194314381270903
0.00129238782557025,-0.0019314381270903
0.00130578639340569,-0.00191973244147157
0.0013191419934937,-0.00190802675585284
0.00133245439915855,-0.00189632107023411
0.00134572338301274,-0.00188461538461538
0.00135894871697734,-0.00187290969899666
0.00137213017230323,-0.00186120401337793
0.00138526751959341,-0.0018494983277592
0.00139836052882608,-0.00183779264214047
0.00140939597315436,-0.0018278947601228
0.00141133245667789,-0.00182608695652174
0.0014238433759848,-0.00181438127090301
0.00143631367971505,-0.00180267558528428
0.00144874319888216,-0.00179096989966555
0.00146113176451902,-0.00177926421404682
0.00147347920770343,-0.00176755852842809
0.00148578535958435,-0.00175585284280936
0.00149805005140899,-0.00174414715719064
0.00151027311455076,-0.00173244147157191
0.00152245438053797,-0.00172073578595318
0.00153459368108349,-0.00170903010033445
0.00154669084811526,-0.00169732441471572
0.00155874571380767,-0.00168561872909699
0.00157075811061397,-0.00167391304347826
0.00158272787129953,-0.00166220735785953
0.0015946548289761,-0.0016505016722408
0.00160653881713716,-0.00163879598662207
0.0016183796696942,-0.00162709030100334
0.00163017722101404,-0.00161538461538462
0.00164193130595734,-0.00160367892976589
0.00165364175991809,-0.00159197324414716
0.00166530841886431,-0.00158026755852843
0.00167693111937984,-0.0015685618729097
0.00168850969870741,-0.00155685618729097
0.00169127516778523,-0.00155405230948338
0.00169981654639587,-0.00154515050167224
0.00171101128212538,-0.00153344481605351
0.00172216591003761,-0.00152173913043478
0.00173328031044349,-0.00151003344481605
0.00174435436441919,-0.00149832775919732
0.00175538795383886,-0.0014866220735786
0.00176638096140809,-0.00147491638795987
0.00177733327069815,-0.00146321070234114
0.00178824476618094,-0.00145150501672241
0.00179911533326477,-0.00143979933110368
0.00180994485833079,-0.00142809364548495
0.00182073322877039,-0.00141638795986622
0.00183148033302323,-0.00140468227424749
0.00184218606061622,-0.00139297658862876
0.00185285030220326,-0.00138127090301003
0.00186347294960581,-0.0013695652173913
0.00187405389585439,-0.00135785953177258
0.00188459303523091,-0.00134615384615385
0.00189509026331184,-0.00133444816053512
0.00190554547701234,-0.00132274247491639
0.0019159585746313,-0.00131103678929766
0.00192632945589726,-0.00129933110367893
0.0019366580220153,-0.0012876254180602
0.00194694417571485,-0.00127591973244147
0.00195718782129852,-0.00126421404682274
0.00196738886469186,-0.00125250836120401
0.00197315436241611,-0.00124586791715774
0.00197747719368261,-0.00124080267558528
0.00198743380393129,-0.00122909698996656
0.00199735141995068,-0.00121739130434783
0.00200722996689246,-0.0012056856187291
0.00201706937112929,-0.00119397993311037
0.00202686956028609,-0.00118227424749164
0.00203663046327179,-0.00117056856187291
0.00204635201031151,-0.00115886287625418
0.00205603413297922,-0.00114715719063545
0.00206567676423087,-0.00113545150501672
0.002075279838438,-0.00112374581939799
0.00208484329142176,-0.00111204013377926
0.00209436706048746,-0.00110033444816054
0.00210385108445957,-0.00108862876254181
0.00211329530371714,-0.00107692307692308
0.00212269966022976,-0.00106521739130435
0.00213206409759395,-0.00105351170568562
0.00214138856106997,-0.00104180602006689
0.00215067299761919,-0.00103010033444816
0.00215991735594183,-0.00101839464882943
0.00216912158651522,-0.0010066889632107
0.00217828564163247,-0.000994983277591973
0.00218740947544164,-0.000983277591973244
0.0021964930439853,-0.000971571906354515
0.00220553630524062,-0.000959866220735786
0.00221453921915978,-0.000948160535117057
0.00222350174771094,-0.000936454849498328
0.00223242385491958,-0.000924749163879599
0.00224130550691022,-0.00091304347826087
0.00225014667194868,-0.000901337792642141
0.00225503355704698,-0.000894840400637502
0.00225891637851308,-0.000889632107023411
0.00226760903231093,-0.000877926421404682
0.00227626392494236,-0.000866220735785953
0.00228488101817403,-0.000854515050167224
0.00229346027512559,-0.000842809364548495
0.00230200166029147,-0.000831103678929766
0.00231050513956272,-0.000819397993311037
0.00231897068024893,-0.000807692307692307
0.00232739825110017,-0.000795986622073579
0.00233578782232898,-0.000784280936454849
0.00234413936563234,-0.00077257525083612
0.00235245285421372,-0.000760869565217391
0.00236072826280508,-0.000749163879598662
0.00236896556768886,-0.000737458193979933
0.00237716474671999,-0.000725752508361204
0.00238532577934784,-0.000714046822742475
0.00239344864663809,-0.000702341137123746
0.0024015333312946,-0.000690635451505017
0.00240957981768119,-0.000678929765886288
0.00241758809184327,-0.000667224080267559
0.0024255581415295,-0.00065551839464883
0.00243348995621316,-0.0006438127090301
0.00244138352711357,-0.000632107023411371
0.00244923884721721,-0.000620401337792642
0.00245705591129874,-0.000608695652173913
0.00246483471594186,-0.000596989966555184
0.00247257525955993,-0.000585284280936455
0.00248027754241634,-0.000573578595317726
0.00248794156664476,-0.000561872909698996
0.00249556733626898,-0.000550167224080268
0.00250315485722258,-0.000538461538461538
0.00251070413736826,-0.000526755852842809
0.00251821518651687,-0.00051505016722408
0.00252568801644605,-0.000503344481605351
0.00253312264091857,-0.000491638795986622
0.00253691275167785,-0.000485642111376672
0.0025405109829662,-0.000479933110367893
0.00254785374518602,-0.000468227424749164
0.00255515976956835,-0.000456521739130435
0.0025624290399158,-0.000444816053511706
0.0025696615410855,-0.000433110367892977
0.00257685725899346,-0.000421404682274248
0.00258401618061862,-0.000409698996655519
0.00259113829400652,-0.000397993311036789
0.00259822358827248,-0.00038628762541806
0.0026052720536045,-0.000374581939799331
0.0026122836812656,-0.000362876254180602
0.00261925846359575,-0.000351170568561873
0.00262619639401339,-0.000339464882943144
0.0026330974670164,-0.000327759197324415
0.00263996167818257,-0.000316053511705685
0.00264678902416961,-0.000304347826086957
0.00265357950271459,-0.000292642140468227
0.00266033311263283,-0.000280936454849498
0.00266704985381625,-0.000269230769230769
0.0026737297272311,-0.00025752508361204
0.00268037273491511,-0.000245819397993311
0.00268697887997402,-0.000234113712374582
0.00269354816657748,-0.000222408026755853
0.00270008059995424,-0.000210702341137124
0.00270657618638677,-0.000198996655518395
0.00271303493320505,-0.000187290969899665
0.00271945684877977,-0.000175585284280937
0.00272584194251468,-0.000163879598662207
0.00273219022483832,-0.000152173913043478
0.00273850170719484,-0.00014046822742475
0.00274477640203412,-0.00012876254180602
0.00275101432280104,-0.000117056856187291
0.00275721548392389,-0.000105351170568562
0.00276337990080202,-9.36454849498332e-05
0.00276950758979248,-8.19397993311035e-05
0.00277559856819586,-7.02341137123743e-05
0.00278165285424119,-5.8528428093646e-05
0.00278767046706988,-4.68227424749164e-05
0.00279365142671872,-3.51170568561872e-05
0.0027995957541019,-2.3411371237458e-05
0.002805503470992,-1.17056856187292e-05
0.0028113746,0
0.00281879194630873,1.61033819145589e-05
0.00294166975745455,0.000281879194630873
0.00305046806698749,0.000563758389261745
0.0031006711409396,0.000728362466555233
0.00313702848680741,0.000845637583892617
0.003199707332119,0.00112751677852349
0.00323655358316062,0.00140939597315436
0.00324420100389079,0.00169127516778523
0.00321744691320143,0.00197315436241611
0.00314859951712207,0.00225503355704698
0.0031006711409396,0.00237230867438436
0.00301964272887682,0.00253691275167785
0.00281879194630873,0.00280268856439417
0.00280268856439417,0.00281879194630873
0.00253691275167785,0.00301964272887682
0.00237230867438436,0.0031006711409396
0.00225503355704698,0.00314859951712207
0.00197315436241611,0.00321744691320143
0.00169127516778523,0.00324420100389079
0.00140939597315436,0.00323655358316062
0.00112751677852349,0.003199707332119
0.000845637583892617,0.00313702848680741
0.000728362466555233,0.0031006711409396
0.000563758389261745,0.00305046806698749
0.000281879194630873,0.00294166975745455
1.61033819145589e-05,0.00281879194630873
0,0.0028113746
-1.17056856187292e-05,0.002805503470992
-2.3411371237458e-05,0.0027995957541019
-3.51170568561872e-05,0.00279365142671872
-4.68227424749164e-05,0.00278767046706988
-5.8528428093646e-05,0.00278165285424119
-7.02341137123743e-05,0.00277559856819586
-8.19397993311035e-05,0.00276950758979248
-9.36454849498332e-05,0.00276337990080202
-0.000105351170568562,0.00275721548392389
-0.000117056856187291,0.00275101432280104
-0.00012876254180602,0.00274477640203412
-0.00014046822742475,0.00273850170719484
-0.000152173913043478,0.00273219022483832
-0.000163879598662207,0.00272584194251468
-0.000175585284280937,0.00271945684877977
-0.000187290969899665,0.00271303493320505
-0.000198996655518395,0.00270657618638677
-0.000210702341137124,0.00270008059995424
-0.000222408026755853,0.00269354816657748
-0.000234113712374582,0.00268697887997402
-0.000245819397993311,0.00268037273491511
-0.00025752508361204,0.0026737297272311
-0.000269230769230769,0.00266704985381625
-0.000280936454849498,0.00266033311263283
-0.000292642140468227,0.00265357950271459
-0.000304347826086957,0.00264678902416961
-0.000316053511705685,0.00263996167818257
-0.000327759197324415,0.0026330974670164
-0.000339464882943144,0.00262619639401339
-0.000351170568561873,0.00261925846359575
-0.000362876254180602,0.0026122836812656
-0.000374581939799331,0.0026052720536045
-0.00038628762541806,0.00259822358827248
-0.000397993311036789,0.00259113829400652
-0.000409698996655519,0.00258401618061862
-0.000421404682274248,0.00257685725899346
-0.000433110367892977,0.0025696615410855
-0.000444816053511706,0.0025624290399158
-0.000456521739130435,0.00255515976956835
-0.000468227424749164,0.00254785374518602
-0.000479933110367893,0.0025405109829662
-0.000485642111376672,0.00253691275167785
-0.000491638795986622,0.00253312264091857
-0.000503344481605351,0.00252568801644605
-0.00051505016722408,0.00251821518651687
-0.000526755852842809,0.00251070413736826
-0.000538461538461538,0.00250315485722258
-0.000550167224080268,0.00249556733626898
-0.000561872909698996,0.00248794156664476
-0.000573578595317726,0.00248027754241634
-0.000585284280936455,0.00247257525955993
-0.000596989966555184,0.00246483471594186
-0.000608695652173913,0.00245705591129874
-0.000620401337792642,0.00244923884721721
-0.000632107023411371,0.00244138352711357
-0.0006438127090301,0.00243348995621316
-0.00065551839464883,0.0024255581415295
-0.000667224080267559,0.00241758809184327
-0.000678929765886288,0.00240957981768119
-0.000690635451505017,0.0024015333312946
-0.000702341137123746,0.00239344864663809
-0.000714046822742475,0.00238532577934784
-0.000725752508361204,0.00237716474671999
-0.000737458193979933,0.00236896556768886
-0.000749163879598662,0.00236072826280508
-0.000760869565217391,0.00235245285421372
-0.00077257525083612,0.00234413936563234
-0.000784280936454849,0.00233578782232898
-0.000795986622073579,0.00232739825110017
-0.000807692307692307,0.00231897068024893
-0.000819397993311037,0.00231050513956272
-0.000831103678929766,0.00230200166029147
-0.000842809364548495,0.00229346027512559
-0.000854515050167224,0.00228488101817403
-0.000866220735785953,0.00227626392494236
-0.000877926421404682,0.00226760903231093
-0.000889632107023411,0.00225891637851308
-0.000894840400637502,0.00225503355704698
-0.000901337792642141,0.00225014667194868
-0.00091304347826087,0.00224130550691022
-0.000924749163879599,0.00223242385491958
-0.000936454849498328,0.00222350174771094
-0.000948160535117057,0.00221453921915978
-0.000959866220735786,0.00220553630524062
-0.000971571906354515,0.0021964930439853
-0.000983277591973244,0.00218740947544164
-0.000994983277591973,0.00217828564163247
-0.0010066889632107,0.00216912158651522
-0.00101839464882943,0.00215991735594183
-0.00103010033444816,0.00215067299761919
-0.00104180602006689,0.00214138856106997
-0.00105351170568562,0.00213206409759395
-0.00106521739130435,0.00212269966022976
-0.00107692307692308,0.00211329530371714
-0.00108862876254181,0.00210385108445957
-0.00110033444816054,0.00209436706048746
-0.00111204013377926,0.00208484329142176
-0.00112374581939799,0.002075279838438
-0.00113545150501672,0.00206567676423087
-0.00114715719063545,0.00205603413297922
-0.00115886287625418,0.00204635201031151
-0.00117056856187291,0.00203663046327179
-0.00118227424749164,0.00202686956028609
-0.00119397993311037,0.00201706937112929
-0.0012056856187291,0.00200722996689246
-0.00121739130434783,0.00199735141995068
-0.00122909698996656,0.00198743380393129
-0.00124080267558528,0.00197747719368261
-0.00124586791715774,0.00197315436241611
-0.00125250836120401,0.00196738886469186
-0.00126421404682274,0.00195718782129852
-0.00127591973244147,0.00194694417571485
-0.0012876254180602,0.0019366580220153
-0.00129933110367893,0.00192632945589726
-0.00131103678929766,0.0019159585746313
-0.00132274247491639,0.00190554547701234
-0.00133444816053512,0.00189509026331184
-0.00134615384615385,0.00188459303523091
-0.00135785953177258,0.00187405389585439
-0.0013695652173913,0.00186347294960581
-0.00138127090301003,0.00185285030220326
-0.00139297658862876,0.00184218606061622
-0.00140468227424749,0.00183148033302323
-0.00141638795986622,0.00182073322877039
-0.00142809364548495,0.00180994485833079
-0.00143979933110368,0.00179911533326477
-0.00145150501672241,0.00178824476618094
-0.00146321070234114,0.00177733327069815
-0.00147491638795987,0.00176638096140809
-0.0014866220735786,0.00175538795383886
-0.00149832775919732,0.00174435436441919
-0.00151003344481605,0.00173328031044349
-0.00152173913043478,0.00172216591003761
-0.00153344481605351,0.00171101128212538
-0.00154515050167224,0.00169981654639587
-0.00155405230948338,0.00169127516778523
-0.00155685618729097,0.00168850969870741
-0.0015685618729097,0.00167693111937984
-0.00158026755852843,0.00166530841886431
-0.00159197324414716,0.00165364175991809
-0.00160367892976589,0.00164193130595734
-0.00161538461538462,0.00163017722101404
-0.00162709030100334,0.0016183796696942
-0.00163879598662207,0.00160653881713716
-0.0016505016722408,0.0015946548289761
-0.00166220735785953,0.00158272787129953
-0.00167391304347826,0.00157075811061397
-0.00168561872909699,0.00155874571380767
-0.00169732441471572,0.00154669084811526
-0.00170903010033445,0.00153459368108349
-0.00172073578595318,0.00152245438053797
-0.00173244147157191,0.00151027311455076
-0.00174414715719064,0.00149805005140899
-0.00175585284280936,0.00148578535958435
-0.00176755852842809,0.00147347920770343
-0.00177926421404682,0.00146113176451902
-0.00179096989966555,0.00144874319888216
-0.00180267558528428,0.00143631367971505
-0.00181438127090301,0.0014238433759848
-0.00182608695652174,0.00141133245667789
-0.0018278947601228,0.00140939597315436
-0.00183779264214047,0.00139836052882608
-0.0018494983277592,0.00138526751959341
-0.00186120401337793,0.00137213017230323
-0.00187290969899666,0.00135894871697734
-0.00188461538461538,0.00134572338301274
-0.00189632107023411,0.00133245439915855
-0.00190802675585284,0.0013191419934937
-0.00191973244147157,0.00130578639340569
-0.0019314381270903,0.00129238782557025
-0.00194314381270903,0.00127894651593185
-0.00195484949832776,0.00126546268968509
-0.00196655518394649,0.00125193657125695
-0.00197826086956522,0.00123836838428981
-0.00198996655518395,0.00122475835162524
-0.00200167224080268,0.00121110669528862
-0.0020133779264214,0.00119741363647443
-0.00202508361204013,0.00118367939553223
-0.00203678929765886,0.0011699041919534
-0.00204849498327759,0.00115608824435848
-0.00206020066889632,0.0011422317704852
-0.00207190635451505,0.00112833498717708
-0.00207259433104683,0.00112751677852349
-0.00208361204013378,0.00111367687072742
-0.00209531772575251,0.00109893066644925
-0.00210702341137124,0.00108414161276017
-0.00211872909698997,0.00106930999503859
-0.0021304347826087,0.00105443609668356
-0.00214214046822742,0.001039520199119
-0.00215384615384615,0.00102456258179828
-0.00216555183946488,0.00100956352220934
-0.00217725752508361,0.000994523295880093
-0.00218896321070234,0.000979442176384336
-0.00220066889632107,0.000964320435347937
-0.0022123745819398,0.000949158342455436
-0.00222408026755853,0.000933956165456937
-0.00223578595317726,0.00091871417017534
-0.00224749163879599,0.000903432620513857
-0.00225919732441472,0.000888111778463824
-0.00227090301003344,0.000872751904112767
-0.00228260869565217,0.000857353255652734
-0.00229149479445907,0.000845637583892617
-0.0022943143812709,0.000841642298206501
-0.00230602006688963,0.000825029553170632
-0.00231772575250836,0.000808377996258591
-0.00232943143812709,0.000791687944333113
-0.00234113712374582,0.000774959711066362
-0.00235284280936455,0.00075819360697447
-0.00236454849498328,0.000741389939451794
-0.00237625418060201,0.000724549012804878
-0.00238795986622074,0.000707671128286113
-0.00239966555183947,0.000690756584127098
-0.00241137123745819,0.000673805675571698
-0.00242307692307692,0.000656818694908802
-0.00243478260869565,0.000639795931504775
-0.00244648829431438,0.000622737671835593
-0.00245819397993311,0.000605644199518691
-0.00246989966555184,0.000588515795344483
-0.00248160535117057,0.000571352737307588
-0.00248677724519528,0.000563758389261745
-0.0024933110367893,0.000553229856195043
-0.00250501672240803,0.000534343342734767
-0.00251672240802676,0.000515426949655384
-0.00252842809364549,0.000496480967924534
-0.00254013377926421,0.000477505684811424
-0.00255183946488294,0.000458501383943984
-0.00256354515050167,0.000439468345365012
-0.0025752508361204,0.000420406845587312
-0.00258695652173913,0.000401317157647854
-0.00259866220735786,0.000382199551160971
-0.00261036789297659,0.000363054292370613
-0.00262207357859532,0.000343881644201682
-0.00263377926421405,0.00032468186631045
-0.00264548494983278,0.000305455215134096
-0.00265719063545151,0.000286201943939378
-0.00265981655984907,0.000281879194630873
-0.00266889632107023,0.000265051800291504
-0.00268060200668896,0.000243346014951723
-0.00269230769230769,0.000221627162803944
-0.00270401337792642,0.000199895393140608
-0.00271571906354515,0.000178150852993277
-0.00272742474916388,0.000156393687175174
-0.00273913043478261,0.000134624038322777
-0.00275083612040134,0.000112842046936464
-0.00276254180602007,9.10478514202694e-05
-0.0027742474916388,6.92415881207547e-05
-0.00278595317725753,4.74233913650106e-05
-0.00279765886287625,2.55933934978355e-05
-0.00280936454849498,3.75172491808165e-06
-0.0028113746,0
-0.00281720916562295,-1.17056856187292e-05
-0.00282107023411371,-1.95009019338305e-05
-0.00282300717626615,-2.3411371237458e-05
-0.00282876862946087,-3.51170568561872e-05
-0.00283277591973244,-4.33108720224639e-05
-0.00283449352248402,-4.68227424749164e-05
-0.00284018184864435,-5.8528428093646e-05
-0.00284448160535117,-6.74340585792808e-05
-0.00284583360463312,-7.02341137123743e-05
-0.00285144877744404,-8.19397993311035e-05
-0.0028561872909699,-9.18828788927056e-05
-0.00285702736604199,-9.36454849498332e-05
-0.00286256934731051,-0.000105351170568562
-0.00286789297658863,-0.00011667045786839
-0.00286807472743229,-0.000117056856187291
-0.00287354346692771,-0.00012876254180602
-0.00287897558212149,-0.00014046822742475
-0.00287959866220736,-0.000141820221348462
-0.00288437102228413,-0.000152173913043478
-0.00288972980369493,-0.000163879598662207
-0.00289130434782609,-0.000167343191333508
-0.00289505187676143,-0.000175585284280937
-0.00290033724401901,-0.000187290969899665
-0.00290301003344482,-0.000193252531269763
-0.0029055858712405,-0.000198996655518395
-0.00291079773134787,-0.000210702341137124
-0.00291471571906355,-0.000219565043183374
-0.00291597282422464,-0.000222408026755853
-0.00292111107144157,-0.000234113712374582
-0.0029262125269797,-0.000245819397993311
-0.00292642140468227,-0.000246302303251242
-0.00293127704771655,-0.00025752508361204
-0.00293630471642236,-0.000269230769230769
-0.002938127090301,-0.000273505931251427
-0.00294129542141278,-0.000280936454849498
-0.002946249165352,-0.000292642140468227
-0.00294983277591973,-0.000301174615292175
-0.00295116593177753,-0.000304347826086957
-0.00295604559983444,-0.000316053511705685
-0.00296088826854626,-0.000327759197324415
-0.00296153846153846,-0.000329343490636731
-0.0029656937240721,-0.000339464882943144
-0.00297046207480471,-0.000351170568561873
-0.00297324414715719,-0.000358054956491093
-0.00297519322063027,-0.000362876254180602
-0.00297988706874311,-0.000374581939799331
-0.00298454372657585,-0.00038628762541806
-0.00298494983277592,-0.000387317141205379
-0.00298916289803532,-0.000397993311036789
-0.00299374476026069,-0.000409698996655519
-0.00299665551839465,-0.000417197771531634
-0.0029982891891824,-0.000421404682274248
-0.00300279603678672,-0.000433110367892977
-0.00300726546142252,-0.000444816053511706
-0.00300836120401338,-0.000447711308773237
-0.00301169714808863,-0.000456521739130435
-0.00301609121235119,-0.000468227424749164
-0.00302006688963211,-0.000478910423847779
-0.00302044766549818,-0.000479933110367893
-0.00302476611530926,-0.000491638795986622
-0.00302904686468863,-0.000503344481605351
-0.00303177257525084,-0.00051086589360193
-0.00303328970755617,-0.00051505016722408
-0.00303749444231264,-0.000526755852842809
-0.00304166129576978,-0.000538461538461538
-0.00304347826086957,-0.000543614642334542
-0.00304578993687985,-0.000550167224080268
-0.00304988034178037,-0.000561872909698996
-0.00305393266728584,-0.000573578595317726
-0.00305518394648829,-0.00057722921519437
-0.00305794647689277,-0.000585284280936455
-0.00306192188545882,-0.000596989966555184
-0.00306585899855658,-0.000608695652173913
-0.00306688963210702,-0.000611791777684476
-0.00306975730952382,-0.000620401337792642
-0.00307361700221091,-0.000632107023411371
-0.00307743816464217,-0.0006438127090301
-0.00307859531772575,-0.000647395699002768
-0.00308122027340267,-0.00065551839464883
-0.00308496347627327,-0.000667224080267559
-0.00308866789466367,-0.000678929765886288
-0.00309030100334448,-0.000684147457775521
-0.00309233306226152,-0.000690635451505017
-0.00309595894572267,-0.000702341137123746
-0.00309954577033566,-0.000714046822742475
-0.00310200668896321,-0.000722168949645432
-0.00310309322354642,-0.000725752508361204
-0.00310660090115475,-0.000737458193979933
-0.00311006922471393,-0.000749163879598662
-0.00311349810684368,-0.000760869565217391
-0.00311371237458194,-0.000761610251524413
-0.00311688668457745,-0.00077257525083612
-0.00312023554116004,-0.000784280936454849
-0.00312354463217,-0.000795986622073579
-0.00312541806020067,-0.000802697491728848
-0.00312681348852004,-0.000807692307692307
-0.00313004185252362,-0.000819397993311037
-0.00313323010432672,-0.000831103678929766
-0.00313637813887411,-0.000842809364548495
-0.0031371237458194,-0.000845620151402399
-0.0031394851405424,-0.000854515050167224
-0.00314255144378769,-0.000866220735785953
-0.00314557715179605,-0.000877926421404682
-0.00314856214859058,-0.000889632107023411
-0.00314882943143813,-0.000890695921104594
-0.00315150541867191,-0.000901337792642141
-0.00315440760463183,-0.00091304347826087
-0.00315726866864744,-0.000924749163879599
-0.003160088483136,-0.000936454849498328
-0.00316053511705686,-0.000938338493929316
-0.00316286604957565,-0.000948160535117057
-0.00316560189689844,-0.000959866220735786
-0.00316829604985774,-0.000971571906354515
-0.00317094836858356,-0.000983277591973244
-0.00317224080267559,-0.000989077144520088
-0.00317355816783459,-0.000994983277591973
-0.00317612528487148,-0.0010066889632107
-0.00317865008741919,-0.00101839464882943
-0.00318113242264385,-0.00103010033444816
-0.00318357213432246,-0.00104180602006689
-0.00318394648829431,-0.00104363638253459
-0.00318596812331591,-0.00105351170568562
-0.00318832095865134,-0.00106521739130435
-0.00319063064325475,-0.00107692307692308
-0.00319289700705078,-0.00108862876254181
-0.00319511987628872,-0.00110033444816054
-0.00319565217391304,-0.00110319694318478
-0.00319729821573134,-0.00111204013377926
-0.00319943239840189,-0.00112374581939799
-0.00320152251014424,-0.00113545150501672
-0.00320356836247339,-0.00114715719063545
-0.00320556976294011,-0.00115886287625418
-0.00320735785953177,-0.00116956109242854
-0.00320752641717998,-0.00117056856187291
-0.00320943718219053,-0.00118227424749164
-0.00321130286761604,-0.00119397993311037
-0.00321312326540073,-0.0012056856187291
-0.00321489816323395,-0.00121739130434783
-0.00321662734447926,-0.00122909698996656
-0.00321831058810297,-0.00124080267558528
-0.0032190635451505,-0.00124619159128153
-0.00321994707425969,-0.00125250836120401
-0.00322153665543418,-0.00126421404682274
-0.00322307959340582,-0.00127591973244147
-0.00322457565023253,-0.0012876254180602
-0.00322602458328133,-0.00129933110367893
-0.0032274261451555,-0.00131103678929766
-0.00322878008362131,-0.00132274247491639
-0.00323008614153438,-0.00133444816053512
-0.00323076923076923,-0.0013408102107978
-0.00323134360439397,-0.00134615384615385
-0.00323255212899776,-0.00135785953177258
-0.00323371197154965,-0.0013695652173913
-0.00323482285648887,-0.00138127090301003
-0.00323588450304773,-0.00139297658862876
-0.0032368966251767,-0.00140468227424749
-0.0032378589314692,-0.00141638795986622
-0.00323877112508595,-0.00142809364548495
-0.00323963290367895,-0.00143979933110368
-0.00324044395931507,-0.00145150501672241
-0.0032412039783993,-0.00146321070234114
-0.00324191264159759,-0.00147491638795987
-0.00324247491638796,-0.00148493772710106


==> figures/yieldSurface/fitContour_vMises_rho_2_theta_0.csv <==
-0.00692976588628763,-0.00300683358042326
-0.00693087995371508,-0.00302006688963211
-0.00693275594243892,-0.00304347826086957
-0.00693453806326908,-0.00306688963210702
-0.00693622578650638,-0.00309030100334448
-0.00693781857336361,-0.00311371237458194
-0.00693931587584929,-0.0031371237458194
-0.00694071713665088,-0.00316053511705686
-0.00694202178901738,-0.00318394648829431
-0.0069432292566415,-0.00320735785953177
-0.00694433895354125,-0.00323076923076923
-0.00694535028394094,-0.00325418060200669
-0.0069462626421517,-0.00327759197324415
-0.00694707541245147,-0.0033010033444816
-0.00694778796896439,-0.00332441471571906
-0.00694839967553967,-0.00334782608695652
-0.00694890988562992,-0.00337123745819398
-0.00694931794216888,-0.00339464882943144
-0.00694962317744864,-0.0034180602006689
-0.00694982491299625,-0.00344147157190635
-0.00694992245944978,-0.00346488294314381
-0.00694991511643377,-0.00348829431438127
-0.0069498021724341,-0.00351170568561873
-0.00694958290467229,-0.00353511705685619
-0.00694925657897911,-0.00355852842809365
-0.00694882244966769,-0.0035819397993311
-0.00694827975940586,-0.00360535117056856
-0.00694762773908794,-0.00362876254180602
-0.00694686560770587,-0.00365217391304348
-0.0069459925722196,-0.00367558528428094
-0.00694500782742688,-0.00369899665551839
-0.00694391055583229,-0.00372240802675585
-0.00694269992751558,-0.00374581939799331
-0.00694137509999927,-0.00376923076923077
-0.00693993521811549,-0.00379264214046823
-0.00693837941387207,-0.00381605351170569
-0.00693670680631781,-0.00383946488294314
-0.006934916501407,-0.0038628762541806
-0.006933007591863,-0.00388628762541806
-0.00693097915704107,-0.00390969899665552
-0.00692976588628763,-0.00392293230586437
-0.0069288288486325,-0.00393311036789298
-0.00692655504923186,-0.00395652173913043
-0.00692415859610361,-0.00397993311036789
-0.00692163850355968,-0.00400334448160535
-0.00691899377164491,-0.00402675585284281
-0.00691622338599203,-0.00405016722408027
-0.00691332631767558,-0.00407357859531773
-0.00691030152306474,-0.00409698996655518
-0.00690714794367503,-0.00412040133779264
-0.00690635451505017,-0.00412607081445585
-0.00690386021846485,-0.0041438127090301
-0.00690043982373016,-0.00416722408026756
-0.00689688699222082,-0.00419063545150502
-0.00689320059228842,-0.00421404682274248
-0.00688937947644784,-0.00423745819397993
-0.00688542248121897,-0.00426086956521739
-0.00688294314381271,-0.00427506409085474
-0.00688132539520946,-0.00428428093645485
-0.00687708500385208,-0.00430769230769231
-0.00687270467907827,-0.00433110367892977
-0.00686818317797941,-0.00435451505016722
-0.00686351924059504,-0.00437792642140468
-0.00685953177257525,-0.00439735414271429
-0.00685870993543475,-0.00440133779264214
-0.00685374714801812,-0.0044247491638796
-0.00684863749834311,-0.00444816053511706
-0.00684337964119995,-0.00447157190635451
-0.00683797221319529,-0.00449498327759197
-0.00683612040133779,-0.00450279982163966
-0.00683240581764996,-0.00451839464882943
-0.006826682500454,-0.00454180602006689
-0.00682080478419935,-0.00456521739130435
-0.00681477121397642,-0.00458862876254181
-0.00681270903010033,-0.0045964445199003
-0.0068085708691327,-0.00461204013377926
-0.00680220635123825,-0.00463545150501672
-0.00679568079394962,-0.00465886287625418
-0.00678929765886288,-0.00468121006969019
-0.00678899191569683,-0.00468227424749164
-0.00678212302640096,-0.0047056856187291
-0.00677508761211966,-0.00472909698996656
-0.00676788403895961,-0.00475250836120401
-0.00676588628762542,-0.00475886788259674
-0.00676049707689742,-0.00477591973244147
-0.00675293279606524,-0.00479933110367893
-0.00674519446744748,-0.00482274247491639
-0.00674247491638796,-0.00483080661166259
-0.00673726665794624,-0.00484615384615385
-0.00672915328969043,-0.0048695652173913
-0.00672085964474612,-0.00489297658862876
-0.0067190635451505,-0.00489795228762773
-0.00671236552648807,-0.00491638795986622
-0.00670368156199533,-0.00493979933110368
-0.00669565217391304,-0.0049609976391664
-0.00669480834520725,-0.00496321070234114
-0.00668572273387199,-0.0049866220735786
-0.00667644529433378,-0.00501003344481605
-0.00667224080267559,-0.00502044870156172
-0.00666695845192438,-0.00503344481605351
-0.00665726229543113,-0.00505685618729097
-0.00664882943143813,-0.00507681932184234
-0.0066473625862385,-0.00508026755852843
-0.00663723500398899,-0.00510367892976589
-0.00662690283460337,-0.00512709030100334
-0.00662541806020067,-0.00513040009158102
-0.00661633515063754,-0.0051505016722408
-0.00660555247783811,-0.00517391304347826
-0.00660200668896321,-0.00518148390757621
-0.00659453283618087,-0.00519732441471572
-0.00658328539541889,-0.00522073578595318
-0.00657859531772575,-0.00523033566062106
-0.00657179643357701,-0.00524414715719064
-0.00656006924455137,-0.00526755852842809
-0.00655518394648829,-0.00527715173244477
-0.00654809248334707,-0.00529096989966555
-0.00653586981101499,-0.00531438127090301
-0.00653177257525084,-0.00532210559741749
-0.00652338558185703,-0.00533779264214047
-0.00651065089490814,-0.00536120401337793
-0.00650836120401338,-0.00536535098658286
-0.00649763826185955,-0.00538461538461539
-0.00648494983277592,-0.00540701506529176
-0.00648437202639605,-0.00540802675585284
-0.00647081086461986,-0.0054314381270903
-0.00646153846153846,-0.00544717864094853
-0.00645698159537411,-0.00545484949832776
-0.0064428614028798,-0.00547826086956522
-0.006438127090301,-0.00548599324262408
-0.00642844446584634,-0.00550167224080268
-0.00641471571906355,-0.00552354492809095
-0.00641374147562526,-0.00552508361204013
-0.00639871457226295,-0.00554849498327759
-0.00639130434782609,-0.00555986247188032
-0.0063833828592718,-0.00557190635451505
-0.00636789297658863,-0.00559509444895351
-0.00636774246817366,-0.00559531772575251
-0.00635175363197488,-0.00561872909698997
-0.00634448160535117,-0.00562921790776834
-0.00633543889537802,-0.00564214046822743
-0.00632107023411371,-0.00566237136162896
-0.00631879001174443,-0.00566555183946488
-0.00630177889857397,-0.00568896321070234
-0.00629765886287625,-0.00569455574091157
-0.00628440492053835,-0.0057123745819398
-0.0062742474916388,-0.00572583755514382
-0.00626666810755597,-0.00573578595317726
-0.00625083612040134,-0.00575627760581621
-0.00624855785994875,-0.00575919732441472
-0.00623005027248916,-0.00578260869565217
-0.00622742474916388,-0.00578588702835479
-0.00621113667744449,-0.00580602006688963
-0.00620401337792642,-0.00581470759083616
-0.00619181583503577,-0.00582943143812709
-0.00618060200668896,-0.00584279032333329
-0.00617207508089924,-0.00585284280936455
-0.00615719063545151,-0.00587016374796952
-0.00615190112737583,-0.00587625418060201
-0.00613377926421405,-0.00589685488842642
-0.00613128002866566,-0.00589966555183946
-0.00611036789297659,-0.00592288936170301
-0.00611019714368938,-0.00592307692307692
-0.00608862786863331,-0.00594648829431438
-0.00608695652173913,-0.0059482803397737
-0.00606656672296568,-0.00596989966555184
-0.00606354515050167,-0.0059730649790903
-0.00604399789790319,-0.0059933110367893
-0.00604013377926421,-0.00599726598631363
-0.00602090381315779,-0.00601672240802676
-0.00601672240802676,-0.00602090381315779
-0.00599726598631363,-0.00604013377926421
-0.0059933110367893,-0.00604399789790319
-0.0059730649790903,-0.00606354515050167
-0.00596989966555184,-0.00606656672296568
-0.0059482803397737,-0.00608695652173913
-0.00594648829431438,-0.00608862786863331
-0.00592307692307692,-0.00611019714368938
-0.00592288936170301,-0.00611036789297659
-0.00589966555183946,-0.00613128002866566
-0.00589685488842642,-0.00613377926421405
-0.00587625418060201,-0.00615190112737583
-0.00587016374796952,-0.00615719063545151
-0.00585284280936455,-0.00617207508089924
-0.00584279032333329,-0.00618060200668896
-0.00582943143812709,-0.00619181583503577
-0.00581470759083616,-0.00620401337792642
-0.00580602006688963,-0.00621113667744449
-0.00578588702835479,-0.00622742474916388
-0.00578260869565217,-0.00623005027248916
-0.00575919732441472,-0.00624855785994875
-0.00575627760581621,-0.00625083612040134
-0.00573578595317726,-0.00626666810755597
-0.00572583755514382,-0.0062742474916388
-0.0057123745819398,-0.00628440492053835
-0.00569455574091157,-0.00629765886287625
-0.00568896321070234,-0.00630177889857397
-0.00566555183946488,-0.00631879001174443
-0.00566237136162896,-0.00632107023411371
-0.00564214046822743,-0.00633543889537802
-0.00562921790776834,-0.00634448160535117
-0.00561872909698997,-0.00635175363197488
-0.00559531772575251,-0.00636774246817366
-0.00559509444895351,-0.00636789297658863
-0.00557190635451505,-0.0063833828592718
-0.00555986247188032,-0.00639130434782609
-0.00554849498327759,-0.00639871457226295
-0.00552508361204013,-0.00641374147562526
-0.00552354492809095,-0.00641471571906355
-0.00550167224080268,-0.00642844446584634
-0.00548599324262408,-0.006438127090301
-0.00547826086956522,-0.0064428614028798
-0.00545484949832776,-0.00645698159537411
-0.00544717864094853,-0.00646153846153846
-0.0054314381270903,-0.00647081086461986
-0.00540802675585284,-0.00648437202639605
-0.00540701506529176,-0.00648494983277592
-0.00538461538461539,-0.00649763826185955
-0.00536535098658286,-0.00650836120401338
-0.00536120401337793,-0.00651065089490814
-0.00533779264214047,-0.00652338558185703
-0.00532210559741749,-0.00653177257525084
-0.00531438127090301,-0.00653586981101499
-0.00529096989966555,-0.00654809248334707
-0.00527715173244477,-0.00655518394648829
-0.00526755852842809,-0.00656006924455137
-0.00524414715719064,-0.00657179643357701
-0.00523033566062106,-0.00657859531772575
-0.00522073578595318,-0.00658328539541889
-0.00519732441471572,-0.00659453283618087
-0.00518148390757621,-0.00660200668896321
-0.00517391304347826,-0.00660555247783811
-0.0051505016722408,-0.00661633515063754
-0.00513040009158102,-0.00662541806020067
-0.00512709030100334,-0.00662690283460337
-0.00510367892976589,-0.00663723500398899
-0.00508026755852843,-0.0066473625862385
-0.00507681932184234,-0.00664882943143813
-0.00505685618729097,-0.00665726229543113
-0.00503344481605351,-0.00666695845192438
-0.00502044870156172,-0.00667224080267559
-0.00501003344481605,-0.00667644529433378
-0.0049866220735786,-0.00668572273387199
-0.00496321070234114,-0.00669480834520725
-0.0049609976391664,-0.00669565217391304
-0.00493979933110368,-0.00670368156199533
-0.00491638795986622,-0.00671236552648807
-0.00489795228762773,-0.0067190635451505
-0.00489297658862876,-0.00672085964474612
-0.0048695652173913,-0.00672915328969043
-0.00484615384615385,-0.00673726665794624
-0.00483080661166259,-0.00674247491638796
-0.00482274247491639,-0.00674519446744748
-0.00479933110367893,-0.00675293279606524
-0.00477591973244147,-0.00676049707689742
-0.00475886788259674,-0.00676588628762542
-0.00475250836120401,-0.00676788403895961
-0.00472909698996656,-0.00677508761211966
-0.0047056856187291,-0.00678212302640096
-0.00468227424749164,-0.00678899191569683
-0.00468121006969019,-0.00678929765886288
-0.00465886287625418,-0.00679568079394962
-0.00463545150501672,-0.00680220635123825
-0.00461204013377926,-0.0068085708691327
-0.0045964445199003,-0.00681270903010033
-0.00458862876254181,-0.00681477121397642
-0.00456521739130435,-0.00682080478419935
-0.00454180602006689,-0.006826682500454
-0.00451839464882943,-0.00683240581764996
-0.00450279982163966,-0.00683612040133779
-0.00449498327759197,-0.00683797221319529
-0.00447157190635451,-0.00684337964119995
-0.00444816053511706,-0.00684863749834311
-0.0044247491638796,-0.00685374714801812
-0.00440133779264214,-0.00685870993543475
-0.00439735414271429,-0.00685953177257525
-0.00437792642140468,-0.00686351924059504
-0.00435451505016722,-0.00686818317797941
-0.00433110367892977,-0.00687270467907827
-0.00430769230769231,-0.00687708500385208
-0.00428428093645485,-0.00688132539520946
-0.00427506409085474,-0.00688294314381271
-0.00426086956521739,-0.00688542248121897
-0.00423745819397993,-0.00688937947644784
-0.00421404682274248,-0.00689320059228842
-0.00419063545150502,-0.00689688699222082
-0.00416722408026756,-0.00690043982373016
-0.0041438127090301,-0.00690386021846485
-0.00412607081445585,-0.00690635451505017
-0.00412040133779264,-0.00690714794367503
-0.00409698996655518,-0.00691030152306474
-0.00407357859531773,-0.00691332631767558
-0.00405016722408027,-0.00691622338599203
-0.00402675585284281,-0.00691899377164491
-0.00400334448160535,-0.00692163850355968
-0.00397993311036789,-0.00692415859610361
-0.00395652173913043,-0.00692655504923186
-0.00393311036789298,-0.0069288288486325
-0.00392293230586437,-0.00692976588628763
-0.00390969899665552,-0.00693097915704107
-0.00388628762541806,-0.006933007591863
-0.0038628762541806,-0.006934916501407
-0.00383946488294314,-0.00693670680631781
-0.00381605351170569,-0.00693837941387207
-0.00379264214046823,-0.00693993521811549
-0.00376923076923077,-0.00694137509999927
-0.00374581939799331,-0.00694269992751558
-0.00372240802675585,-0.00694391055583229
-0.00369899665551839,-0.00694500782742688
-0.00367558528428094,-0.0069459925722196
-0.00365217391304348,-0.00694686560770587
-0.00362876254180602,-0.00694762773908794
-0.00360535117056856,-0.00694827975940586
-0.0035819397993311,-0.00694882244966769
-0.00355852842809365,-0.00694925657897911
-0.00353511705685619,-0.00694958290467229
-0.00351170568561873,-0.0069498021724341
-0.00348829431438127,-0.00694991511643377
-0.00346488294314381,-0.00694992245944978
-0.00344147157190635,-0.00694982491299625
-0.0034180602006689,-0.00694962317744864
-0.00339464882943144,-0.00694931794216888
-0.00337123745819398,-0.00694890988562992
-0.00334782608695652,-0.00694839967553967
-0.00332441471571906,-0.00694778796896439
-0.0033010033444816,-0.00694707541245147
-0.00327759197324415,-0.0069462626421517
-0.00325418060200669,-0.00694535028394094
-0.00323076923076923,-0.00694433895354125
-0.00320735785953177,-0.0069432292566415
-0.00318394648829431,-0.00694202178901738
-0.00316053511705686,-0.00694071713665088
-0.0031371237458194,-0.00693931587584929
-0.00311371237458194,-0.00693781857336361
-0.00309030100334448,-0.00693622578650638
-0.00306688963210702,-0.00693453806326908
-0.00304347826086957,-0.00693275594243892
-0.00302006688963211,-0.00693087995371508
-0.00300683358042326,-0.00692976588628763
-0.00299665551839465,-0.00692890993234411
-0.00297324414715719,-0.00692684615115145
-0.00294983277591973,-0.00692469002620052
-0.00292642140468227,-0.00692244205539515
-0.00290301003344482,-0.00692010272800537
-0.00287959866220736,-0.00691767252478214
-0.0028561872909699,-0.00691515191807146
-0.00283277591973244,-0.00691254137192798
-0.00280936454849498,-0.00690984134222797
-0.00278595317725753,-0.00690705227678182
-0.00278028370059432,-0.00690635451505017
-0.00276254180602007,-0.00690417315648635
-0.00273913043478261,-0.00690120541467872
-0.00271571906354515,-0.00689814995443314
-0.00269230769230769,-0.00689500719472116
-0.00266889632107023,-0.00689177754689771
-0.00264548494983278,-0.00688846141481171
-0.00262207357859532,-0.00688505919491603
-0.00260787905295797,-0.00688294314381271
-0.00259866220735786,-0.00688157047227411
-0.0025752508361204,-0.00687799520376835
-0.00255183946488294,-0.00687433503280653
-0.00252842809364549,-0.00687059032897211
-0.00250501672240803,-0.00686676145489871
-0.00248160535117057,-0.00686284876637792
-0.00246217762986096,-0.00685953177257525
-0.00245819397993311,-0.00685885225915704
-0.00243478260869565,-0.00685477091523516
-0.00241137123745819,-0.00685060683613009
-0.00238795986622074,-0.00684636035241698
-0.00236454849498328,-0.00684203178827195
-0.00234113712374582,-0.00683762146157752
-0.00233332057969813,-0.00683612040133779
-0.00231772575250836,-0.00683312831338216
-0.0022943143812709,-0.00682855337635789
-0.00227090301003344,-0.00682389765514523
-0.00224749163879599,-0.00681916144407836
-0.00222408026755853,-0.0068143450316361
-0.00221626451020004,-0.00681270903010033
-0.00220066889632107,-0.00680944736188938
-0.00217725752508361,-0.00680446942968362
-0.00215384615384615,-0.00679941219538227
-0.0021304347826087,-0.00679427592526055
-0.00210808758917268,-0.00678929765886288
-0.00210702341137124,-0.0067890607913323
-0.00208361204013378,-0.00678376529404138
-0.00206020066889632,-0.00677839160034675
-0.00203678929765886,-0.00677293995534266
-0.0020133779264214,-0.00676741059903225
-0.00200701840502868,-0.00676588628762542
-0.00198996655518395,-0.00676180241012647
-0.00196655518394649,-0.00675611653101751
-0.00194314381270903,-0.00675035370702843
-0.00191973244147157,-0.00674451415834152
-0.00191166830472537,-0.00674247491638796
-0.00189632107023411,-0.00673859693555383
-0.00187290969899666,-0.00673260286298927
-0.0018494983277592,-0.00672653277692941
-0.00182608695652174,-0.00672038687877191
-0.00182111125752277,-0.0067190635451505
-0.00180267558528428,-0.00671416404133785
-0.00177926421404682,-0.0067078654934886
-0.00175585284280936,-0.00670149179158849
-0.00173465453474665,-0.00669565217391304
-0.00173244147157191,-0.00669504296730994
-0.00170903010033445,-0.00668851793129245
-0.00168561872909699,-0.00668191836114388
-0.00166220735785953,-0.00667524442761151
-0.00165179210111387,-0.00667224080267559
-0.00163879598662207,-0.00666849546574227
-0.00161538461538461,-0.00666167186309396
-0.00159197324414716,-0.00665477446739429
-0.00157201010959578,-0.00664882943143813
-0.0015685618729097,-0.00664780322482651
-0.00154515050167224,-0.00664075732709761
-0.00152173913043478,-0.00663363817094856
-0.00149832775919732,-0.00662644589947639
-0.00149501796861965,-0.00662541806020067
-0.00147491638795987,-0.0066191795376927
-0.00145150501672241,-0.00661184022701628
-0.00142809364548495,-0.00660442828979359
-0.001420522781387,-0.00660200668896321
-0.00140468227424749,-0.00659694303548078
-0.00138127090301003,-0.00658938508206064
-0.00135785953177258,-0.00658175495773069
-0.00134825965710469,-0.00657859531772575
-0.00133444816053512,-0.00657405211862084
-0.00131103678929766,-0.00656627694186163
-0.0012876254180602,-0.00655843001775475
-0.00127803221404353,-0.00655518394648829
-0.00126421404682274,-0.00655051084463119
-0.00124080267558528,-0.00654251977341688
-0.00121739130434783,-0.0065344573474319
-0.00120966697783335,-0.00653177257525084
-0.00119397993311037,-0.00652632303249756
-0.00117056856187291,-0.00651811730714521
-0.00114715719063545,-0.00650984058972445
-0.00114301021743052,-0.00650836120401338
-0.00112374581939799,-0.00650149226508403
-0.00110033444816054,-0.00649307303938938
-0.00107793476748416,-0.00648494983277592
-0.00107692307692308,-0.00648458312092296
-0.00105351170568562,-0.00647602189184256
-0.00103010033444816,-0.00646739023521324
-0.00101435982058993,-0.00646153846153846
-0.0010066889632107,-0.0064586879920622
-0.000983277591973244,-0.00644991503181539
-0.000959866220735786,-0.00644107193148743
-0.000952133847676924,-0.006438127090301
-0.000936454849498328,-0.00643215833520113
-0.00091304347826087,-0.00642317457692388
-0.000891170790972596,-0.00641471571906355
-0.000889632107023411,-0.00641412090204369
-0.000866220735785953,-0.00640499689740299
-0.000842809364548495,-0.00639580319553593
-0.000831441875945767,-0.00639130434782609
-0.000819397993311037,-0.00638653959356482
-0.000795986622073579,-0.0063772062035869
-0.00077279852763512,-0.00636789297658863
-0.00077257525083612,-0.00636780333196778
-0.000749163879598663,-0.00635833060878118
-0.000725752508361203,-0.00634878856056026
-0.000715263697582834,-0.00634448160535117
-0.000702341137123746,-0.00633917702101557
-0.000678929765886288,-0.00632949611310962
-0.000658698872484753,-0.00632107023411371
-0.000655518394648829,-0.00631974601530884
-0.000632107023411371,-0.00630992654709965
-0.000608695652173913,-0.00630003806007127
-0.000603103121964685,-0.00629765886287625
-0.000585284280936455,-0.00629008038050178
-0.000561872909698996,-0.00628005372495584
-0.000548409936494974,-0.0062742474916388
-0.000538461538461539,-0.00626995809576542
-0.00051505016722408,-0.00625979351694656
-0.000494558514585133,-0.00625083612040134
-0.000491638795986622,-0.00624956013949521
-0.000468227424749164,-0.00623925786130488
-0.000444816053511706,-0.0062288868987883
-0.000441537720809086,-0.00622742474916388
-0.000421404682274248,-0.00621844714728254
-0.000397993311036789,-0.00620793876751883
-0.000389305787090257,-0.00620401337792642
-0.000374581939799331,-0.00619736172785978
-0.000351170568561873,-0.00618671610273821
-0.000337811683355675,-0.00618060200668896
-0.000327759197324414,-0.00617600191950727
-0.000304347826086956,-0.00616521920027565
-0.000287026887481992,-0.00615719063545151
-0.000280936454849499,-0.00615436800197208
-0.00025752508361204,-0.0061434483194218
-0.000236924375787623,-0.00613377926421405
-0.000234113712374581,-0.00613246021808796
-0.000210702341137123,-0.00612140368275343
-0.000187478531273581,-0.00611036789297659
-0.000187290969899666,-0.00611027877361044
-0.000163879598662207,-0.00609908547598268
-0.000140468227424749,-0.00608782383569767
-0.00013867618196543,-0.00608695652173913
-0.000117056856187292,-0.006076493847831
-9.36454849498327e-05,-0.00606509553859485
-9.04801714113752e-05,-0.00606354515050167
-7.02341137123743e-05,-0.00605362890992811
-4.68227424749159e-05,-0.00604209397488725
-4.28677929505906e-05,-0.00604013377926421
-2.34113712374584e-05,-0.00603049073673608
0,-0.0060188192
4.05443861834414e-06,-0.00601672240802676
4.93173374940002e-05,-0.0059933110367893
9.45686931630944e-05,-0.00596989966555184
0.000139808377069545,-0.00594648829431438
0.000185036258742011,-0.00592307692307692
0.000230252205758134,-0.00589966555183946
0.000275456083707929,-0.00587625418060201
0.000281879194630873,-0.00587292709074685
0.000318287492901968,-0.00585284280936455
0.000360699083963363,-0.00582943143812709
0.000403080285464584,-0.00580602006688963
0.000445430783082957,-0.00578260869565217
0.000487750258158743,-0.00575919732441472
0.000530038387620316,-0.00573578595317726
0.000563758389261745,-0.00571710541453655
0.000571831197969737,-0.0057123745819398
0.000611754230688412,-0.00568896321070234
0.000651633205888125,-0.00566555183946488
0.000691467703332566,-0.00564214046822743
0.000731257297473076,-0.00561872909698997
0.000771001557365397,-0.00559531772575251
0.000810700046584919,-0.00557190635451505
0.000845637583892617,-0.00555128001221179
0.000850123529793646,-0.00554849498327759
0.00088780187484099,-0.00552508361204013
0.000925425855075333,-0.00550167224080268
0.000962994991660635,-0.00547826086956522
0.00100050880023907,-0.00545484949832776
0.00103796679085359,-0.0054314381270903
0.00107536846786925,-0.00540802675585284
0.00111271332989321,-0.00538461538461539
0.00112751677852349,-0.00537532491898076
0.00114902629275564,-0.00536120401337793
0.00118463708712519,-0.00533779264214047
0.00122018558783247,-0.00531438127090301
0.00125567128833823,-0.00529096989966555
0.00129109367682155,-0.00526755852842809
0.00132645223611544,-0.00524414715719064
0.0013617464436416,-0.00522073578595318
0.00139697577134434,-0.00519732441471572
0.00140939597315436,-0.00518905986826905
0.00143126232297472,-0.00517391304347826
0.00146500300648389,-0.0051505016722408
0.00149867572307876,-0.00512709030100334
0.00153227996454001,-0.00510367892976589
0.00156581521793532,-0.00508026755852843
0.00159928096557224,-0.00505685618729097
0.00163267668495071,-0.00503344481605351
0.00166600184871518,-0.00501003344481605
0.00169127516778523,-0.00499224472742809
0.00169898303358344,-0.0049866220735786
0.00173102951815888,-0.00496321070234114
0.00176300417253045,-0.00493979933110368
0.00179490650503939,-0.00491638795986622
0.00182673602006545,-0.00489297658862876
0.00185849221799825,-0.0048695652173913
0.00189017459520878,-0.00484615384615385
0.00192178264402091,-0.00482274247491639
0.00195331585268306,-0.00479933110367893
0.00197315436241611,-0.00478457267607981
0.00198442294642344,-0.00477591973244147
0.00201485712751757,-0.00475250836120401
0.00204521659055423,-0.00472909698996656
0.00207550086949555,-0.0047056856187291
0.0021057094951602,-0.00468227424749164
0.00213584199521293,-0.00465886287625418
0.00216589789415459,-0.00463545150501672
0.00219587671331262,-0.00461204013377926
0.00222577797083213,-0.00458862876254181
0.00225503355704698,-0.00456566346015152
0.00225558614437288,-0.00456521739130435
0.00228454308589284,-0.00454180602006689
0.0023134236190362,-0.00451839464882943
0.00234222731253575,-0.00449498327759197
0.00237095373283269,-0.00447157190635451
0.00239960244408284,-0.00444816053511706
0.00242817300816368,-0.0044247491638796
0.00245666498468211,-0.00440133779264214
0.00248507793098319,-0.00437792642140468
0.00251341140215965,-0.00435451505016722
0.00253691275167785,-0.00433504517491489
0.00254155529476725,-0.00433110367892977
0.00256907918827178,-0.00430769230769231
0.00259652554313025,-0.00428428093645485
0.00262389396677206,-0.00426086956521739
0.00265118406518063,-0.00423745819397993
0.00267839544291482,-0.00421404682274248
0.0027055277031314,-0.00419063545150502
0.00273258044760853,-0.00416722408026756
0.00275955327677042,-0.0041438127090301
0.0027864457897131,-0.00412040133779264
0.00281325758423134,-0.00409698996655518
0.00281879194630873,-0.00409214732957949
0.00283956666287876,-0.00407357859531773
0.00286568760529597,-0.00405016722408027
0.00289173034952369,-0.00402675585284281
0.00291769454492817,-0.00400334448160535
0.00294357984026173,-0.00397993311036789
0.00296938588369772,-0.00395652173913043
0.00299511232286671,-0.00393311036789298
0.00302075880489399,-0.00390969899665552
0.00304632497643828,-0.00388628762541806
0.00307181048373184,-0.0038628762541806
0.00309721497262189,-0.00383946488294314
0.0031006711409396,-0.00383627287456009
0.00312216736370628,-0.00381605351170569
0.00314698316339919,-0.00379264214046823
0.00317172082986913,-0.00376923076923077
0.00319638005708712,-0.00374581939799331
0.00322096053917482,-0.00372240802675585
0.00324546197044979,-0.00369899665551839
0.00326988404547221,-0.00367558528428094
0.00329422645909283,-0.00365217391304348
0.00331848890650235,-0.00362876254180602
0.00334267108328221,-0.00360535117056856
0.0033667726854568,-0.0035819397993311
0.00338255033557047,-0.0035665685193853
0.00339067575732423,-0.00355852842809365
0.00341427548392735,-0.00353511705685619
0.00343779770082473,-0.00351170568561873
0.00346124214673523,-0.00348829431438127
0.0034846085611878,-0.00346488294314381
0.00350789668457345,-0.00344147157190635
0.0035311062581987,-0.0034180602006689
0.00355423702434023,-0.00339464882943144
0.0035772887263009,-0.00337123745819398
0.00360026110846716,-0.00334782608695652
0.00362315391636782,-0.00332441471571906
0.00364596689673434,-0.0033010033444816
0.00366442953020134,-0.00328199372806508
0.00366864945978138,-0.00327759197324415
0.00369103673085414,-0.00325418060200669
0.0037133473018435,-0.00323076923076923
0.00373558095557199,-0.00320735785953177
0.00375773747625594,-0.00318394648829431
0.00377981664956173,-0.00316053511705686
0.00380181826266328,-0.0031371237458194
0.00382374210430068,-0.00311371237458194
0.00384558796484016,-0.00309030100334448
0.00386735563633522,-0.00306688963210702
0.00388904491258913,-0.00304347826086957
0.00391065558921872,-0.00302006688963211
0.00393218746371942,-0.00299665551839465
0.00394630872483222,-0.00298125079071397
0.00395357076293875,-0.00297324414715719
0.00397474356211484,-0.00294983277591973
0.00399584064019028,-0.00292642140468227
0.00401686182307853,-0.00290301003344482
0.00403780693858298,-0.00287959866220736
0.00405867581645455,-0.0028561872909699
0.00407946828845034,-0.00283277591973244
0.00410018418839341,-0.00280936454849498
0.00412082335223353,-0.00278595317725753
0.00414138561810905,-0.00276254180602007
0.00416187082640991,-0.00273913043478261
0.00418227881984164,-0.00271571906354515
0.00420260944349059,-0.00269230769230769
0.00422286254489025,-0.00266889632107023
0.00422818791946309,-0.00266272143332959
0.0042429284025146,-0.00264548494983278
0.00426288014240659,-0.00262207357859532
0.00428275728981391,-0.00259866220735786
0.00430255971206205,-0.0025752508361204
0.00432228727875608,-0.00255183946488294
0.00434193986183649,-0.00252842809364549
0.00436151733563589,-0.00250501672240803
0.00438101957693646,-0.00248160535117057
0.00440044646502834,-0.00245819397993311
0.0044197978817687,-0.00243478260869565
0.00443907371164172,-0.00241137123745819
0.00445827384181943,-0.00238795986622074
0.0044773981622233,-0.00236454849498328
0.0044964465655867,-0.00234113712374582
0.00451006711409396,-0.00232433417558444
0.00451538932479236,-0.00231772575250836
0.00453418262820047,-0.0022943143812709
0.00455290268307777,-0.00227090301003344
0.00457154939293926,-0.00224749163879599
0.0045901226637874,-0.00222408026755853
0.00460862240416227,-0.00220066889632107
0.00462704852519214,-0.00217725752508361
0.00464540094064466,-0.00215384615384615
0.00466367956697851,-0.0021304347826087
0.00468188432339563,-0.00210702341137124
0.00470001513189385,-0.00208361204013378
0.00471807191732009,-0.00206020066889632
0.00473605460742406,-0.00203678929765886
0.00475396313291238,-0.0020133779264214
0.00477179742750326,-0.00198996655518395
0.00478955742798156,-0.00196655518394649
0.00479194630872483,-0.00196339514928688
0.00480718429727288,-0.00194314381270903
0.00482472993490555,-0.00191973244147157
0.00484220360561608,-0.00189632107023411
0.00485960524723669,-0.00187290969899666
0.00487693480019195,-0.0018494983277592
0.00489419220754039,-0.00182608695652174
0.00491137741501616,-0.00180267558528428
0.00492849037107094,-0.00177926421404682
0.00494553102691605,-0.00175585284280936
0.00496249933656462,-0.00173244147157191
0.00497939525687394,-0.00170903010033445
0.004996218747588,-0.00168561872909699
0.00501296977138,-0.00166220735785953
0.00502964829389505,-0.00163879598662207
0.00504625428379296,-0.00161538461538461
0.00506278771279097,-0.00159197324414716
0.0050738255033557,-0.00157627836264263
0.00507923522853851,-0.0015685618729097
0.00509558439328197,-0.00154515050167224
0.0051118629045974,-0.00152173913043478
0.00512807072607107,-0.00149832775919732
0.00514420782376739,-0.00147491638795987
0.00516027416625835,-0.00145150501672241
0.00517626972465291,-0.00142809364548495
0.00519219447262612,-0.00140468227424749
0.00520804838644811,-0.00138127090301003
0.00522383144501284,-0.00135785953177258
0.00523954362986663,-0.00133444816053512
0.00525518492523647,-0.00131103678929766
0.00527075531805799,-0.0012876254180602
0.00528625479800325,-0.00126421404682274
0.00530168335750806,-0.00124080267558528
0.00531704099179911,-0.00121739130434783
0.00533232769892066,-0.00119397993311037
0.00534754347976087,-0.00117056856187291
0.00535570469798658,-0.00115795579100329
0.00536267925830914,-0.00114715719063545
0.0053777345687066,-0.00112374581939799
0.00539272036396319,-0.00110033444816054
0.00540763662763768,-0.00107692307692308
0.0054224833454792,-0.00105351170568562
0.00543726050544169,-0.00103010033444816
0.00545196809769776,-0.0010066889632107
0.0054666061146521,-0.000983277591973244
0.00548117455095433,-0.000959866220735786
0.00549567340351122,-0.000936454849498328
0.00551010267149843,-0.00091304347826087
0.00552446235637151,-0.000889632107023411
0.00553875246187636,-0.000866220735785953
0.00555297299405897,-0.000842809364548495
0.0055671239612745,-0.000819397993311037
0.00558120537419561,-0.000795986622073579
0.00559521724582009,-0.00077257525083612
0.00560915959147767,-0.000749163879598663
0.00562303242883609,-0.000725752508361203
0.00563683577790632,-0.000702341137123746
0.00563758389261745,-0.000701066267512083
0.00565056378004591,-0.000678929765886288
0.00566422277801959,-0.000655518394648829
0.00567781312444354,-0.000632107023411371
0.00569133481338622,-0.000608695652173913
0.00570478784058193,-0.000585284280936455
0.00571817220342692,-0.000561872909698996
0.00573148790097482,-0.000538461538461539
0.00574473493393101,-0.00051505016722408
0.00575791330464635,-0.000491638795986622
0.00577102301710987,-0.000468227424749164
0.00578406407694058,-0.000444816053511706
0.00579703649137837,-0.000421404682274248
0.00580994026927392,-0.000397993311036789
0.00582277542107763,-0.000374581939799331
0.00583554195882752,-0.000351170568561873
0.00584823989613615,-0.000327759197324414
0.00586086924817639,-0.000304347826086956
0.00587343003166619,-0.000280936454849499
0.0058859222648522,-0.00025752508361204
0.0058983459674922,-0.000234113712374581
0.00591070116083649,-0.000210702341137123
0.00591946308724832,-0.000194007642759268
0.00592298774720871,-0.000187290969899666
0.00593520569777773,-0.000163879598662207
0.00594735537713728,-0.000140468227424749
0.00595943677426371,-0.000117056856187292
0.00597144987900155,-9.36454849498327e-05
0.00598339468204006,-7.02341137123743e-05
0.00599527117488866,-4.68227424749159e-05
0.00600707934985134,-2.34113712374584e-05
0.0060188192,0
0.00615480474769094,0.000281879194630873
0.00620134228187919,0.000386105031077707
0.00628085519978124,0.000563758389261745
0.0063968963557968,0.000845637583892617
0.00648322147651007,0.00107555982742557
0.0065028310270869,0.00112751677852349
0.00659838981515109,0.00140939597315436
0.0066834358172335,0.00169127516778523
0.00675771313873828,0.00197315436241611
0.00676510067114094,0.00200657339566556
0.00682058397011814,0.00225503355704698
0.00687173887208875,0.00253691275167785
0.00691064338105056,0.00281879194630873
0.00693659204997943,0.0031006711409396
0.00694870987246986,0.00338255033557047
0.00694592293523859,0.00366442953020134
0.00692692736128666,0.00394630872483222
0.00689015639591515,0.00422818791946309
0.00683374516964084,0.00451006711409396
0.00676510067114094,0.00475852727547538
0.00675519326879901,0.00479194630872483
0.00664885637048766,0.0050738255033557
0.00651310151360913,0.00535570469798658
0.00648322147651007,0.0054076616490845
0.00633679941203606,0.00563758389261745
0.00620134228187919,0.00581523725080149
0.00611147977111385,0.00591946308724832
0.00591946308724832,0.00611147977111385
0.00581523725080149,0.00620134228187919
0.00563758389261745,0.00633679941203606
0.0054076616490845,0.00648322147651007
0.00535570469798658,0.00651310151360913
0.0050738255033557,0.00664885637048766
0.00479194630872483,0.00675519326879901
0.00475852727547538,0.00676510067114094
0.00451006711409396,0.00683374516964084
0.00422818791946309,0.00689015639591515
0.00394630872483222,0.00692692736128666
0.00366442953020134,0.00694592293523859
0.00338255033557047,0.00694870987246986
0.0031006711409396,0.00693659204997943
0.00281879194630873,0.00691064338105056
0.00253691275167785,0.00687173887208875
0.00225503355704698,0.00682058397011814
0.00200657339566556,0.00676510067114094
0.00197315436241611,0.00675771313873828
0.00169127516778523,0.0066834358172335
0.00140939597315436,0.00659838981515109
0.00112751677852349,0.0065028310270869
0.00107555982742557,0.00648322147651007
0.000845637583892617,0.0063968963557968
0.000563758389261745,0.00628085519978124
0.000386105031077707,0.00620134228187919
0.000281879194630873,0.00615480474769094
0,0.0060188192
-2.34113712374584e-05,0.00600707934985134
-4.68227424749159e-05,0.00599527117488866
-7.02341137123743e-05,0.00598339468204006
-9.36454849498327e-05,0.00597144987900155
-0.000117056856187292,0.00595943677426371
-0.000140468227424749,0.00594735537713728
-0.000163879598662207,0.00593520569777773
-0.000187290969899666,0.00592298774720871
-0.000194007642759268,0.00591946308724832
-0.000210702341137123,0.00591070116083649
-0.000234113712374581,0.0058983459674922
-0.00025752508361204,0.0058859222648522
-0.000280936454849499,0.00587343003166619
-0.000304347826086956,0.00586086924817639
-0.000327759197324414,0.00584823989613615
-0.000351170568561873,0.00583554195882752
-0.000374581939799331,0.00582277542107763
-0.000397993311036789,0.00580994026927392
-0.000421404682274248,0.00579703649137837
-0.000444816053511706,0.00578406407694058
-0.000468227424749164,0.00577102301710987
-0.000491638795986622,0.00575791330464635
-0.00051505016722408,0.00574473493393101
-0.000538461538461539,0.00573148790097482
-0.000561872909698996,0.00571817220342692
-0.000585284280936455,0.00570478784058193
-0.000608695652173913,0.00569133481338622
-0.000632107023411371,0.00567781312444354
-0.000655518394648829,0.00566422277801959
-0.000678929765886288,0.00565056378004591
-0.000701066267512083,0.00563758389261745
-0.000702341137123746,0.00563683577790632
-0.000725752508361203,0.00562303242883609
-0.000749163879598663,0.00560915959147767
-0.00077257525083612,0.00559521724582009
-0.000795986622073579,0.00558120537419561
-0.000819397993311037,0.0055671239612745
-0.000842809364548495,0.00555297299405897
-0.000866220735785953,0.00553875246187636
-0.000889632107023411,0.00552446235637151
-0.00091304347826087,0.00551010267149843
-0.000936454849498328,0.00549567340351122
-0.000959866220735786,0.00548117455095433
-0.000983277591973244,0.0054666061146521
-0.0010066889632107,0.00545196809769776
-0.00103010033444816,0.00543726050544169
-0.00105351170568562,0.0054224833454792
-0.00107692307692308,0.00540763662763768
-0.00110033444816054,0.00539272036396319
-0.00112374581939799,0.0053777345687066
-0.00114715719063545,0.00536267925830914
-0.00115795579100329,0.00535570469798658
-0.00117056856187291,0.00534754347976087
-0.00119397993311037,0.00533232769892066
-0.00121739130434783,0.00531704099179911
-0.00124080267558528,0.00530168335750806
-0.00126421404682274,0.00528625479800325
-0.0012876254180602,0.00527075531805799
-0.00131103678929766,0.00525518492523647
-0.00133444816053512,0.00523954362986663
-0.00135785953177258,0.00522383144501284
-0.00138127090301003,0.00520804838644811
-0.00140468227424749,0.00519219447262612
-0.00142809364548495,0.00517626972465291
-0.00145150501672241,0.00516027416625835
-0.00147491638795987,0.00514420782376739
-0.00149832775919732,0.00512807072607107
-0.00152173913043478,0.0051118629045974
-0.00154515050167224,0.00509558439328197
-0.0015685618729097,0.00507923522853851
-0.00157627836264263,0.0050738255033557
-0.00159197324414716,0.00506278771279097
-0.00161538461538461,0.00504625428379296
-0.00163879598662207,0.00502964829389505
-0.00166220735785953,0.00501296977138
-0.00168561872909699,0.004996218747588
-0.00170903010033445,0.00497939525687394
-0.00173244147157191,0.00496249933656462
-0.00175585284280936,0.00494553102691605
-0.00177926421404682,0.00492849037107094
-0.00180267558528428,0.00491137741501616
-0.00182608695652174,0.00489419220754039
-0.0018494983277592,0.00487693480019195
-0.00187290969899666,0.00485960524723669
-0.00189632107023411,0.00484220360561608
-0.00191973244147157,0.00482472993490555
-0.00194314381270903,0.00480718429727288
-0.00196339514928688,0.00479194630872483
-0.00196655518394649,0.00478955742798156
-0.00198996655518395,0.00477179742750326
-0.0020133779264214,0.00475396313291238
-0.00203678929765886,0.00473605460742406
-0.00206020066889632,0.00471807191732009
-0.00208361204013378,0.00470001513189385
-0.00210702341137124,0.00468188432339563
-0.0021304347826087,0.00466367956697851
-0.00215384615384615,0.00464540094064466
-0.00217725752508361,0.00462704852519214
-0.00220066889632107,0.00460862240416227
-0.00222408026755853,0.0045901226637874
-0.00224749163879599,0.00457154939293926
-0.00227090301003344,0.00455290268307777
-0.0022943143812709,0.00453418262820047
-0.00231772575250836,0.00451538932479236
-0.00232433417558444,0.00451006711409396
-0.00234113712374582,0.0044964465655867
-0.00236454849498328,0.0044773981622233
-0.00238795986622074,0.00445827384181943
-0.00241137123745819,0.00443907371164172
-0.00243478260869565,0.0044197978817687
-0.00245819397993311,0.00440044646502834
-0.00248160535117057,0.00438101957693646
-0.00250501672240803,0.00436151733563589
-0.00252842809364549,0.00434193986183649
-0.00255183946488294,0.00432228727875608
-0.0025752508361204,0.00430255971206205
-0.00259866220735786,0.00428275728981391
-0.00262207357859532,0.00426288014240659
-0.00264548494983278,0.0042429284025146
-0.00266272143332959,0.00422818791946309
-0.00266889632107023,0.00422286254489025
-0.00269230769230769,0.00420260944349059
-0.00271571906354515,0.00418227881984164
-0.00273913043478261,0.00416187082640991
-0.00276254180602007,0.00414138561810905
-0.00278595317725753,0.00412082335223353
-0.00280936454849498,0.00410018418839341
-0.00283277591973244,0.00407946828845034
-0.0028561872909699,0.00405867581645455
-0.00287959866220736,0.00403780693858298
-0.00290301003344482,0.00401686182307853
-0.00292642140468227,0.00399584064019028
-0.00294983277591973,0.00397474356211484
-0.00297324414715719,0.00395357076293875
-0.00298125079071397,0.00394630872483222
-0.00299665551839465,0.00393218746371942
-0.00302006688963211,0.00391065558921872
-0.00304347826086957,0.00388904491258913
-0.00306688963210702,0.00386735563633522
-0.00309030100334448,0.00384558796484016
-0.00311371237458194,0.00382374210430068
-0.0031371237458194,0.00380181826266328
-0.00316053511705686,0.00377981664956173
-0.00318394648829431,0.00375773747625594
-0.00320735785953177,0.00373558095557199
-0.00323076923076923,0.0037133473018435
-0.00325418060200669,0.00369103673085414
-0.00327759197324415,0.00366864945978138
-0.00328199372806508,0.00366442953020134
-0.0033010033444816,0.00364596689673434
-0.00332441471571906,0.00362315391636782
-0.00334782608695652,0.00360026110846716
-0.00337123745819398,0.0035772887263009
-0.00339464882943144,0.00355423702434023
-0.0034180602006689,0.0035311062581987
-0.00344147157190635,0.00350789668457345
-0.00346488294314381,0.0034846085611878
-0.00348829431438127,0.00346124214673523
-0.00351170568561873,0.00343779770082473
-0.00353511705685619,0.00341427548392735
-0.00355852842809365,0.00339067575732423
-0.0035665685193853,0.00338255033557047
-0.0035819397993311,0.0033667726854568
-0.00360535117056856,0.00334267108328221
-0.00362876254180602,0.00331848890650235
-0.00365217391304348,0.00329422645909283
-0.00367558528428094,0.00326988404547221
-0.00369899665551839,0.00324546197044979
-0.00372240802675585,0.00322096053917482
-0.00374581939799331,0.00319638005708712
-0.00376923076923077,0.00317172082986913
-0.00379264214046823,0.00314698316339919
-0.00381605351170569,0.00312216736370628
-0.00383627287456009,0.0031006711409396
-0.00383946488294314,0.00309721497262189
-0.0038628762541806,0.00307181048373184
-0.00388628762541806,0.00304632497643828
-0.00390969899665552,0.00302075880489399
-0.00393311036789298,0.00299511232286671
-0.00395652173913043,0.00296938588369772
-0.00397993311036789,0.00294357984026173
-0.00400334448160535,0.00291769454492817
-0.00402675585284281,0.00289173034952369
-0.00405016722408027,0.00286568760529597
-0.00407357859531773,0.00283956666287876
-0.00409214732957949,0.00281879194630873
-0.00409698996655518,0.00281325758423134
-0.00412040133779264,0.0027864457897131
-0.0041438127090301,0.00275955327677042
-0.00416722408026756,0.00273258044760853
-0.00419063545150502,0.0027055277031314
-0.00421404682274248,0.00267839544291482
-0.00423745819397993,0.00265118406518063
-0.00426086956521739,0.00262389396677206
-0.00428428093645485,0.00259652554313025
-0.00430769230769231,0.00256907918827178
-0.00433110367892977,0.00254155529476725
-0.00433504517491489,0.00253691275167785
-0.00435451505016722,0.00251341140215965
-0.00437792642140468,0.00248507793098319
-0.00440133779264214,0.00245666498468211
-0.0044247491638796,0.00242817300816368
-0.00444816053511706,0.00239960244408284
-0.00447157190635451,0.00237095373283269
-0.00449498327759197,0.00234222731253575
-0.00451839464882943,0.0023134236190362
-0.00454180602006689,0.00228454308589284
-0.00456521739130435,0.00225558614437288
-0.00456566346015152,0.00225503355704698
-0.00458862876254181,0.00222577797083213
-0.00461204013377926,0.00219587671331262
-0.00463545150501672,0.00216589789415459
-0.00465886287625418,0.00213584199521293
-0.00468227424749164,0.0021057094951602
-0.0047056856187291,0.00207550086949555
-0.00472909698996656,0.00204521659055423
-0.00475250836120401,0.00201485712751757
-0.00477591973244147,0.00198442294642344
-0.00478457267607981,0.00197315436241611
-0.00479933110367893,0.00195331585268306
-0.00482274247491639,0.00192178264402091
-0.00484615384615385,0.00189017459520878
-0.0048695652173913,0.00185849221799825
-0.00489297658862876,0.00182673602006545
-0.00491638795986622,0.00179490650503939
-0.00493979933110368,0.00176300417253045
-0.00496321070234114,0.00173102951815888
-0.0049866220735786,0.00169898303358344
-0.00499224472742809,0.00169127516778523
-0.00501003344481605,0.00166600184871518
-0.00503344481605351,0.00163267668495071
-0.00505685618729097,0.00159928096557224
-0.00508026755852843,0.00156581521793532
-0.00510367892976589,0.00153227996454001
-0.00512709030100334,0.00149867572307876
-0.0051505016722408,0.00146500300648389
-0.00517391304347826,0.00143126232297472
-0.00518905986826905,0.00140939597315436
-0.00519732441471572,0.00139697577134434
-0.00522073578595318,0.0013617464436416
-0.00524414715719064,0.00132645223611544
-0.00526755852842809,0.00129109367682155
-0.00529096989966555,0.00125567128833823
-0.00531438127090301,0.00122018558783247
-0.00533779264214047,0.00118463708712519
-0.00536120401337793,0.00114902629275564
-0.00537532491898076,0.00112751677852349
-0.00538461538461539,0.00111271332989321
-0.00540802675585284,0.00107536846786925
-0.0054314381270903,0.00103796679085359
-0.00545484949832776,0.00100050880023907
-0.00547826086956522,0.000962994991660635
-0.00550167224080268,0.000925425855075333
-0.00552508361204013,0.00088780187484099
-0.00554849498327759,0.000850123529793646
-0.00555128001221179,0.000845637583892617
-0.00557190635451505,0.000810700046584919
-0.00559531772575251,0.000771001557365397
-0.00561872909698997,0.000731257297473076
-0.00564214046822743,0.000691467703332566
-0.00566555183946488,0.000651633205888125
-0.00568896321070234,0.000611754230688412
-0.0057123745819398,0.000571831197969737
-0.00571710541453655,0.000563758389261745
-0.00573578595317726,0.000530038387620316
-0.00575919732441472,0.000487750258158743
-0.00578260869565217,0.000445430783082957
-0.00580602006688963,0.000403080285464584
-0.00582943143812709,0.000360699083963363
-0.00585284280936455,0.000318287492901968
-0.00587292709074685,0.000281879194630873
-0.00587625418060201,0.000275456083707929
-0.00589966555183946,0.000230252205758134
-0.00592307692307692,0.000185036258742011
-0.00594648829431438,0.000139808377069545
-0.00596989966555184,9.45686931630944e-05
-0.0059933110367893,4.93173374940002e-05
-0.00601672240802676,4.05443861834414e-06
-0.0060188192,0
-0.00603049073673608,-2.34113712374584e-05
-0.00604013377926421,-4.28677929505906e-05
-0.00604209397488725,-4.68227424749159e-05
-0.00605362890992811,-7.02341137123743e-05
-0.00606354515050167,-9.04801714113752e-05
-0.00606509553859485,-9.36454849498327e-05
-0.006076493847831,-0.000117056856187292
-0.00608695652173913,-0.00013867618196543
-0.00608782383569767,-0.000140468227424749
-0.00609908547598268,-0.000163879598662207
-0.00611027877361044,-0.000187290969899666
-0.00611036789297659,-0.000187478531273581
-0.00612140368275343,-0.000210702341137123
-0.00613246021808796,-0.000234113712374581
-0.00613377926421405,-0.000236924375787623
-0.0061434483194218,-0.00025752508361204
-0.00615436800197208,-0.000280936454849499
-0.00615719063545151,-0.000287026887481992
-0.00616521920027565,-0.000304347826086956
-0.00617600191950727,-0.000327759197324414
-0.00618060200668896,-0.000337811683355675
-0.00618671610273821,-0.000351170568561873
-0.00619736172785978,-0.000374581939799331
-0.00620401337792642,-0.000389305787090257
-0.00620793876751883,-0.000397993311036789
-0.00621844714728254,-0.000421404682274248
-0.00622742474916388,-0.000441537720809086
-0.0062288868987883,-0.000444816053511706
-0.00623925786130488,-0.000468227424749164
-0.00624956013949521,-0.000491638795986622
-0.00625083612040134,-0.000494558514585133
-0.00625979351694656,-0.00051505016722408
-0.00626995809576542,-0.000538461538461539
-0.0062742474916388,-0.000548409936494974
-0.00628005372495584,-0.000561872909698996
-0.00629008038050178,-0.000585284280936455
-0.00629765886287625,-0.000603103121964685
-0.00630003806007127,-0.000608695652173913
-0.00630992654709965,-0.000632107023411371
-0.00631974601530884,-0.000655518394648829
-0.00632107023411371,-0.000658698872484753
-0.00632949611310962,-0.000678929765886288
-0.00633917702101557,-0.000702341137123746
-0.00634448160535117,-0.000715263697582834
-0.00634878856056026,-0.000725752508361203
-0.00635833060878118,-0.000749163879598663
-0.00636780333196778,-0.00077257525083612
-0.00636789297658863,-0.00077279852763512
-0.0063772062035869,-0.000795986622073579
-0.00638653959356482,-0.000819397993311037
-0.00639130434782609,-0.000831441875945767
-0.00639580319553593,-0.000842809364548495
-0.00640499689740299,-0.000866220735785953
-0.00641412090204369,-0.000889632107023411
-0.00641471571906355,-0.000891170790972596
-0.00642317457692388,-0.00091304347826087
-0.00643215833520113,-0.000936454849498328
-0.006438127090301,-0.000952133847676924
-0.00644107193148743,-0.000959866220735786
-0.00644991503181539,-0.000983277591973244
-0.0064586879920622,-0.0010066889632107
-0.00646153846153846,-0.00101435982058993
-0.00646739023521324,-0.00103010033444816
-0.00647602189184256,-0.00105351170568562
-0.00648458312092296,-0.00107692307692308
-0.00648494983277592,-0.00107793476748416
-0.00649307303938938,-0.00110033444816054
-0.00650149226508403,-0.00112374581939799
-0.00650836120401338,-0.00114301021743052
-0.00650984058972445,-0.00114715719063545
-0.00651811730714521,-0.00117056856187291
-0.00652632303249756,-0.00119397993311037
-0.00653177257525084,-0.00120966697783335
-0.0065344573474319,-0.00121739130434783
-0.00654251977341688,-0.00124080267558528
-0.00655051084463119,-0.00126421404682274
-0.00655518394648829,-0.00127803221404353
-0.00655843001775475,-0.0012876254180602
-0.00656627694186163,-0.00131103678929766
-0.00657405211862084,-0.00133444816053512
-0.00657859531772575,-0.00134825965710469
-0.00658175495773069,-0.00135785953177258
-0.00658938508206064,-0.00138127090301003
-0.00659694303548078,-0.00140468227424749
-0.00660200668896321,-0.001420522781387
-0.00660442828979359,-0.00142809364548495
-0.00661184022701628,-0.00145150501672241
-0.0066191795376927,-0.00147491638795987
-0.00662541806020067,-0.00149501796861965
-0.00662644589947639,-0.00149832775919732
-0.00663363817094856,-0.00152173913043478
-0.00664075732709761,-0.00154515050167224
-0.00664780322482651,-0.0015685618729097
-0.00664882943143813,-0.00157201010959578
-0.00665477446739429,-0.00159197324414716
-0.00666167186309396,-0.00161538461538461
-0.00666849546574227,-0.00163879598662207
-0.00667224080267559,-0.00165179210111387
-0.00667524442761151,-0.00166220735785953
-0.00668191836114388,-0.00168561872909699
-0.00668851793129245,-0.00170903010033445
-0.00669504296730994,-0.00173244147157191
-0.00669565217391304,-0.00173465453474665
-0.00670149179158849,-0.00175585284280936
-0.0067078654934886,-0.00177926421404682
-0.00671416404133785,-0.00180267558528428
-0.0067190635451505,-0.00182111125752277
-0.00672038687877191,-0.00182608695652174
-0.00672653277692941,-0.0018494983277592
-0.00673260286298927,-0.00187290969899666
-0.00673859693555383,-0.00189632107023411
-0.00674247491638796,-0.00191166830472537
-0.00674451415834152,-0.00191973244147157
-0.00675035370702843,-0.00194314381270903
-0.00675611653101751,-0.00196655518394649
-0.00676180241012647,-0.00198996655518395
-0.00676588628762542,-0.00200701840502868
-0.00676741059903225,-0.0020133779264214
-0.00677293995534266,-0.00203678929765886
-0.00677839160034675,-0.00206020066889632
-0.00678376529404138,-0.00208361204013378
-0.0067890607913323,-0.00210702341137124
-0.00678929765886288,-0.00210808758917268
-0.00679427592526055,-0.0021304347826087
-0.00679941219538227,-0.00215384615384615
-0.00680446942968362,-0.00217725752508361
-0.00680944736188938,-0.00220066889632107
-0.00681270903010033,-0.00221626451020004
-0.0068143450316361,-0.00222408026755853
-0.00681916144407836,-0.00224749163879599
-0.00682389765514523,-0.00227090301003344
-0.00682855337635789,-0.0022943143812709
-0.00683312831338216,-0.00231772575250836
-0.00683612040133779,-0.00233332057969813
-0.00683762146157752,-0.00234113712374582
-0.00684203178827195,-0.00236454849498328
-0.00684636035241698,-0.00238795986622074
-0.00685060683613009,-0.00241137123745819
-0.00685477091523516,-0.00243478260869565
-0.00685885225915704,-0.00245819397993311
-0.00685953177257525,-0.00246217762986096
-0.00686284876637792,-0.00248160535117057
-0.00686676145489871,-0.00250501672240803
-0.00687059032897211,-0.00252842809364549
-0.00687433503280653,-0.00255183946488294
-0.00687799520376835,-0.0025752508361204
-0.00688157047227411,-0.00259866220735786
-0.00688294314381271,-0.00260787905295797
-0.00688505919491603,-0.00262207357859532
-0.00688846141481171,-0.00264548494983278
-0.00689177754689771,-0.00266889632107023
-0.00689500719472116,-0.00269230769230769
-0.00689814995443314,-0.00271571906354515
-0.00690120541467872,-0.00273913043478261
-0.00690417315648635,-0.00276254180602007
-0.00690635451505017,-0.00278028370059432
-0.00690705227678182,-0.00278595317725753
-0.00690984134222797,-0.00280936454849498
-0.00691254137192798,-0.00283277591973244
-0.00691515191807146,-0.0028561872909699
-0.00691767252478214,-0.00287959866220736
-0.00692010272800537,-0.00290301003344482
-0.00692244205539515,-0.00292642140468227
-0.00692469002620052,-0.00294983277591973
-0.00692684615115145,-0.00297324414715719
-0.00692890993234411,-0.00299665551839465
-0.00692976588628763,-0.00300683358042326


==> figures/yieldSurface/fitContour_vMises_rho_3_theta_0.csv <==
-0.0104481605351171,-0.00448067690859183
-0.0104488603854568,-0.00448829431438127
-0.0104520840967782,-0.00452508361204013
-0.0104551557112373,-0.004561872909699
-0.0104580743527487,-0.00459866220735786
-0.0104608391294282,-0.00463545150501672
-0.0104634491333795,-0.00467224080267559
-0.0104659034404793,-0.00470903010033445
-0.0104682011101612,-0.00474581939799331
-0.0104703411851992,-0.00478260869565217
-0.0104723226914895,-0.00481939799331104
-0.0104741446378316,-0.0048561872909699
-0.0104758060157082,-0.00489297658862876
-0.0104773057990645,-0.00492976588628762
-0.010478642944086,-0.00496655518394649
-0.0104798163889749,-0.00500334448160535
-0.0104808250537266,-0.00504013377926421
-0.0104816678399041,-0.00507692307692308
-0.0104823436304117,-0.00511371237458194
-0.0104828512892676,-0.0051505016722408
-0.0104831896613754,-0.00518729096989966
-0.0104833575722946,-0.00522408026755853
-0.0104833538280097,-0.00526086956521739
-0.0104831772146983,-0.00529765886287625
-0.0104828264984981,-0.00533444816053512
-0.010482300425273,-0.00537123745819398
-0.010481597720377,-0.00540802675585284
-0.0104807170884183,-0.00544481605351171
-0.0104796572130208,-0.00548160535117057
-0.0104784167565854,-0.00551839464882943
-0.0104769943600493,-0.00555518394648829
-0.010475388642644,-0.00559197324414716
-0.0104735982016528,-0.00562876254180602
-0.0104716216121656,-0.00566555183946488
-0.0104694574268331,-0.00570234113712375
-0.0104671041756196,-0.00573913043478261
-0.0104645603655537,-0.00577591973244147
-0.0104618244804782,-0.00581270903010033
-0.0104588949807976,-0.0058494983277592
-0.0104557703032245,-0.00588628762541806
-0.0104524488605245,-0.00592307692307692
-0.0104489290412586,-0.00595986622073579
-0.0104481605351171,-0.00596748362652523
-0.0104452044393726,-0.00599665551839465
-0.0104412764395869,-0.00603344481605351
-0.0104371445625793,-0.00607023411371237
-0.0104328070786922,-0.00610702341137124
-0.0104282622323733,-0.0061438127090301
-0.0104235082419021,-0.00618060200668896
-0.0104185432991154,-0.00621739130434783
-0.0104133655691296,-0.00625418060200669
-0.0104113712374582,-0.00626781252122506
-0.0104079669922859,-0.00629096989966555
-0.0104023476260416,-0.00632775919732441
-0.0103965091211703,-0.00636454849498328
-0.0103904495107944,-0.00640133779264214
-0.0103841667994734,-0.006438127090301
-0.0103776589629057,-0.00647491638795987
-0.0103745819397993,-0.00649175306485491
-0.0103709166511682,-0.00651170568561873
-0.0103639382127059,-0.00654849498327759
-0.0103567275697866,-0.00658528428093645
-0.0103492825543338,-0.00662207357859532
-0.0103416009674195,-0.00665886287625418
-0.0103377926421405,-0.0066765823117671
-0.0103336717469754,-0.00669565217391304
-0.0103254924416464,-0.00673244147157191
-0.0103170688098699,-0.00676923076923077
-0.010308398497946,-0.00680602006688963
-0.0103010033444816,-0.00683654019648009
-0.0102994756433162,-0.00684280936454849
-0.0102902835725993,-0.00687959866220736
-0.010280836465301,-0.00691638795986622
-0.0102711318030012,-0.00695317725752508
-0.0102642140468227,-0.00697874465124878
-0.0102611596649062,-0.00698996655518395
-0.0102509070947987,-0.00702675585284281
-0.0102403879685212,-0.00706354515050167
-0.010229599592261,-0.00710033444816053
-0.0102274247491639,-0.00710758964769614
-0.0102185164850107,-0.0071371237458194
-0.0102071517713483,-0.00717391304347826
-0.010195508115146,-0.00721070234113712
-0.010190635451505,-0.00722576739184208
-0.0101835637473268,-0.00724749163879599
-0.0101713202527869,-0.00728428093645485
-0.0101587875393602,-0.00732107023411371
-0.0101538461538462,-0.0073352783321968
-0.0101459404991619,-0.00735785953177258
-0.0101327828240565,-0.00739464882943144
-0.0101193250348081,-0.0074314381270903
-0.0101170568561873,-0.00743752185670148
-0.010105530318877,-0.00746822742474916
-0.0100914207113139,-0.00750501672240803
-0.0100802675585284,-0.00753349469399691
-0.0100769895653827,-0.00754180602006689
-0.0100622081585134,-0.00757859531772575
-0.0100471063574625,-0.00761538461538461
-0.0100434782608696,-0.00762406456630449
-0.0100316434548879,-0.00765217391304348
-0.0100158397099282,-0.00768896321070234
-0.0100066889632107,-0.00770986300762887
-0.00999968004301455,-0.0077257525083612
-0.00998315182639225,-0.00776254180602007
-0.00996989966555184,-0.00779146595669777
-0.00996626856556229,-0.00779933110367893
-0.00994899217636581,-0.00783612040133779
-0.00993311036789297,-0.00786927696299622
-0.00993135669009828,-0.00787290969899665
-0.009913307188503,-0.00790969899665552
-0.00989632107023411,-0.00794364866061907
-0.00989488892174269,-0.00794648829431438
-0.00987604005891242,-0.00798327759197324
-0.00985953177257525,-0.00801489038777994
-0.00985680640260557,-0.00802006688963211
-0.00983713054587449,-0.00805685618729097
-0.00982274247491639,-0.0080832744791165
-0.00981704669682763,-0.00809364548494983
-0.0097965147497479,-0.0081304347826087
-0.00978595317725752,-0.00814904149323648
-0.00977554355992098,-0.00816722408026756
-0.00975412487671722,-0.00820401337792642
-0.00974916387959866,-0.00821240458026169
-0.00973222669096457,-0.00824080267558528
-0.0097123745819398,-0.00827351571474175
-0.00970987873839181,-0.00827759197324415
-0.00968702146605155,-0.00831438127090301
-0.00967558528428094,-0.0083324903492154
-0.00966368036400215,-0.00835117056856187
-0.00963984865120898,-0.00838795986622073
-0.00963879598662207,-0.00838956248611178
-0.00961546736623734,-0.0084247491638796
-0.00960200668896321,-0.00844472836500859
-0.00959057326377372,-0.00846153846153846
-0.00956521739130435,-0.00849823414624849
-0.00956515208066664,-0.00849832775919732
-0.00953913901357427,-0.00853511705685619
-0.00952842809364548,-0.00855003459928647
-0.00951256845388335,-0.00857190635451505
-0.00949163879598662,-0.008600337903716
-0.00948542437583062,-0.00860869565217391
-0.0094576758231066,-0.00864548494983278
-0.00945484949832776,-0.00864918194577953
-0.00942929021464435,-0.00868227424749164
-0.0094180602006689,-0.0086966058099361
-0.00940027849481128,-0.0087190635451505
-0.00938127090301003,-0.00874273139341323
-0.00937062103761292,-0.00875585284280936
-0.00934448160535117,-0.00878761244058666
-0.0093402972196275,-0.00879264214046823
-0.00930927688715918,-0.00882943143812709
-0.00930769230769231,-0.0088312867678715
-0.00927752651862956,-0.00886622073578595
-0.00927090301003344,-0.00887378943683755
-0.00924504428748866,-0.00890301003344482
-0.00923411371237458,-0.0089152004799362
-0.00921180532540618,-0.00893979933110368
-0.00919732441471572,-0.00895556200343763
-0.00917778346688483,-0.00897658862876254
-0.00916053511705686,-0.00899491387325031
-0.00914295117164356,-0.0090133779264214
-0.00912374581939799,-0.00903329385284438
-0.00910727944148544,-0.00905016722408027
-0.00908695652173913,-0.00907073773118021
-0.00907073773118021,-0.00908695652173913
-0.00905016722408027,-0.00910727944148544
-0.00903329385284438,-0.00912374581939799
-0.0090133779264214,-0.00914295117164356
-0.00899491387325031,-0.00916053511705686
-0.00897658862876254,-0.00917778346688483
-0.00895556200343763,-0.00919732441471572
-0.00893979933110368,-0.00921180532540618
-0.0089152004799362,-0.00923411371237458
-0.00890301003344482,-0.00924504428748866
-0.00887378943683755,-0.00927090301003344
-0.00886622073578595,-0.00927752651862956
-0.0088312867678715,-0.00930769230769231
-0.00882943143812709,-0.00930927688715918
-0.00879264214046823,-0.0093402972196275
-0.00878761244058666,-0.00934448160535117
-0.00875585284280936,-0.00937062103761292
-0.00874273139341323,-0.00938127090301003
-0.0087190635451505,-0.00940027849481128
-0.0086966058099361,-0.0094180602006689
-0.00868227424749164,-0.00942929021464435
-0.00864918194577953,-0.00945484949832776
-0.00864548494983278,-0.0094576758231066
-0.00860869565217391,-0.00948542437583062
-0.008600337903716,-0.00949163879598662
-0.00857190635451505,-0.00951256845388335
-0.00855003459928647,-0.00952842809364548
-0.00853511705685619,-0.00953913901357427
-0.00849832775919732,-0.00956515208066664
-0.00849823414624849,-0.00956521739130435
-0.00846153846153846,-0.00959057326377372
-0.00844472836500859,-0.00960200668896321
-0.0084247491638796,-0.00961546736623734
-0.00838956248611178,-0.00963879598662207
-0.00838795986622073,-0.00963984865120898
-0.00835117056856187,-0.00966368036400215
-0.0083324903492154,-0.00967558528428094
-0.00831438127090301,-0.00968702146605155
-0.00827759197324415,-0.00970987873839181
-0.00827351571474175,-0.0097123745819398
-0.00824080267558528,-0.00973222669096457
-0.00821240458026169,-0.00974916387959866
-0.00820401337792642,-0.00975412487671722
-0.00816722408026756,-0.00977554355992098
-0.00814904149323648,-0.00978595317725752
-0.0081304347826087,-0.0097965147497479
-0.00809364548494983,-0.00981704669682763
-0.0080832744791165,-0.00982274247491639
-0.00805685618729097,-0.00983713054587449
-0.00802006688963211,-0.00985680640260557
-0.00801489038777994,-0.00985953177257525
-0.00798327759197324,-0.00987604005891242
-0.00794648829431438,-0.00989488892174269
-0.00794364866061907,-0.00989632107023411
-0.00790969899665552,-0.009913307188503
-0.00787290969899665,-0.00993135669009828
-0.00786927696299622,-0.00993311036789297
-0.00783612040133779,-0.00994899217636581
-0.00779933110367893,-0.00996626856556229
-0.00779146595669777,-0.00996989966555184
-0.00776254180602007,-0.00998315182639225
-0.0077257525083612,-0.00999968004301455
-0.00770986300762887,-0.0100066889632107
-0.00768896321070234,-0.0100158397099282
-0.00765217391304348,-0.0100316434548879
-0.00762406456630449,-0.0100434782608696
-0.00761538461538461,-0.0100471063574625
-0.00757859531772575,-0.0100622081585134
-0.00754180602006689,-0.0100769895653827
-0.00753349469399691,-0.0100802675585284
-0.00750501672240803,-0.0100914207113139
-0.00746822742474916,-0.010105530318877
-0.00743752185670148,-0.0101170568561873
-0.0074314381270903,-0.0101193250348081
-0.00739464882943144,-0.0101327828240565
-0.00735785953177258,-0.0101459404991619
-0.0073352783321968,-0.0101538461538462
-0.00732107023411371,-0.0101587875393602
-0.00728428093645485,-0.0101713202527869
-0.00724749163879599,-0.0101835637473268
-0.00722576739184208,-0.010190635451505
-0.00721070234113712,-0.010195508115146
-0.00717391304347826,-0.0102071517713483
-0.0071371237458194,-0.0102185164850107
-0.00710758964769614,-0.0102274247491639
-0.00710033444816053,-0.010229599592261
-0.00706354515050167,-0.0102403879685212
-0.00702675585284281,-0.0102509070947987
-0.00698996655518395,-0.0102611596649062
-0.00697874465124878,-0.0102642140468227
-0.00695317725752508,-0.0102711318030012
-0.00691638795986622,-0.010280836465301
-0.00687959866220736,-0.0102902835725993
-0.00684280936454849,-0.0102994756433162
-0.00683654019648009,-0.0103010033444816
-0.00680602006688963,-0.010308398497946
-0.00676923076923077,-0.0103170688098699
-0.00673244147157191,-0.0103254924416464
-0.00669565217391304,-0.0103336717469754
-0.0066765823117671,-0.0103377926421405
-0.00665886287625418,-0.0103416009674195
-0.00662207357859532,-0.0103492825543338
-0.00658528428093645,-0.0103567275697866
-0.00654849498327759,-0.0103639382127059
-0.00651170568561873,-0.0103709166511682
-0.00649175306485491,-0.0103745819397993
-0.00647491638795987,-0.0103776589629057
-0.006438127090301,-0.0103841667994734
-0.00640133779264214,-0.0103904495107944
-0.00636454849498328,-0.0103965091211703
-0.00632775919732441,-0.0104023476260416
-0.00629096989966555,-0.0104079669922859
-0.00626781252122506,-0.0104113712374582
-0.00625418060200669,-0.0104133655691296
-0.00621739130434783,-0.0104185432991154
-0.00618060200668896,-0.0104235082419021
-0.0061438127090301,-0.0104282622323733
-0.00610702341137124,-0.0104328070786922
-0.00607023411371237,-0.0104371445625793
-0.00603344481605351,-0.0104412764395869
-0.00599665551839465,-0.0104452044393726
-0.00596748362652523,-0.0104481605351171
-0.00595986622073579,-0.0104489290412586
-0.00592307692307692,-0.0104524488605245
-0.00588628762541806,-0.0104557703032245
-0.0058494983277592,-0.0104588949807976
-0.00581270903010033,-0.0104618244804782
-0.00577591973244147,-0.0104645603655537
-0.00573913043478261,-0.0104671041756196
-0.00570234113712375,-0.0104694574268331
-0.00566555183946488,-0.0104716216121656
-0.00562876254180602,-0.0104735982016528
-0.00559197324414716,-0.010475388642644
-0.00555518394648829,-0.0104769943600493
-0.00551839464882943,-0.0104784167565854
-0.00548160535117057,-0.0104796572130208
-0.00544481605351171,-0.0104807170884183
-0.00540802675585284,-0.010481597720377
-0.00537123745819398,-0.010482300425273
-0.00533444816053512,-0.0104828264984981
-0.00529765886287625,-0.0104831772146983
-0.00526086956521739,-0.0104833538280097
-0.00522408026755853,-0.0104833575722946
-0.00518729096989966,-0.0104831896613754
-0.0051505016722408,-0.0104828512892676
-0.00511371237458194,-0.0104823436304117
-0.00507692307692308,-0.0104816678399041
-0.00504013377926421,-0.0104808250537266
-0.00500334448160535,-0.0104798163889749
-0.00496655518394649,-0.010478642944086
-0.00492976588628762,-0.0104773057990645
-0.00489297658862876,-0.0104758060157082
-0.0048561872909699,-0.0104741446378316
-0.00481939799331104,-0.0104723226914895
-0.00478260869565217,-0.0104703411851992
-0.00474581939799331,-0.0104682011101612
-0.00470903010033445,-0.0104659034404793
-0.00467224080267559,-0.0104634491333795
-0.00463545150501672,-0.0104608391294282
-0.00459866220735786,-0.0104580743527487
-0.004561872909699,-0.0104551557112373
-0.00452508361204013,-0.0104520840967782
-0.00448829431438127,-0.0104488603854568
-0.00448067690859183,-0.0104481605351171
-0.00445150501672241,-0.0104454832799153
-0.00441471571906355,-0.0104419551941016
-0.00437792642140468,-0.0104382775394123
-0.00434113712374582,-0.0104344511364928
-0.00430434782608696,-0.0104304767910282
-0.00426755852842809,-0.0104263552939547
-0.00423076923076923,-0.0104220874216687
-0.00419397993311037,-0.0104176739362354
-0.0041571906354515,-0.0104131155855963
-0.00414355871623313,-0.0104113712374582
-0.00412040133779264,-0.0104084110911534
-0.00408361204013378,-0.0104035620124768
-0.00404682274247492,-0.0103985702723369
-0.00401003344481605,-0.0103934365680896
-0.00397324414715719,-0.0103881615837975
-0.00393645484949833,-0.010382745990434
-0.00389966555183946,-0.0103771904460853
-0.00388282887494442,-0.0103745819397993
-0.0038628762541806,-0.0103714937708242
-0.00382608695652174,-0.0103656569156238
-0.00378929765886288,-0.0103596820814323
-0.00375250836120401,-0.0103535698794039
-0.00371571906354515,-0.0103473209086299
-0.00367892976588629,-0.010340935756337
-0.00366121033037337,-0.0103377926421405
-0.00364214046822743,-0.0103344132377688
-0.00360535117056856,-0.0103277540920786
-0.0035685618729097,-0.0103209605511
-0.00353177257525084,-0.0103140331581943
-0.00349498327759197,-0.0103069724456747
-0.00346446314800152,-0.0103010033444816
-0.00345819397993311,-0.0102997783631736
-0.00342140468227425,-0.0102924492426755
-0.00338461538461539,-0.0102849884432706
-0.00334782608695652,-0.0102773964558813
-0.00331103678929766,-0.0102696737611928
-0.00328546939557396,-0.0102642140468227
-0.00327424749163879,-0.010261819834577
-0.00323745819397993,-0.0102538339200351
-0.00320066889632107,-0.0102457187996156
-0.00316387959866221,-0.0102374749151093
-0.00312709030100334,-0.0102291026988726
-0.00311983510146773,-0.0102274247491639
-0.00309030100334448,-0.0102206000651725
-0.00305351170568562,-0.0102119694292228
-0.00301672240802676,-0.0102032118301394
-0.00297993311036789,-0.0101943276638943
-0.00296486805966293,-0.010190635451505
-0.00294314381270903,-0.0101853155508753
-0.00290635451505017,-0.0101761765065773
-0.0028695652173913,-0.0101669121633765
-0.00283277591973244,-0.010157522882772
-0.00281856782164935,-0.0101538461538462
-0.00279598662207358,-0.0101480072755164
-0.00275919732441472,-0.0101383664345318
-0.00272240802675585,-0.0101286018278278
-0.00268561872909699,-0.010118713784353
-0.00267953499948581,-0.0101170568561873
-0.00264882943143813,-0.0101087003976594
-0.00261204013377926,-0.0100985638916646
-0.0025752508361204,-0.0100883050278844
-0.00254677286453151,-0.0100802675585284
-0.00253846153846154,-0.0100779235311461
-0.00250167224080267,-0.0100674183733295
-0.00246488294314381,-0.0100567918702453
-0.00242809364548495,-0.0100460442979645
-0.00241941369456508,-0.0100434782608696
-0.00239130434782609,-0.0100351741328974
-0.00235451505016722,-0.0100241829964461
-0.00231772575250836,-0.0100130717173113
-0.00229682595558183,-0.0100066889632107
-0.0022809364548495,-0.0100018395927248
-0.00224414715719064,-0.00999048665653986
-0.00220735785953177,-0.00997901444228598
-0.00217843370885406,-0.00996989966555184
-0.00217056856187291,-0.00996742273929964
-0.00213377926421405,-0.00995571066767771
-0.00209698996655518,-0.009943880122608
-0.00206383340489676,-0.00993311036789297
-0.00206020066889632,-0.00993193112569049
-0.00202341137123746,-0.00991986241675699
-0.00198662207357859,-0.00990767598095946
-0.00195267240961504,-0.00989632107023411
-0.00194983277591973,-0.00989537187459264
-0.00191304347826087,-0.00988294886366243
-0.00187625418060201,-0.00987040881641719
-0.00184464138479531,-0.00985953177257525
-0.00183946488294314,-0.00985775168196996
-0.00180267558528428,-0.00984497654509595
-0.00176588628762542,-0.00983208500846664
-0.00173946799579989,-0.00982274247491639
-0.00172909698996656,-0.00981907682128622
-0.00169230769230769,-0.00980595157898895
-0.00165551839464883,-0.00979271052159087
-0.00163691168402105,-0.00978595317725752
-0.00161872909698997,-0.00977935314831838
-0.0015819397993311,-0.00976587966948853
-0.00154515050167224,-0.00975229091042537
-0.00153675929933697,-0.00974916387959866
-0.00150836120401338,-0.00973858610654151
-0.00147157190635452,-0.00972476611250656
-0.00143885886719805,-0.0097123745819398
-0.00143478260869565,-0.0097108312072698
-0.00139799331103679,-0.00969678073307266
-0.00136120401337793,-0.00968261580181843
-0.00134309493506554,-0.00967558528428094
-0.00132441471571906,-0.00966833604782683
-0.0012876254180602,-0.0096539416651589
-0.00125083612040134,-0.00963943323569565
-0.00124923350051029,-0.00963879598662207
-0.00121404682274247,-0.00962481009179581
-0.00117725752508361,-0.0096100731471923
-0.00115727832395462,-0.00960200668896321
-0.00114046822742475,-0.0095952221974812
-0.00110367892976589,-0.00958025733031833
-0.00106698324505586,-0.00956521739130435
-0.00106688963210702,-0.0095651790366146
-0.00103010033444816,-0.00954998680032125
-0.000993311036789297,-0.00953468137248594
-0.000978393494359005,-0.00952842809364548
-0.000956521739130436,-0.00951926251046105
-0.000919732441471572,-0.00950373044143758
-0.000891300892270628,-0.00949163879598662
-0.000882943143812709,-0.00948808535132305
-0.000846153846153845,-0.00947232709720097
-0.000809364548494984,-0.00945645611123011
-0.000805667552548231,-0.00945484949832776
-0.00077257525083612,-0.00944047212876404
-0.000735785953177257,-0.00942437554371336
-0.000721454390732799,-0.0094180602006689
-0.000698996655518395,-0.00940816626141652
-0.000662207357859532,-0.00939184443882872
-0.000638539509596802,-0.00938127090301003
-0.000625418060200668,-0.00937541015622143
-0.000588628762541805,-0.00935886342028403
-0.00055686916476451,-0.00934448160535117
-0.000551839464882943,-0.00934220440953165
-0.00051505016722408,-0.00932543304736979
-0.000478260869565218,-0.00930854954531312
-0.000476405539820801,-0.00930769230769231
-0.000441471571906354,-0.00929155381455
-0.000404682274247493,-0.00927444602951575
-0.000397113573195889,-0.00927090301003344
-0.000367892976588629,-0.00925722615109939
-0.000331103678929766,-0.00923989428108975
-0.000318913232438376,-0.00923411371237458
-0.000294314381270904,-0.00922245042078782
-0.000257525083612041,-0.00920489462828189
-0.000241762411278085,-0.00919732441471572
-0.000220735785953177,-0.00918722692161227
-0.000183946488294314,-0.00916944733397997
-0.000165621243806547,-0.00916053511705686
-0.000147157190635452,-0.00915155588557694
-0.000110367892976589,-0.00913355259551946
-9.04519665536085e-05,-0.00912374581939799
-7.35785953177252e-05,-0.00911543747852181
-3.67892976588617e-05,-0.00909721054453817
-1.62187905589178e-05,-0.00908695652173913
0,-0.0090788718
5.61185672472631e-05,-0.00905016722408027
0.000128031518499847,-0.0090133779264214
0.000199931337242664,-0.00897658862876254
0.000271817867578007,-0.00893979933110368
0.000281879194630873,-0.00893464970214165
0.00034107300384731,-0.00890301003344482
0.00040986809021681,-0.00886622073578595
0.000478627300342189,-0.00882943143812709
0.000547350229542443,-0.00879264214046823
0.000563758389261745,-0.00878385545881428
0.000613983562596634,-0.00875585284280936
0.000679920843171791,-0.0087190635451505
0.000745803661795368,-0.00868227424749164
0.000811631435942694,-0.00864548494983278
0.000845637583892617,-0.00862646757602368
0.000876247412757726,-0.00860869565217391
0.000939560597647092,-0.00857190635451505
0.00100280420658944,-0.00853511705685619
0.00106597753429771,-0.00849832775919732
0.00112751677852349,-0.00846245024002918
0.0011290271632367,-0.00846153846153846
0.00118992655641373,-0.0084247491638796
0.00125074416513547,-0.00838795986622073
0.00131147920413164,-0.00835117056856187
0.00137213087818968,-0.00831438127090301
0.00140939597315436,-0.00829175184753695
0.0014319692006913,-0.00827759197324415
0.00149055269677535,-0.00824080267558528
0.00154904380284214,-0.00820401337792642
0.00160744167690986,-0.00816722408026756
0.00166574546697779,-0.0081304347826087
0.00169127516778523,-0.00811430637317013
0.00172300656385675,-0.00809364548494983
0.0017794286721671,-0.00805685618729097
0.00183574977460452,-0.00802006688963211
0.00189196899874704,-0.00798327759197324
0.00194808546246931,-0.00794648829431438
0.00197315436241611,-0.00793003078923281
0.00200326778761085,-0.00790969899665552
0.00205767145609733,-0.00787290969899665
0.00211196722231897,-0.00783612040133779
0.00216615420442425,-0.00779933110367893
0.00222023151145628,-0.00776254180602007
0.00225503355704698,-0.00773882500228171
0.00227372302495537,-0.0077257525083612
0.00232624032389684,-0.00768896321070234
0.0023786443064809,-0.00765217391304348
0.00243093409804174,-0.00761538461538461
0.00248310881560115,-0.00757859531772575
0.00253516756778514,-0.00754180602006689
0.00253691275167785,-0.00754057114415506
0.0025859602613282,-0.00750501672240803
0.00263659558436601,-0.00746822742474916
0.00268711259585932,-0.0074314381270903
0.00273751043385922,-0.00739464882943144
0.00278778822896251,-0.00735785953177258
0.00281879194630873,-0.00733512797338284
0.00283754156754661,-0.00732107023411371
0.00288652158152069,-0.00728428093645485
0.00293538026234269,-0.00724749163879599
0.00298411677898146,-0.00721070234113712
0.00303273029396145,-0.00717391304347826
0.00308121996332632,-0.0071371237458194
0.0031006711409396,-0.00712233780831732
0.00312902529278326,-0.00710033444816053
0.00317633077726168,-0.00706354515050167
0.00322351204736877,-0.00702675585284281
0.00327056830480652,-0.00698996655518395
0.00331749874585089,-0.00695317725752508
0.00336430256133842,-0.00691638795986622
0.00338255033557047,-0.00690201550057077
0.00341047490543762,-0.00687959866220736
0.00345619815441687,-0.00684280936454849
0.00350179517652232,-0.00680602006688963
0.00354726521322516,-0.00676923076923077
0.00359260750161728,-0.00673244147157191
0.0036378212744197,-0.00669565217391304
0.00366442953020134,-0.00667395007847157
0.00368260662105485,-0.00665886287625418
0.00372683404982618,-0.00662207357859532
0.00377093399085753,-0.00658528428093645
0.00381490573048743,-0.00654849498327759
0.00385874855171612,-0.00651170568561873
0.0039024617342339,-0.00647491638795987
0.00394604455445143,-0.006438127090301
0.00394630872483222,-0.00643790369143299
0.00398886069169364,-0.00640133779264214
0.0040315448305151,-0.00636454849498328
0.00407410019858256,-0.00632775919732441
0.00411652612815021,-0.00629096989966555
0.0041588219491867,-0.00625418060200669
0.00420098698942327,-0.00621739130434783
0.00422818791946309,-0.00619359423314085
0.00424282266754992,-0.00618060200668896
0.00428416653358461,-0.0061438127090301
0.00432538160467378,-0.00610702341137124
0.00436646726413748,-0.00607023411371237
0.00440742289397445,-0.00603344481605351
0.00444824787492538,-0.00599665551839465
0.00448894158653845,-0.00595986622073579
0.00451006711409396,-0.00594071666001025
0.00452926974935803,-0.00592307692307692
0.00456921492176655,-0.00588628762541806
0.0046090311619417,-0.0058494983277592
0.00464871790431546,-0.00581270903010033
0.00468827458295947,-0.00577591973244147
0.00472770063166287,-0.00573913043478261
0.00476699548401266,-0.00570234113712375
0.00479194630872483,-0.00567891295950869
0.00480600542826998,-0.00566555183946488
0.0048446175366979,-0.00562876254180602
0.00488310104482824,-0.00559197324414716
0.00492145543922276,-0.00555518394648829
0.00495968020697236,-0.00551839464882943
0.0049977748357865,-0.00548160535117057
0.00503573881408537,-0.00544481605351171
0.00507357163109465,-0.00540802675585284
0.0050738255033557,-0.00540777931954434
0.00511091458332853,-0.00537123745819398
0.00514812721834256,-0.00533444816053512
0.00518521151308853,-0.00529765886287625
0.00522216700737299,-0.00526086956521739
0.00525899324242943,-0.00522408026755853
0.00529568976101891,-0.00518729096989966
0.00533225610753327,-0.0051505016722408
0.00535570469798658,-0.00512683550987032
0.00536858184871567,-0.00511371237458194
0.0054045811765245,-0.00507692307692308
0.00544045325033298,-0.00504013377926421
0.00547619766125406,-0.00500334448160535
0.00551181400252934,-0.00496655518394649
0.00554730186963499,-0.00492976588628762
0.00558266086039008,-0.00489297658862876
0.00561789057506759,-0.0048561872909699
0.00563758389261745,-0.00483555666642689
0.00565287655105079,-0.00481939799331104
0.00568758991165642,-0.00478260869565217
0.00572217698561156,-0.00474581939799331
0.00575663741568868,-0.00470903010033445
0.00579097084748268,-0.00467224080267559
0.00582517692952118,-0.00463545150501672
0.00585925531337716,-0.00459866220735786
0.00589320565378404,-0.004561872909699
0.00591946308724832,-0.00453331896294259
0.00592697909642677,-0.00452508361204013
0.00596045818511974,-0.00448829431438127
0.0059938122238735,-0.00445150501672241
0.00602704090500329,-0.00441471571906355
0.0060601439242201,-0.00437792642140468
0.00609312098074184,-0.00434113712374582
0.00612597177740684,-0.00430434782608696
0.00615869602078936,-0.00426755852842809
0.0061912934213175,-0.00423076923076923
0.00620134228187919,-0.00421939219853486
0.00622364147634073,-0.00419397993311037
0.00625581066335678,-0.0041571906354515
0.00628785597438222,-0.00412040133779264
0.00631977715199279,-0.00408361204013378
0.00635157394271206,-0.00404682274247492
0.00638324609712226,-0.00401003344481605
0.00641479336997697,-0.00397324414715719
0.00644621552031571,-0.00393645484949833
0.00647751231158047,-0.00389966555183946
0.00648322147651007,-0.00389293305070696
0.0065085672637894,-0.0038628762541806
0.00653947361161525,-0.00382608695652174
0.00657025747757421,-0.00378929765886288
0.00660091865125342,-0.00375250836120401
0.00663145692659617,-0.00371571906354515
0.00666187210200861,-0.00367892976588629
0.006692163980468,-0.00364214046822743
0.00672233236963244,-0.00360535117056856
0.00675237708195227,-0.0035685618729097
0.00676510067114094,-0.00355292621924323
0.00678223327706618,-0.00353177257525084
0.00681192026845422,-0.00349498327759197
0.00684148631605293,-0.00345819397993311
0.00687093125210665,-0.00342140468227425
0.00690025491347171,-0.00338461538461539
0.00692945714171561,-0.00334782608695652
0.00695853778321733,-0.00331103678929766
0.00698749668926876,-0.00327424749163879
0.00701633371617732,-0.00323745819397993
0.00704504872536964,-0.00320066889632107
0.00704697986577181,-0.0031981862459957
0.00707356185651891,-0.00316387959866221
0.0071019497904272,-0.00312709030100334
0.00713021825848652,-0.00309030100334448
0.00715836713503246,-0.00305351170568562
0.00718639629920218,-0.00301672240802676
0.00721430563502381,-0.00297993311036789
0.00724209503150652,-0.00294314381270903
0.00726976438273133,-0.00290635451505017
0.00729731358794258,-0.0028695652173913
0.00732474255163996,-0.00283277591973244
0.00732885906040269,-0.00282723412492954
0.00735199764735626,-0.00279598662207358
0.00737912524041365,-0.00275919732441472
0.00740613491363963,-0.00272240802675585
0.00743302657743723,-0.00268561872909699
0.00745980014702384,-0.00264882943143813
0.00748645554250756,-0.00261204013377926
0.00751299268896372,-0.0025752508361204
0.00753941151651172,-0.00253846153846154
0.00756571196039199,-0.00250167224080267
0.00759189396104312,-0.00246488294314381
0.00761073825503356,-0.00243828908267865
0.00761794507398485,-0.00242809364548495
0.00764384678772094,-0.00239130434782609
0.00766963211168616,-0.00235451505016722
0.00769530098535528,-0.00231772575250836
0.0077208533528561,-0.0022809364548495
0.00774628916303013,-0.00224414715719064
0.00777160836949304,-0.00220735785953177
0.00779681093069485,-0.00217056856187291
0.00782189680997989,-0.00213377926421405
0.00784686597564628,-0.00209698996655518
0.00787171840100526,-0.00206020066889632
0.00789261744966443,-0.00202912055797588
0.00789644953455501,-0.00202341137123746
0.00792104032144872,-0.00198662207357859
0.00794551611429025,-0.00194983277591973
0.00796987687825502,-0.00191304347826087
0.00799412258288957,-0.00187625418060201
0.00801825320215408,-0.00183946488294314
0.00804226871446426,-0.00180267558528428
0.00806616910273247,-0.00176588628762542
0.00808995435440815,-0.00172909698996656
0.00811362446151732,-0.00169230769230769
0.00813717942070132,-0.00165551839464883
0.00816061923325457,-0.00161872909698997
0.0081744966442953,-0.0015968451311059
0.00818393712369462,-0.0015819397993311
0.0082071309226765,-0.00154515050167224
0.00823021096804029,-0.00150836120401338
0.00825317724553074,-0.00147157190635452
0.00827602974481964,-0.00143478260869565
0.00829876845952747,-0.00139799331103679
0.00832139338724381,-0.00136120401337793
0.00834390452954659,-0.00132441471571906
0.00836630189202012,-0.0012876254180602
0.00838858548427178,-0.00125083612040134
0.0084107553199474,-0.00121404682274247
0.00843281141674524,-0.00117725752508361
0.00845475379642852,-0.00114046822742475
0.00845637583892618,-0.00113773541503218
0.00847657544006086,-0.00110367892976589
0.00849828376091982,-0.00106688963210702
0.00851987935417626,-0.00103010033444816
0.00854136221856249,-0.000993311036789297
0.00856273235608647,-0.000956521739130436
0.00858398977202946,-0.000919732441471572
0.0086051344749421,-0.000882943143812709
0.00862616647663878,-0.000846153846153845
0.00864708579219042,-0.000809364548494984
0.00866789243991547,-0.00077257525083612
0.0086885864413691,-0.000735785953177257
0.00870916782133057,-0.000698996655518395
0.00872963660778874,-0.000662207357859532
0.00873825503355705,-0.000646633417288232
0.00874999152632771,-0.000625418060200668
0.0087702333564111,-0.000588628762541805
0.00879036316187962,-0.000551839464882943
0.00881038094125328,-0.00051505016722408
0.00883028669545066,-0.000478260869565218
0.00885008042776186,-0.000441471571906354
0.00886976214381943,-0.000404682274247493
0.00888933185156746,-0.000367892976588629
0.00890878956122851,-0.000331103678929766
0.00892813528526855,-0.000294314381270904
0.00894736903835982,-0.000257525083612041
0.00896649083734142,-0.000220735785953177
0.00898550070117784,-0.000183946488294314
0.0090043986509151,-0.000147157190635452
0.00902013422818792,-0.000116341962188424
0.00902318469911596,-0.000110367892976589
0.00904185886890564,-7.35785953177252e-05
0.00906042124060468,-3.67892976588617e-05
0.0090788718,0
0.00921652822616453,0.000281879194630873
0.00930201342281879,0.000465771366032407
0.00934761220405884,0.000563758389261745
0.0094720983997011,0.000845637583892617
0.00958389261744967,0.00111302488208334
0.00958996599685901,0.00112751677852349
0.00970112884803742,0.00140939597315436
0.00980556229080511,0.00169127516778523
0.00986577181208054,0.00186543655199176
0.00990316805060744,0.00197315436241611
0.00999380810010482,0.00225503355704698
0.0100774338738246,0.00253691275167785
0.0101476510067114,0.00279583001289656
0.0101539143015364,0.00281879194630873
0.0102229332051252,0.0031006711409396
0.010284447640597,0.00338255033557047
0.0103382556891731,0.00366442953020134
0.01038412022211,0.00394630872483222
0.0104217637591366,0.00422818791946309
0.0104295302013423,0.00430423146593245
0.0104507266457429,0.00451006711409396
0.0104707374523925,0.00479194630872483
0.0104814319372152,0.0050738255033557
0.0104823464028526,0.00535570469798658
0.0104729547059436,0.00563758389261745
0.0104526623706211,0.00591946308724832
0.0104295302013423,0.00612529873540985
0.0104206822746177,0.00620134228187919
0.0103758264399727,0.00648322147651007
0.0103174625516409,0.00676510067114094
0.0102445705894265,0.00704697986577181
0.0101560153655873,0.00732885906040269
0.0101476510067114,0.00735182099381485
0.0100482682057965,0.00761073825503356
0.00992115863210664,0.00789261744966443
0.00986577181208054,0.00800033526008878
0.00977040157500603,0.0081744966442953
0.00959395388570213,0.00845637583892618
0.00958389261744967,0.00847086773536633
0.00938378582314638,0.00873825503355705
0.00930201342281879,0.00883624205678639
0.00913496001615235,0.00902013422818792
0.00902013422818792,0.00913496001615235
0.00883624205678639,0.00930201342281879
0.00873825503355705,0.00938378582314638
0.00847086773536633,0.00958389261744967
0.00845637583892618,0.00959395388570213
0.0081744966442953,0.00977040157500603
0.00800033526008878,0.00986577181208054
0.00789261744966443,0.00992115863210664
0.00761073825503356,0.0100482682057965
0.00735182099381485,0.0101476510067114
0.00732885906040269,0.0101560153655873
0.00704697986577181,0.0102445705894265
0.00676510067114094,0.0103174625516409
0.00648322147651007,0.0103758264399727
0.00620134228187919,0.0104206822746177
0.00612529873540985,0.0104295302013423
0.00591946308724832,0.0104526623706211
0.00563758389261745,0.0104729547059436
0.00535570469798658,0.0104823464028526
0.0050738255033557,0.0104814319372152
0.00479194630872483,0.0104707374523925
0.00451006711409396,0.0104507266457429
0.00430423146593245,0.0104295302013423
0.00422818791946309,0.0104217637591366
0.00394630872483222,0.01038412022211
0.00366442953020134,0.0103382556891731
0.00338255033557047,0.010284447640597
0.0031006711409396,0.0102229332051252
0.00281879194630873,0.0101539143015364
0.00279583001289656,0.0101476510067114
0.00253691275167785,0.0100774338738246
0.00225503355704698,0.00999380810010482
0.00197315436241611,0.00990316805060744
0.00186543655199176,0.00986577181208054
0.00169127516778523,0.00980556229080511
0.00140939597315436,0.00970112884803742
0.00112751677852349,0.00958996599685901
0.00111302488208334,0.00958389261744967
0.000845637583892617,0.0094720983997011
0.000563758389261745,0.00934761220405884
0.000465771366032407,0.00930201342281879
0.000281879194630873,0.00921652822616453
0,0.0090788718
-3.67892976588617e-05,0.00906042124060468
-7.35785953177252e-05,0.00904185886890564
-0.000110367892976589,0.00902318469911596
-0.000116341962188424,0.00902013422818792
-0.000147157190635452,0.0090043986509151
-0.000183946488294314,0.00898550070117784
-0.000220735785953177,0.00896649083734142
-0.000257525083612041,0.00894736903835982
-0.000294314381270904,0.00892813528526855
-0.000331103678929766,0.00890878956122851
-0.000367892976588629,0.00888933185156746
-0.000404682274247493,0.00886976214381943
-0.000441471571906354,0.00885008042776186
-0.000478260869565218,0.00883028669545066
-0.00051505016722408,0.00881038094125328
-0.000551839464882943,0.00879036316187962
-0.000588628762541805,0.0087702333564111
-0.000625418060200668,0.00874999152632771
-0.000646633417288232,0.00873825503355705
-0.000662207357859532,0.00872963660778874
-0.000698996655518395,0.00870916782133057
-0.000735785953177257,0.0086885864413691
-0.00077257525083612,0.00866789243991547
-0.000809364548494984,0.00864708579219042
-0.000846153846153845,0.00862616647663878
-0.000882943143812709,0.0086051344749421
-0.000919732441471572,0.00858398977202946
-0.000956521739130436,0.00856273235608647
-0.000993311036789297,0.00854136221856249
-0.00103010033444816,0.00851987935417626
-0.00106688963210702,0.00849828376091982
-0.00110367892976589,0.00847657544006086
-0.00113773541503218,0.00845637583892618
-0.00114046822742475,0.00845475379642852
-0.00117725752508361,0.00843281141674524
-0.00121404682274247,0.0084107553199474
-0.00125083612040134,0.00838858548427178
-0.0012876254180602,0.00836630189202012
-0.00132441471571906,0.00834390452954659
-0.00136120401337793,0.00832139338724381
-0.00139799331103679,0.00829876845952747
-0.00143478260869565,0.00827602974481964
-0.00147157190635452,0.00825317724553074
-0.00150836120401338,0.00823021096804029
-0.00154515050167224,0.0082071309226765
-0.0015819397993311,0.00818393712369462
-0.0015968451311059,0.0081744966442953
-0.00161872909698997,0.00816061923325457
-0.00165551839464883,0.00813717942070132
-0.00169230769230769,0.00811362446151732
-0.00172909698996656,0.00808995435440815
-0.00176588628762542,0.00806616910273247
-0.00180267558528428,0.00804226871446426
-0.00183946488294314,0.00801825320215408
-0.00187625418060201,0.00799412258288957
-0.00191304347826087,0.00796987687825502
-0.00194983277591973,0.00794551611429025
-0.00198662207357859,0.00792104032144872
-0.00202341137123746,0.00789644953455501
-0.00202912055797588,0.00789261744966443
-0.00206020066889632,0.00787171840100526
-0.00209698996655518,0.00784686597564628
-0.00213377926421405,0.00782189680997989
-0.00217056856187291,0.00779681093069485
-0.00220735785953177,0.00777160836949304
-0.00224414715719064,0.00774628916303013
-0.0022809364548495,0.0077208533528561
-0.00231772575250836,0.00769530098535528
-0.00235451505016722,0.00766963211168616
-0.00239130434782609,0.00764384678772094
-0.00242809364548495,0.00761794507398485
-0.00243828908267865,0.00761073825503356
-0.00246488294314381,0.00759189396104312
-0.00250167224080267,0.00756571196039199
-0.00253846153846154,0.00753941151651172
-0.0025752508361204,0.00751299268896372
-0.00261204013377926,0.00748645554250756
-0.00264882943143813,0.00745980014702384
-0.00268561872909699,0.00743302657743723
-0.00272240802675585,0.00740613491363963
-0.00275919732441472,0.00737912524041365
-0.00279598662207358,0.00735199764735626
-0.00282723412492954,0.00732885906040269
-0.00283277591973244,0.00732474255163996
-0.0028695652173913,0.00729731358794258
-0.00290635451505017,0.00726976438273133
-0.00294314381270903,0.00724209503150652
-0.00297993311036789,0.00721430563502381
-0.00301672240802676,0.00718639629920218
-0.00305351170568562,0.00715836713503246
-0.00309030100334448,0.00713021825848652
-0.00312709030100334,0.0071019497904272
-0.00316387959866221,0.00707356185651891
-0.0031981862459957,0.00704697986577181
-0.00320066889632107,0.00704504872536964
-0.00323745819397993,0.00701633371617732
-0.00327424749163879,0.00698749668926876
-0.00331103678929766,0.00695853778321733
-0.00334782608695652,0.00692945714171561
-0.00338461538461539,0.00690025491347171
-0.00342140468227425,0.00687093125210665
-0.00345819397993311,0.00684148631605293
-0.00349498327759197,0.00681192026845422
-0.00353177257525084,0.00678223327706618
-0.00355292621924323,0.00676510067114094
-0.0035685618729097,0.00675237708195227
-0.00360535117056856,0.00672233236963244
-0.00364214046822743,0.006692163980468
-0.00367892976588629,0.00666187210200861
-0.00371571906354515,0.00663145692659617
-0.00375250836120401,0.00660091865125342
-0.00378929765886288,0.00657025747757421
-0.00382608695652174,0.00653947361161525
-0.0038628762541806,0.0065085672637894
-0.00389293305070696,0.00648322147651007
-0.00389966555183946,0.00647751231158047
-0.00393645484949833,0.00644621552031571
-0.00397324414715719,0.00641479336997697
-0.00401003344481605,0.00638324609712226
-0.00404682274247492,0.00635157394271206
-0.00408361204013378,0.00631977715199279
-0.00412040133779264,0.00628785597438222
-0.0041571906354515,0.00625581066335678
-0.00419397993311037,0.00622364147634073
-0.00421939219853486,0.00620134228187919
-0.00423076923076923,0.0061912934213175
-0.00426755852842809,0.00615869602078936
-0.00430434782608696,0.00612597177740684
-0.00434113712374582,0.00609312098074184
-0.00437792642140468,0.0060601439242201
-0.00441471571906355,0.00602704090500329
-0.00445150501672241,0.0059938122238735
-0.00448829431438127,0.00596045818511974
-0.00452508361204013,0.00592697909642677
-0.00453331896294259,0.00591946308724832
-0.004561872909699,0.00589320565378404
-0.00459866220735786,0.00585925531337716
-0.00463545150501672,0.00582517692952118
-0.00467224080267559,0.00579097084748268
-0.00470903010033445,0.00575663741568868
-0.00474581939799331,0.00572217698561156
-0.00478260869565217,0.00568758991165642
-0.00481939799331104,0.00565287655105079
-0.00483555666642689,0.00563758389261745
-0.0048561872909699,0.00561789057506759
-0.00489297658862876,0.00558266086039008
-0.00492976588628762,0.00554730186963499
-0.00496655518394649,0.00551181400252934
-0.00500334448160535,0.00547619766125406
-0.00504013377926421,0.00544045325033298
-0.00507692307692308,0.0054045811765245
-0.00511371237458194,0.00536858184871567
-0.00512683550987032,0.00535570469798658
-0.0051505016722408,0.00533225610753327
-0.00518729096989966,0.00529568976101891
-0.00522408026755853,0.00525899324242943
-0.00526086956521739,0.00522216700737299
-0.00529765886287625,0.00518521151308853
-0.00533444816053512,0.00514812721834256
-0.00537123745819398,0.00511091458332853
-0.00540777931954434,0.0050738255033557
-0.00540802675585284,0.00507357163109465
-0.00544481605351171,0.00503573881408537
-0.00548160535117057,0.0049977748357865
-0.00551839464882943,0.00495968020697236
-0.00555518394648829,0.00492145543922276
-0.00559197324414716,0.00488310104482824
-0.00562876254180602,0.0048446175366979
-0.00566555183946488,0.00480600542826998
-0.00567891295950869,0.00479194630872483
-0.00570234113712375,0.00476699548401266
-0.00573913043478261,0.00472770063166287
-0.00577591973244147,0.00468827458295947
-0.00581270903010033,0.00464871790431546
-0.0058494983277592,0.0046090311619417
-0.00588628762541806,0.00456921492176655
-0.00592307692307692,0.00452926974935803
-0.00594071666001025,0.00451006711409396
-0.00595986622073579,0.00448894158653845
-0.00599665551839465,0.00444824787492538
-0.00603344481605351,0.00440742289397445
-0.00607023411371237,0.00436646726413748
-0.00610702341137124,0.00432538160467378
-0.0061438127090301,0.00428416653358461
-0.00618060200668896,0.00424282266754992
-0.00619359423314085,0.00422818791946309
-0.00621739130434783,0.00420098698942327
-0.00625418060200669,0.0041588219491867
-0.00629096989966555,0.00411652612815021
-0.00632775919732441,0.00407410019858256
-0.00636454849498328,0.0040315448305151
-0.00640133779264214,0.00398886069169364
-0.00643790369143299,0.00394630872483222
-0.006438127090301,0.00394604455445143
-0.00647491638795987,0.0039024617342339
-0.00651170568561873,0.00385874855171612
-0.00654849498327759,0.00381490573048743
-0.00658528428093645,0.00377093399085753
-0.00662207357859532,0.00372683404982618
-0.00665886287625418,0.00368260662105485
-0.00667395007847157,0.00366442953020134
-0.00669565217391304,0.0036378212744197
-0.00673244147157191,0.00359260750161728
-0.00676923076923077,0.00354726521322516
-0.00680602006688963,0.00350179517652232
-0.00684280936454849,0.00345619815441687
-0.00687959866220736,0.00341047490543762
-0.00690201550057077,0.00338255033557047
-0.00691638795986622,0.00336430256133842
-0.00695317725752508,0.00331749874585089
-0.00698996655518395,0.00327056830480652
-0.00702675585284281,0.00322351204736877
-0.00706354515050167,0.00317633077726168
-0.00710033444816053,0.00312902529278326
-0.00712233780831732,0.0031006711409396
-0.0071371237458194,0.00308121996332632
-0.00717391304347826,0.00303273029396145
-0.00721070234113712,0.00298411677898146
-0.00724749163879599,0.00293538026234269
-0.00728428093645485,0.00288652158152069
-0.00732107023411371,0.00283754156754661
-0.00733512797338284,0.00281879194630873
-0.00735785953177258,0.00278778822896251
-0.00739464882943144,0.00273751043385922
-0.0074314381270903,0.00268711259585932
-0.00746822742474916,0.00263659558436601
-0.00750501672240803,0.0025859602613282
-0.00754057114415506,0.00253691275167785
-0.00754180602006689,0.00253516756778514
-0.00757859531772575,0.00248310881560115
-0.00761538461538461,0.00243093409804174
-0.00765217391304348,0.0023786443064809
-0.00768896321070234,0.00232624032389684
-0.0077257525083612,0.00227372302495537
-0.00773882500228171,0.00225503355704698
-0.00776254180602007,0.00222023151145628
-0.00779933110367893,0.00216615420442425
-0.00783612040133779,0.00211196722231897
-0.00787290969899665,0.00205767145609733
-0.00790969899665552,0.00200326778761085
-0.00793003078923281,0.00197315436241611
-0.00794648829431438,0.00194808546246931
-0.00798327759197324,0.00189196899874704
-0.00802006688963211,0.00183574977460452
-0.00805685618729097,0.0017794286721671
-0.00809364548494983,0.00172300656385675
-0.00811430637317013,0.00169127516778523
-0.0081304347826087,0.00166574546697779
-0.00816722408026756,0.00160744167690986
-0.00820401337792642,0.00154904380284214
-0.00824080267558528,0.00149055269677535
-0.00827759197324415,0.0014319692006913
-0.00829175184753695,0.00140939597315436
-0.00831438127090301,0.00137213087818968
-0.00835117056856187,0.00131147920413164
-0.00838795986622073,0.00125074416513547
-0.0084247491638796,0.00118992655641373
-0.00846153846153846,0.0011290271632367
-0.00846245024002918,0.00112751677852349
-0.00849832775919732,0.00106597753429771
-0.00853511705685619,0.00100280420658944
-0.00857190635451505,0.000939560597647092
-0.00860869565217391,0.000876247412757726
-0.00862646757602368,0.000845637583892617
-0.00864548494983278,0.000811631435942694
-0.00868227424749164,0.000745803661795368
-0.0087190635451505,0.000679920843171791
-0.00875585284280936,0.000613983562596634
-0.00878385545881428,0.000563758389261745
-0.00879264214046823,0.000547350229542443
-0.00882943143812709,0.000478627300342189
-0.00886622073578595,0.00040986809021681
-0.00890301003344482,0.00034107300384731
-0.00893464970214165,0.000281879194630873
-0.00893979933110368,0.000271817867578007
-0.00897658862876254,0.000199931337242664
-0.0090133779264214,0.000128031518499847
-0.00905016722408027,5.61185672472631e-05
-0.0090788718,0
-0.00908695652173913,-1.62187905589178e-05
-0.00909721054453817,-3.67892976588617e-05
-0.00911543747852181,-7.35785953177252e-05
-0.00912374581939799,-9.04519665536085e-05
-0.00913355259551946,-0.000110367892976589
-0.00915155588557694,-0.000147157190635452
-0.00916053511705686,-0.000165621243806547
-0.00916944733397997,-0.000183946488294314
-0.00918722692161227,-0.000220735785953177
-0.00919732441471572,-0.000241762411278085
-0.00920489462828189,-0.000257525083612041
-0.00922245042078782,-0.000294314381270904
-0.00923411371237458,-0.000318913232438376
-0.00923989428108975,-0.000331103678929766
-0.00925722615109939,-0.000367892976588629
-0.00927090301003344,-0.000397113573195889
-0.00927444602951575,-0.000404682274247493
-0.00929155381455,-0.000441471571906354
-0.00930769230769231,-0.000476405539820801
-0.00930854954531312,-0.000478260869565218
-0.00932543304736979,-0.00051505016722408
-0.00934220440953165,-0.000551839464882943
-0.00934448160535117,-0.00055686916476451
-0.00935886342028403,-0.000588628762541805
-0.00937541015622143,-0.000625418060200668
-0.00938127090301003,-0.000638539509596802
-0.00939184443882872,-0.000662207357859532
-0.00940816626141652,-0.000698996655518395
-0.0094180602006689,-0.000721454390732799
-0.00942437554371336,-0.000735785953177257
-0.00944047212876404,-0.00077257525083612
-0.00945484949832776,-0.000805667552548231
-0.00945645611123011,-0.000809364548494984
-0.00947232709720097,-0.000846153846153845
-0.00948808535132305,-0.000882943143812709
-0.00949163879598662,-0.000891300892270628
-0.00950373044143758,-0.000919732441471572
-0.00951926251046105,-0.000956521739130436
-0.00952842809364548,-0.000978393494359005
-0.00953468137248594,-0.000993311036789297
-0.00954998680032125,-0.00103010033444816
-0.0095651790366146,-0.00106688963210702
-0.00956521739130435,-0.00106698324505586
-0.00958025733031833,-0.00110367892976589
-0.0095952221974812,-0.00114046822742475
-0.00960200668896321,-0.00115727832395462
-0.0096100731471923,-0.00117725752508361
-0.00962481009179581,-0.00121404682274247
-0.00963879598662207,-0.00124923350051029
-0.00963943323569565,-0.00125083612040134
-0.0096539416651589,-0.0012876254180602
-0.00966833604782683,-0.00132441471571906
-0.00967558528428094,-0.00134309493506554
-0.00968261580181843,-0.00136120401337793
-0.00969678073307266,-0.00139799331103679
-0.0097108312072698,-0.00143478260869565
-0.0097123745819398,-0.00143885886719805
-0.00972476611250656,-0.00147157190635452
-0.00973858610654151,-0.00150836120401338
-0.00974916387959866,-0.00153675929933697
-0.00975229091042537,-0.00154515050167224
-0.00976587966948853,-0.0015819397993311
-0.00977935314831838,-0.00161872909698997
-0.00978595317725752,-0.00163691168402105
-0.00979271052159087,-0.00165551839464883
-0.00980595157898895,-0.00169230769230769
-0.00981907682128622,-0.00172909698996656
-0.00982274247491639,-0.00173946799579989
-0.00983208500846664,-0.00176588628762542
-0.00984497654509595,-0.00180267558528428
-0.00985775168196996,-0.00183946488294314
-0.00985953177257525,-0.00184464138479531
-0.00987040881641719,-0.00187625418060201
-0.00988294886366243,-0.00191304347826087
-0.00989537187459264,-0.00194983277591973
-0.00989632107023411,-0.00195267240961504
-0.00990767598095946,-0.00198662207357859
-0.00991986241675699,-0.00202341137123746
-0.00993193112569049,-0.00206020066889632
-0.00993311036789297,-0.00206383340489676
-0.009943880122608,-0.00209698996655518
-0.00995571066767771,-0.00213377926421405
-0.00996742273929964,-0.00217056856187291
-0.00996989966555184,-0.00217843370885406
-0.00997901444228598,-0.00220735785953177
-0.00999048665653986,-0.00224414715719064
-0.0100018395927248,-0.0022809364548495
-0.0100066889632107,-0.00229682595558183
-0.0100130717173113,-0.00231772575250836
-0.0100241829964461,-0.00235451505016722
-0.0100351741328974,-0.00239130434782609
-0.0100434782608696,-0.00241941369456508
-0.0100460442979645,-0.00242809364548495
-0.0100567918702453,-0.00246488294314381
-0.0100674183733295,-0.00250167224080267
-0.0100779235311461,-0.00253846153846154
-0.0100802675585284,-0.00254677286453151
-0.0100883050278844,-0.0025752508361204
-0.0100985638916646,-0.00261204013377926
-0.0101087003976594,-0.00264882943143813
-0.0101170568561873,-0.00267953499948581
-0.010118713784353,-0.00268561872909699
-0.0101286018278278,-0.00272240802675585
-0.0101383664345318,-0.00275919732441472
-0.0101480072755164,-0.00279598662207358
-0.0101538461538462,-0.00281856782164935
-0.010157522882772,-0.00283277591973244
-0.0101669121633765,-0.0028695652173913
-0.0101761765065773,-0.00290635451505017
-0.0101853155508753,-0.00294314381270903
-0.010190635451505,-0.00296486805966293
-0.0101943276638943,-0.00297993311036789
-0.0102032118301394,-0.00301672240802676
-0.0102119694292228,-0.00305351170568562
-0.0102206000651725,-0.00309030100334448
-0.0102274247491639,-0.00311983510146773
-0.0102291026988726,-0.00312709030100334
-0.0102374749151093,-0.00316387959866221
-0.0102457187996156,-0.00320066889632107
-0.0102538339200351,-0.00323745819397993
-0.010261819834577,-0.00327424749163879
-0.0102642140468227,-0.00328546939557396
-0.0102696737611928,-0.00331103678929766
-0.0102773964558813,-0.00334782608695652
-0.0102849884432706,-0.00338461538461539
-0.0102924492426755,-0.00342140468227425
-0.0102997783631736,-0.00345819397993311
-0.0103010033444816,-0.00346446314800152
-0.0103069724456747,-0.00349498327759197
-0.0103140331581943,-0.00353177257525084
-0.0103209605511,-0.0035685618729097
-0.0103277540920786,-0.00360535117056856
-0.0103344132377688,-0.00364214046822743
-0.0103377926421405,-0.00366121033037337
-0.010340935756337,-0.00367892976588629
-0.0103473209086299,-0.00371571906354515
-0.0103535698794039,-0.00375250836120401
-0.0103596820814323,-0.00378929765886288
-0.0103656569156238,-0.00382608695652174
-0.0103714937708242,-0.0038628762541806
-0.0103745819397993,-0.00388282887494442
-0.0103771904460853,-0.00389966555183946
-0.010382745990434,-0.00393645484949833
-0.0103881615837975,-0.00397324414715719
-0.0103934365680896,-0.00401003344481605
-0.0103985702723369,-0.00404682274247492
-0.0104035620124768,-0.00408361204013378
-0.0104084110911534,-0.00412040133779264
-0.0104113712374582,-0.00414355871623313
-0.0104131155855963,-0.0041571906354515
-0.0104176739362354,-0.00419397993311037
-0.0104220874216687,-0.00423076923076923
-0.0104263552939547,-0.00426755852842809
-0.0104304767910282,-0.00430434782608696
-0.0104344511364928,-0.00434113712374582
-0.0104382775394123,-0.00437792642140468
-0.0104419551941016,-0.00441471571906355
-0.0104454832799153,-0.00445150501672241
-0.0104481605351171,-0.00448067690859183


==> figures/yieldSurface/fitContour_vMises_rho_4_theta_0.csv <==
-0.0136254180602007,-0.00607447713783025
-0.0136263010585355,-0.00608695652173913
-0.0136294156402427,-0.00613377926421405
-0.0136323353832366,-0.00618060200668896
-0.0136350591271145,-0.00622742474916388
-0.013637585691533,-0.0062742474916388
-0.0136399138759549,-0.00632107023411371
-0.0136420424593954,-0.00636789297658863
-0.0136439702001668,-0.00641471571906354
-0.0136456958356225,-0.00646153846153846
-0.0136472180818992,-0.00650836120401338
-0.0136485356336587,-0.00655518394648829
-0.0136496471638274,-0.00660200668896321
-0.0136505513233357,-0.00664882943143813
-0.0136512467408556,-0.00669565217391304
-0.0136517320225371,-0.00674247491638796
-0.0136520057517432,-0.00678929765886288
-0.0136520664887844,-0.00683612040133779
-0.0136519127706506,-0.00688294314381271
-0.0136515431107433,-0.00692976588628763
-0.0136509559986047,-0.00697658862876254
-0.0136501498996473,-0.00702341137123746
-0.0136491232548807,-0.00707023411371237
-0.0136478744806374,-0.00711705685618729
-0.0136464019682977,-0.00716387959866221
-0.0136447040840125,-0.00721070234113712
-0.0136427791684251,-0.00725752508361204
-0.0136406255363908,-0.00730434782608696
-0.0136382414766958,-0.00735117056856187
-0.013635625251774,-0.00739799331103679
-0.0136327750974222,-0.00744481605351171
-0.0136296892225137,-0.00749163879598662
-0.0136263658087101,-0.00753846153846154
-0.0136254180602007,-0.00755094092237042
-0.0136227991645065,-0.00758528428093645
-0.0136189893786882,-0.00763210702341137
-0.0136149359037892,-0.00767892976588629
-0.0136106367895521,-0.0077257525083612
-0.0136060900566276,-0.00777257525083612
-0.01360129369627,-0.00781939799331104
-0.0135962456700318,-0.00786622073578595
-0.0135909439094549,-0.00791304347826087
-0.0135853863157605,-0.00795986622073579
-0.0135795707595359,-0.0080066889632107
-0.0135785953177258,-0.00801422430578305
-0.0135734863786855,-0.00805351170568562
-0.0135671373122597,-0.00810033444816054
-0.0135605229548975,-0.00814715719063545
-0.0135536410265934,-0.00819397993311037
-0.0135464892146386,-0.00824080267558528
-0.0135390651732874,-0.0082876254180602
-0.0135317725752508,-0.00833198559227508
-0.0135313657660757,-0.00833444816053512
-0.0135233750200187,-0.00838127090301003
-0.0135151038900614,-0.00842809364548495
-0.0135065498666973,-0.00847491638795987
-0.0134977104051594,-0.00852173913043478
-0.0134885829250623,-0.0085685618729097
-0.0134849498327759,-0.00858665903142732
-0.0134791530524946,-0.00861538461538462
-0.0134694215276485,-0.00866220735785953
-0.0134593929240186,-0.00870903010033445
-0.0134490644832072,-0.00875585284280937
-0.0134384334087921,-0.00880267558528428
-0.013438127090301,-0.00880399122602565
-0.0134274736688041,-0.0088494983277592
-0.0134162036823035,-0.00889632107023411
-0.0134046211623358,-0.00894314381270903
-0.0133927231211461,-0.00898996655518395
-0.0133913043478261,-0.00899542066467109
-0.0133804815689933,-0.00903678929765886
-0.0133679137554902,-0.00908361204013378
-0.0133550197743451,-0.0091304347826087
-0.0133444816053512,-0.00916777596434428
-0.0133417899399652,-0.00917725752508361
-0.0133282007787726,-0.00922408026755853
-0.0133142741756685,-0.00927090301003345
-0.0133000067681854,-0.00931772575250836
-0.0132976588628763,-0.0093252723526755
-0.0132853637955472,-0.00936454849498328
-0.0132703655052304,-0.00941137123745819
-0.0132550142916392,-0.00945819397993311
-0.0132508361204013,-0.00947068236970097
-0.013239275774039,-0.00950501672240803
-0.0132231641954061,-0.00955183946488294
-0.0132066868619246,-0.00959866220735786
-0.0132040133779264,-0.00960611635550854
-0.0131898004779457,-0.00964548494983278
-0.0131725313107631,-0.00969230769230769
-0.0131571906354515,-0.00973302809274301
-0.0131548761591208,-0.00973913043478261
-0.0131367918115846,-0.00978595317725752
-0.01311831788146,-0.00983277591973244
-0.0131103678929766,-0.00985255005959139
-0.013099417451079,-0.00987959866220736
-0.0130800931149972,-0.00992642140468228
-0.0130635451505017,-0.00996572020187224
-0.0130603543325615,-0.00997324414715719
-0.0130401533421341,-0.0100200668896321
-0.0130195364038496,-0.010066889632107
-0.0130167224080268,-0.0100731750927837
-0.0129984401697318,-0.0101137123745819
-0.0129769071299966,-0.0101605351170569
-0.0129698996655518,-0.0101755152149231
-0.0129548917755993,-0.0102073578595318
-0.012932413111472,-0.0102541806020067
-0.0129230769230769,-0.0102732983981288
-0.0129094426984683,-0.0103010033444816
-0.0128859873782328,-0.0103478260869565
-0.012876254180602,-0.0103669327500852
-0.0128620236136329,-0.0103946488294314
-0.0128375590130915,-0.0104414715719064
-0.0128294314381271,-0.0104567779513525
-0.0128125610930185,-0.0104882943143813
-0.0127870529062388,-0.0105351170568562
-0.0127826086956522,-0.0105431520570001
-0.0127609773483163,-0.0105819397993311
-0.0127357859531773,-0.0106263138823957
-0.0127343841425489,-0.010628762541806
-0.0127071899556755,-0.0106755852842809
-0.0126889632107023,-0.0107064375655599
-0.0126794470705048,-0.0107224080267559
-0.0126511115602887,-0.0107692307692308
-0.0126421404682274,-0.010783831291914
-0.0126221676799892,-0.0108160535117057
-0.0125953177257525,-0.0108586622275698
-0.0125926384979437,-0.0108628762541806
-0.0125624499656777,-0.0109096989966555
-0.0125484949832776,-0.0109310083992421
-0.0125316341129645,-0.0109565217391304
-0.0125016722408027,-0.0110011505668339
-0.0125001856517681,-0.0110033444816054
-0.0124680288961502,-0.0110501672240803
-0.0124548494983278,-0.0110690701340867
-0.0124351983685321,-0.0110969899665552
-0.0124080267558528,-0.0111350177009476
-0.0124016818629639,-0.0111438127090301
-0.0123674307826598,-0.011190635451505
-0.0123612040133779,-0.0111990318858996
-0.0123324258817441,-0.0112374581939799
-0.012314381270903,-0.0112612077541436
-0.012296674754761,-0.0112842809364549
-0.0122675585284281,-0.0113216880238482
-0.0122601550793781,-0.0113311036789298
-0.0122228329612641,-0.0113779264214047
-0.0122207357859532,-0.011380524143144
-0.0121846604899594,-0.0114247491638796
-0.0121739130434783,-0.0114377469085673
-0.0121456482354764,-0.0114715719063545
-0.0121270903010033,-0.0114934858623692
-0.0121057694377879,-0.0115183946488294
-0.0120802675585284,-0.0115477990508148
-0.0120649959929912,-0.0115652173913043
-0.0120334448160535,-0.0116007414290323
-0.0120232983765327,-0.0116120401337793
-0.0119866220735786,-0.0116523650526857
-0.0119806455612608,-0.0116588628762542
-0.0119397993311037,-0.0117027192556204
-0.0119370049298907,-0.0117056856187291
-0.0118929765886288,-0.0117518508146742
-0.0118923421814222,-0.011752508361204
-0.0118466184898583,-0.0117993311036789
-0.0118461538461538,-0.0117998012733417
-0.0117998012733417,-0.0118461538461538
-0.0117993311036789,-0.0118466184898583
-0.011752508361204,-0.0118923421814222
-0.0117518508146742,-0.0118929765886288
-0.0117056856187291,-0.0119370049298907
-0.0117027192556204,-0.0119397993311037
-0.0116588628762542,-0.0119806455612608
-0.0116523650526857,-0.0119866220735786
-0.0116120401337793,-0.0120232983765327
-0.0116007414290323,-0.0120334448160535
-0.0115652173913043,-0.0120649959929912
-0.0115477990508148,-0.0120802675585284
-0.0115183946488294,-0.0121057694377879
-0.0114934858623692,-0.0121270903010033
-0.0114715719063545,-0.0121456482354764
-0.0114377469085673,-0.0121739130434783
-0.0114247491638796,-0.0121846604899594
-0.011380524143144,-0.0122207357859532
-0.0113779264214047,-0.0122228329612641
-0.0113311036789298,-0.0122601550793781
-0.0113216880238482,-0.0122675585284281
-0.0112842809364549,-0.012296674754761
-0.0112612077541436,-0.012314381270903
-0.0112374581939799,-0.0123324258817441
-0.0111990318858996,-0.0123612040133779
-0.011190635451505,-0.0123674307826598
-0.0111438127090301,-0.0124016818629639
-0.0111350177009476,-0.0124080267558528
-0.0110969899665552,-0.0124351983685321
-0.0110690701340867,-0.0124548494983278
-0.0110501672240803,-0.0124680288961502
-0.0110033444816054,-0.0125001856517681
-0.0110011505668339,-0.0125016722408027
-0.0109565217391304,-0.0125316341129645
-0.0109310083992421,-0.0125484949832776
-0.0109096989966555,-0.0125624499656777
-0.0108628762541806,-0.0125926384979437
-0.0108586622275698,-0.0125953177257525
-0.0108160535117057,-0.0126221676799892
-0.010783831291914,-0.0126421404682274
-0.0107692307692308,-0.0126511115602887
-0.0107224080267559,-0.0126794470705048
-0.0107064375655599,-0.0126889632107023
-0.0106755852842809,-0.0127071899556755
-0.010628762541806,-0.0127343841425489
-0.0106263138823957,-0.0127357859531773
-0.0105819397993311,-0.0127609773483163
-0.0105431520570001,-0.0127826086956522
-0.0105351170568562,-0.0127870529062388
-0.0104882943143813,-0.0128125610930185
-0.0104567779513525,-0.0128294314381271
-0.0104414715719064,-0.0128375590130915
-0.0103946488294314,-0.0128620236136329
-0.0103669327500852,-0.012876254180602
-0.0103478260869565,-0.0128859873782328
-0.0103010033444816,-0.0129094426984683
-0.0102732983981288,-0.0129230769230769
-0.0102541806020067,-0.012932413111472
-0.0102073578595318,-0.0129548917755993
-0.0101755152149231,-0.0129698996655518
-0.0101605351170569,-0.0129769071299966
-0.0101137123745819,-0.0129984401697318
-0.0100731750927837,-0.0130167224080268
-0.010066889632107,-0.0130195364038496
-0.0100200668896321,-0.0130401533421341
-0.00997324414715719,-0.0130603543325615
-0.00996572020187224,-0.0130635451505017
-0.00992642140468228,-0.0130800931149972
-0.00987959866220736,-0.013099417451079
-0.00985255005959139,-0.0131103678929766
-0.00983277591973244,-0.01311831788146
-0.00978595317725752,-0.0131367918115846
-0.00973913043478261,-0.0131548761591208
-0.00973302809274301,-0.0131571906354515
-0.00969230769230769,-0.0131725313107631
-0.00964548494983278,-0.0131898004779457
-0.00960611635550854,-0.0132040133779264
-0.00959866220735786,-0.0132066868619246
-0.00955183946488294,-0.0132231641954061
-0.00950501672240803,-0.013239275774039
-0.00947068236970097,-0.0132508361204013
-0.00945819397993311,-0.0132550142916392
-0.00941137123745819,-0.0132703655052304
-0.00936454849498328,-0.0132853637955472
-0.0093252723526755,-0.0132976588628763
-0.00931772575250836,-0.0133000067681854
-0.00927090301003345,-0.0133142741756685
-0.00922408026755853,-0.0133282007787726
-0.00917725752508361,-0.0133417899399652
-0.00916777596434428,-0.0133444816053512
-0.0091304347826087,-0.0133550197743451
-0.00908361204013378,-0.0133679137554902
-0.00903678929765886,-0.0133804815689933
-0.00899542066467109,-0.0133913043478261
-0.00898996655518395,-0.0133927231211461
-0.00894314381270903,-0.0134046211623358
-0.00889632107023411,-0.0134162036823035
-0.0088494983277592,-0.0134274736688041
-0.00880399122602565,-0.013438127090301
-0.00880267558528428,-0.0134384334087921
-0.00875585284280937,-0.0134490644832072
-0.00870903010033445,-0.0134593929240186
-0.00866220735785953,-0.0134694215276485
-0.00861538461538462,-0.0134791530524946
-0.00858665903142732,-0.0134849498327759
-0.0085685618729097,-0.0134885829250623
-0.00852173913043478,-0.0134977104051594
-0.00847491638795987,-0.0135065498666973
-0.00842809364548495,-0.0135151038900614
-0.00838127090301003,-0.0135233750200187
-0.00833444816053512,-0.0135313657660757
-0.00833198559227508,-0.0135317725752508
-0.0082876254180602,-0.0135390651732874
-0.00824080267558528,-0.0135464892146386
-0.00819397993311037,-0.0135536410265934
-0.00814715719063545,-0.0135605229548975
-0.00810033444816054,-0.0135671373122597
-0.00805351170568562,-0.0135734863786855
-0.00801422430578305,-0.0135785953177258
-0.0080066889632107,-0.0135795707595359
-0.00795986622073579,-0.0135853863157605
-0.00791304347826087,-0.0135909439094549
-0.00786622073578595,-0.0135962456700318
-0.00781939799331104,-0.01360129369627
-0.00777257525083612,-0.0136060900566276
-0.0077257525083612,-0.0136106367895521
-0.00767892976588629,-0.0136149359037892
-0.00763210702341137,-0.0136189893786882
-0.00758528428093645,-0.0136227991645065
-0.00755094092237042,-0.0136254180602007
-0.00753846153846154,-0.0136263658087101
-0.00749163879598662,-0.0136296892225137
-0.00744481605351171,-0.0136327750974222
-0.00739799331103679,-0.013635625251774
-0.00735117056856187,-0.0136382414766958
-0.00730434782608696,-0.0136406255363908
-0.00725752508361204,-0.0136427791684251
-0.00721070234113712,-0.0136447040840125
-0.00716387959866221,-0.0136464019682977
-0.00711705685618729,-0.0136478744806374
-0.00707023411371237,-0.0136491232548807
-0.00702341137123746,-0.0136501498996473
-0.00697658862876254,-0.0136509559986047
-0.00692976588628763,-0.0136515431107433
-0.00688294314381271,-0.0136519127706506
-0.00683612040133779,-0.0136520664887844
-0.00678929765886288,-0.0136520057517432
-0.00674247491638796,-0.0136517320225371
-0.00669565217391304,-0.0136512467408556
-0.00664882943143813,-0.0136505513233357
-0.00660200668896321,-0.0136496471638274
-0.00655518394648829,-0.0136485356336587
-0.00650836120401338,-0.0136472180818992
-0.00646153846153846,-0.0136456958356225
-0.00641471571906354,-0.0136439702001668
-0.00636789297658863,-0.0136420424593954
-0.00632107023411371,-0.0136399138759549
-0.0062742474916388,-0.013637585691533
-0.00622742474916388,-0.0136350591271145
-0.00618060200668896,-0.0136323353832366
-0.00613377926421405,-0.0136294156402427
-0.00608695652173913,-0.0136263010585355
-0.00607447713783025,-0.0136254180602007
-0.00604013377926422,-0.0136229906826745
-0.0059933110367893,-0.0136194868934047
-0.00594648829431438,-0.0136157915782551
-0.00589966555183946,-0.0136119058283844
-0.00585284280936455,-0.0136078307159903
-0.00580602006688963,-0.0136035672945589
-0.00575919732441472,-0.0135991165991122
-0.0057123745819398,-0.0135944796464558
-0.00566555183946488,-0.0135896574354246
-0.00561872909698997,-0.0135846509471269
-0.00557190635451505,-0.0135794611451885
-0.0055643710119427,-0.0135785953177258
-0.00552508361204013,-0.0135740857818877
-0.00547826086956522,-0.0135685283799701
-0.0054314381270903,-0.0135627904836619
-0.00538461538461539,-0.0135568729944082
-0.00533779264214047,-0.013550776797139
-0.00529096989966555,-0.0135445027605085
-0.00524414715719064,-0.0135380517371333
-0.00519978698297575,-0.0135317725752508
-0.00519732441471572,-0.0135314243477635
-0.0051505016722408,-0.0135246177160005
-0.00510367892976589,-0.0135176366335044
-0.00505685618729097,-0.0135104818949306
-0.00501003344481605,-0.0135031542798591
-0.00496321070234114,-0.0134956545530275
-0.00491638795986622,-0.0134879834645638
-0.00489829080134861,-0.0134849498327759
-0.0048695652173913,-0.0134801391594051
-0.00482274247491639,-0.0134721233788948
-0.00477591973244147,-0.0134639385052156
-0.00472909698996656,-0.0134555852348016
-0.00468227424749164,-0.0134470642504294
-0.00463545150501672,-0.0134383762214448
-0.00463413586427535,-0.013438127090301
-0.00458862876254181,-0.0134295177238919
-0.00454180602006689,-0.0134204934829623
-0.00449498327759197,-0.013411304251567
-0.00444816053511706,-0.0134019506489354
-0.00440133779264214,-0.0133924332818087
-0.004395883683155,-0.0133913043478261
-0.00435451505016722,-0.0133827491161609
-0.00430769230769231,-0.0133729020098549
-0.00426086956521739,-0.0133628930253309
-0.00421404682274247,-0.0133527227220979
-0.00417670564100689,-0.0133444816053512
-0.00416722408026756,-0.0133423908385249
-0.00412040133779264,-0.0133318955932372
-0.00407357859531773,-0.0133212407885254
-0.00402675585284281,-0.0133104269388602
-0.00397993311036789,-0.0132994545478674
-0.00397238651020076,-0.0132976588628763
-0.00393311036789298,-0.0132883209112179
-0.00388628762541806,-0.0132770292338009
-0.00383946488294314,-0.0132655806194947
-0.00379264214046823,-0.0132539755298069
-0.00378015375070037,-0.0132508361204013
-0.00374581939799331,-0.0132422117485489
-0.00369899665551839,-0.0132302915484106
-0.00365217391304348,-0.0132182163602604
-0.00360535117056856,-0.0132059866057129
-0.00359789702241789,-0.0132040133779264
-0.00355852842809365,-0.0131935998027284
-0.00351170568561873,-0.0131810588499374
-0.00346488294314381,-0.0131683647054786
-0.00342416254270849,-0.0131571906354515
-0.0034180602006689,-0.0131555173244706
-0.00337123745819398,-0.0131425147252462
-0.00332441471571906,-0.0131293602283536
-0.00327759197324415,-0.013116054190388
-0.00325781783338519,-0.0131103678929766
-0.00323076923076923,-0.0131025951892121
-0.00318394648829431,-0.0130889841664775
-0.0031371237458194,-0.0130752227916775
-0.00309782494862943,-0.0130635451505017
-0.00309030100334448,-0.01306131092239
-0.00304347826086956,-0.0130472469925393
-0.00299665551839465,-0.0130330338241003
-0.00294983277591973,-0.0130186717150939
-0.00294354731524307,-0.0130167224080268
-0.00290301003344482,-0.0130041586616025
-0.0028561872909699,-0.0129894970402769
-0.00280936454849498,-0.0129746874948803
-0.00279438445062871,-0.0129698996655518
-0.00276254180602007,-0.0129597286136052
-0.00271571906354515,-0.0129446216812523
-0.00266889632107024,-0.0129293677712909
-0.0026497785249481,-0.0129230769230769
-0.00262207357859532,-0.0129139657765367
-0.0025752508361204,-0.0128984164798957
-0.00252842809364548,-0.0128827210843646
-0.00250932143051678,-0.012876254180602
-0.00248160535117057,-0.0128668785702889
-0.00243478260869565,-0.0128508896649686
-0.00238795986622074,-0.0128347554740725
-0.0023726534867746,-0.0128294314381271
-0.00234113712374582,-0.012818474911177
-0.0022943143812709,-0.0128020489658542
-0.00224749163879599,-0.0127854784852532
-0.00223945663865209,-0.0127826086956522
-0.00220066889632107,-0.0127687622171242
-0.00215384615384615,-0.0127519016179435
-0.00210947207078155,-0.0127357859531773
-0.00210702341137124,-0.0127348970883482
-0.00206020066889632,-0.0127177474134987
-0.00201337792642141,-0.0127004543686633
-0.00198252564514244,-0.0126889632107023
-0.00196655518394649,-0.0126830176168673
-0.00191973244147157,-0.0126654369395918
-0.00187290969899666,-0.0126477134841364
-0.00185830917631338,-0.0126421404682274
-0.00182608695652174,-0.0126298465144107
-0.00177926421404682,-0.0126118367557217
-0.00173665549818268,-0.0125953177257525
-0.00173244147157191,-0.0125936846515041
-0.00168561872909699,-0.0125753894357106
-0.00163879598662207,-0.0125569523509462
-0.00161748658403547,-0.0125484949832776
-0.00159197324414716,-0.0125383729641349
-0.00154515050167224,-0.0125196515673063
-0.00150052167396878,-0.0125016722408027
-0.00149832775919733,-0.0125007887089704
-0.00145150501672241,-0.0124817837267321
-0.00140468227424749,-0.0124626376362721
-0.00138577936424109,-0.0124548494983278
-0.00135785953177258,-0.0124433500775328
-0.00131103678929766,-0.0124239213683567
-0.00127300905490529,-0.0124080267558528
-0.00126421404682274,-0.0124043517942756
-0.00121739130434783,-0.0123846410761007
-0.00117056856187291,-0.0123647898720882
-0.00116217212747832,-0.0123612040133779
-0.00112374581939799,-0.0123447978136222
-0.00107692307692308,-0.0123246653954399
-0.00105317351675943,-0.012314381270903
-0.00103010033444816,-0.012304392559946
-0.000983277591973244,-0.0122839794233907
-0.00094587050457987,-0.0122675585284281
-0.000936454849498327,-0.0122634262183236
-0.000889632107023412,-0.0122427328142697
-0.000842809364548495,-0.0122218995979997
-0.000840211642809219,-0.0122207357859532
-0.000795986622073579,-0.0122009263503037
-0.000749163879598662,-0.0121798134310798
-0.000736166134910992,-0.0121739130434783
-0.000702341137123747,-0.0121585607370713
-0.000655518394648828,-0.012137168456487
-0.000633604438634146,-0.0121270903010033
-0.000608695652173911,-0.0121156366030097
-0.000561872909698998,-0.0120939652592777
-0.000532468507713607,-0.0120802675585284
-0.00051505016722408,-0.0120721544989736
-0.000468227424749163,-0.0120502043473342
-0.000432703387021249,-0.0120334448160535
-0.000421404682274246,-0.0120281148978481
-0.000374581939799333,-0.0120058861510091
-0.000334257020892945,-0.0119866220735786
-0.000327759197324414,-0.0119835181942156
-0.000280936454849497,-0.011961011022823
-0.000237080075483326,-0.0119397993311037
-0.000234113712374584,-0.0119383647040775
-0.000187290969899665,-0.0119155792372164
-0.000141125773954575,-0.0118929765886288
-0.000140468227424749,-0.0118926546646307
-9.36454849498319e-05,-0.0118695909903569
-4.68227424749168e-05,-0.0118463882340887
-4.63525728121371e-05,-0.0118461538461538
0,-0.0118230464
4.66055015028561e-05,-0.0117993311036789
0.000138612461390209,-0.011752508361204
0.00023060669878752,-0.0117056856187291
0.000281879194630873,-0.0116795863654243
0.000321236313630989,-0.0116588628762542
0.000410134583654989,-0.0116120401337793
0.000498997408370269,-0.0115652173913043
0.000563758389261745,-0.0115310822375527
0.000587070814179083,-0.0115183946488294
0.000673069049468147,-0.0114715719063545
0.000759012426365148,-0.0114247491638796
0.000844900353496865,-0.0113779264214047
0.000845637583892617,-0.0113775243773093
0.00092821164636194,-0.0113311036789298
0.00101142976634323,-0.0112842809364549
0.00109457574234952,-0.0112374581939799
0.00112751677852349,-0.0112188963214177
0.00117624915271223,-0.011190635451505
0.0012569201308546,-0.0111438127090301
0.00133750479484281,-0.0110969899665552
0.00140939597315436,-0.011055175575439
0.0014177758490603,-0.0110501672240803
0.00149606322684024,-0.0110033444816054
0.0015742523111866,-0.0109565217391304
0.00165234216438657,-0.0109096989966555
0.00169127516778523,-0.0108863319436374
0.00172936129047383,-0.0108628762541806
0.00180530699935083,-0.0108160535117057
0.001881143348332,-0.0107692307692308
0.00195686933469656,-0.0107224080267559
0.00197315436241611,-0.0107123293839299
0.00203109260450778,-0.0106755852842809
0.00210481702556586,-0.010628762541806
0.00217842259924469,-0.0105819397993311
0.0022519082790613,-0.0105351170568562
0.00225503355704698,-0.0105331239188131
0.00232371988252329,-0.0104882943143813
0.00239533666035639,-0.0104414715719064
0.00246682651846732,-0.0103946488294314
0.00253691275167785,-0.0103486637543461
0.00253816185990817,-0.0103478260869565
0.00260791083541683,-0.0103010033444816
0.00267752715758076,-0.0102541806020067
0.00274700975458833,-0.0102073578595318
0.00281635754363936,-0.0101605351170569
0.00281879194630873,-0.0101588896374504
0.00288426039490331,-0.0101137123745819
0.00295197726755556,-0.010066889632107
0.00301955474209646,-0.0100200668896321
0.00308699173788981,-0.00997324414715719
0.0031006711409396,-0.00996373350549746
0.00315329905756378,-0.00992642140468228
0.00321921157550226,-0.00987959866220736
0.00328498003269121,-0.00983277591973244
0.0033506033612277,-0.00978595317725752
0.00338255033557047,-0.0097631195114351
0.00341550016910126,-0.00973913043478261
0.003479697779214,-0.00969230769230769
0.00354374756505465,-0.00964548494983278
0.00360764848012752,-0.00959866220735786
0.00366442953020134,-0.00955696334362946
0.00367128631066074,-0.00955183946488294
0.0037338530683359,-0.00950501672240803
0.0037962690359805,-0.00945819397993311
0.00385853319551335,-0.00941137123745819
0.00392064452102132,-0.00936454849498328
0.00394630872483222,-0.00934516562301063
0.00398204973877055,-0.00931772575250836
0.00404291150668584,-0.00927090301003345
0.00410361924000101,-0.00922408026755853
0.00416417194770366,-0.00917725752508361
0.00422456863186866,-0.0091304347826087
0.00422818791946309,-0.00912762452372663
0.00428400235464,-0.00908361204013378
0.00434322892103568,-0.00903678929765886
0.00440229889969426,-0.00898996655518395
0.0044612113328114,-0.00894314381270903
0.00451006711409396,-0.00890421658290961
0.00451983366220006,-0.00889632107023411
0.00457764950127344,-0.0088494983277592
0.00463530774070593,-0.00880267558528428
0.00469280746590505,-0.00875585284280937
0.00475014775729125,-0.00870903010033445
0.00479194630872483,-0.0086748132249212
0.00480713709201401,-0.00866220735785953
0.0048634499326765,-0.00861538461538462
0.00491960377054555,-0.0085685618729097
0.0049755977322615,-0.00852173913043478
0.00503143094044048,-0.00847491638795987
0.0050738255033557,-0.00843927020614794
0.00508694949742879,-0.00842809364548495
0.00514181979426957,-0.00838127090301003
0.0051965301873759,-0.00833444816053512
0.00525107984763531,-0.0082876254180602
0.00530546794285994,-0.00824080267558528
0.00535570469798658,-0.00819742804378632
0.00535965097577427,-0.00819397993311037
0.00541313626607267,-0.00814715719063545
0.0054664611981631,-0.00810033444816054
0.00551962498931298,-0.00805351170568562
0.00557262685463451,-0.0080066889632107
0.00562546600714955,-0.00795986622073579
0.00563758389261745,-0.00794910458739886
0.00567774090906148,-0.00791304347826087
0.00572973540047032,-0.00786622073578595
0.00578156873757463,-0.00781939799331104
0.00583324018406868,-0.00777257525083612
0.00588474900244878,-0.0077257525083612
0.00591946308724832,-0.00769410830676443
0.00593594274850051,-0.00767892976588629
0.00598665887908031,-0.00763210702341137
0.00603721418564891,-0.00758528428093645
0.00608760798101668,-0.00753846153846154
0.00613783957763461,-0.00749163879598662
0.00618790828768655,-0.00744481605351171
0.00620134228187919,-0.00743222269288931
0.00623750806702761,-0.00739799331103679
0.00628683481330955,-0.00735117056856187
0.00633600072309259,-0.00730434782608696
0.00638500515857997,-0.00725752508361204
0.006433847482493,-0.00721070234113712
0.00648252705817562,-0.00716387959866221
0.00648322147651007,-0.00716321019486539
0.00653067714757373,-0.00711705685618729
0.00657866198820229,-0.00707023411371237
0.00662648632754431,-0.00702341137123746
0.00667414957797781,-0.00697658862876254
0.00672165115322401,-0.00692976588628763
0.00676510067114094,-0.00688679459655479
0.0067689632299432,-0.00688294314381271
0.00681581093279561,-0.00683612040133779
0.00686249931247893,-0.00678929765886288
0.00690902782961084,-0.00674247491638796
0.00695539594679388,-0.00669565217391304
0.0070016031287349,-0.00664882943143813
0.00704697986577181,-0.00660268772256714
0.00704764459189491,-0.00660200668896321
0.00709323829721746,-0.00655518394648829
0.00713867352924928,-0.00650836120401338
0.00718394979751478,-0.00646153846153846
0.00722906661420511,-0.00641471571906354
0.0072740234943031,-0.00636789297658863
0.00731881995571112,-0.00632107023411371
0.00732885906040269,-0.00631054839228464
0.00736325815869471,-0.0062742474916388
0.00740748134696695,-0.00622742474916388
0.0074515466878752,-0.00618060200668896
0.00749545374193158,-0.00613377926421405
0.00753920207304559,-0.00608695652173913
0.00758279124865511,-0.00604013377926422
0.00761073825503356,-0.0060100150920322
0.0076261415255954,-0.0059933110367893
0.0076691915061362,-0.00594648829431438
0.00771208493226899,-0.00589966555183946
0.00775482141098778,-0.00585284280936455
0.00779740055320224,-0.00580602006688963
0.00783982197386931,-0.00575919732441472
0.00788208529212747,-0.0057123745819398
0.00789261744966443,-0.00570067167989321
0.00792404678595705,-0.00566555183946488
0.00796580496355534,-0.00561872909698997
0.00800740766800557,-0.00557190635451505
0.0080488545547814,-0.00552508361204013
0.00809014528382913,-0.00547826086956522
0.00813127951970021,-0.0054314381270903
0.00817225693168606,-0.00538461538461539
0.0081744966442953,-0.00538204884273505
0.00821292318356255,-0.00533779264214047
0.00825342651249356,-0.00529096989966555
0.00829377563668994,-0.00524414715719064
0.00833397025811799,-0.00519732441471572
0.00837401008367534,-0.0051505016722408
0.00841389482532176,-0.00510367892976589
0.0084536242002119,-0.00505685618729097
0.00845637583892618,-0.00505360352447839
0.00849306982441016,-0.00501003344481605
0.00853235324347362,-0.00496321070234114
0.00857148386960117,-0.00491638795986622
0.00861046144860677,-0.0048695652173913
0.00864928573158975,-0.00482274247491639
0.0086879564750613,-0.00477591973244147
0.00872647344107263,-0.00472909698996656
0.00873825503355705,-0.00471472679295039
0.00876475658923663,-0.00468227424749164
0.00880285288678743,-0.00463545150501672
0.00884079790353335,-0.00458862876254181
0.00887859142590258,-0.00454180602006689
0.00891623324585415,-0.00449498327759197
0.00895372316099772,-0.00444816053511706
0.0089910609747148,-0.00440133779264214
0.00902013422818792,-0.00436473694030946
0.00902822570858798,-0.00435451505016722
0.00906516541412967,-0.00430769230769231
0.00910195540955343,-0.00426086956521739
0.00913859551815913,-0.00421404682274247
0.00917508556891306,-0.00416722408026756
0.00921142539655903,-0.00412040133779264
0.00924761484173042,-0.00407357859531773
0.00928365375106334,-0.00402675585284281
0.00930201342281879,-0.00400281219013055
0.00931950470433864,-0.00397993311036789
0.00935516788653287,-0.00393311036789298
0.00939068280388903,-0.00388628762541806
0.00942604931810736,-0.00383946488294314
0.00946126729668214,-0.00379264214046823
0.00949633661300279,-0.00374581939799331
0.00953125714645568,-0.00369899665551839
0.00956602878252661,-0.00365217391304348
0.00958389261744967,-0.00362802447989522
0.00960062240900708,-0.00360535117056856
0.00963503788823932,-0.00355852842809365
0.00966930659085906,-0.00351170568561873
0.00970342841240472,-0.00346488294314381
0.00973740325420767,-0.0034180602006689
0.00977123102348117,-0.00337123745819398
0.00980491163340961,-0.00332441471571906
0.00983844500323797,-0.00327759197324415
0.00986577181208054,-0.00323927208483937
0.00987182272000448,-0.00323076923076923
0.00990501681006307,-0.00318394648829431
0.00993806560506515,-0.0031371237458194
0.0099709690292523,-0.00309030100334448
0.0100037270125306,-0.00304347826086956
0.0100363394905456,-0.00299665551839465
0.0100688064047569,-0.00294983277591973
0.0101011277025131,-0.00290301003344482
0.0101333033371257,-0.0028561872909699
0.0101476510067114,-0.00283522063744093
0.0101653149432858,-0.00280936454849498
0.0101971674252609,-0.00276254180602007
0.0102288759866976,-0.00271571906354515
0.0102604405803647,-0.00266889632107024
0.010291861164504,-0.00262207357859532
0.0103231377028887,-0.0025752508361204
0.0103542701648824,-0.00252842809364548
0.0103852585254958,-0.00248160535117057
0.0104161027654443,-0.00243478260869565
0.0104295302013423,-0.00241430994614826
0.010446790016213,-0.00238795986622074
0.0104773243763322,-0.00234113712374582
0.0105077161304607,-0.0022943143812709
0.0105379652532886,-0.00224749163879599
0.0105680717246386,-0.00220066889632107
0.010598035529507,-0.00215384615384615
0.0106278566581036,-0.00210702341137124
0.0106575351058906,-0.00206020066889632
0.01068707087362,-0.00201337792642141
0.0107114093959732,-0.00197461015304262
0.0107164614364678,-0.00196655518394649
0.010745697916035,-0.00191973244147157
0.0107747929828702,-0.00187290969899666
0.0108037466264168,-0.00182608695652174
0.0108325588407695,-0.00177926421404682
0.0108612296246967,-0.00173244147157191
0.0108897589816607,-0.00168561872909699
0.0109181469198367,-0.00163879598662207
0.0109463934521306,-0.00159197324414716
0.0109744985961946,-0.00154515050167224
0.010993288590604,-0.00151369217975603
0.0110024597166496,-0.00149832775919733
0.0110302746875191,-0.00145150501672241
0.0110579492560973,-0.00140468227424749
0.0110854834230706,-0.00135785953177258
0.0111128771931699,-0.00131103678929766
0.011140130575171,-0.00126421404682274
0.0111672435818934,-0.00121739130434783
0.0111942162301976,-0.00117056856187291
0.0112210485409793,-0.00112374581939799
0.0112477405391636,-0.00107692307692308
0.0112742922536951,-0.00103010033444816
0.0112751677852349,-0.00102854854827191
0.0113007005289,-0.000983277591973244
0.0113269690620109,-0.000936454849498327
0.0113530979749598,-0.000889632107023412
0.0113790872737485,-0.000842809364548495
0.0114049369676416,-0.000795986622073579
0.0114306470691424,-0.000749163879598662
0.0114562175939681,-0.000702341137123747
0.0114816485610212,-0.000655518394648828
0.0115069399923604,-0.000608695652173911
0.0115320919131677,-0.000561872909698998
0.0115570469798658,-0.000515157580555437
0.0115571043497645,-0.00051505016722408
0.0115819766349123,-0.000468227424749163
0.0116067097666313,-0.000421404682274246
0.0116313037424958,-0.000374581939799333
0.0116557585624269,-0.000327759197324414
0.0116800742286473,-0.000280936454849497
0.0117042507456336,-0.000234113712374584
0.0117282881200662,-0.000187290969899665
0.0117521863607772,-0.000140468227424749
0.011775945478695,-9.36454849498319e-05
0.0117995654867872,-4.68227424749168e-05
0.0118230464,0
0.0118389261744966,3.23440157753539e-05
0.0119614652187512,0.000281879194630873
0.0120948401688821,0.000563758389261745
0.0121208053691275,0.000620843703920927
0.0122231589959152,0.000845637583892617
0.0123464095235129,0.00112751677852349
0.0124026845637584,0.0012618970777713
0.0124645655546334,0.00140939597315436
0.0125775951602991,0.00169127516778523
0.0126845637583893,0.00197075647460499
0.0126854838522054,0.00197315436241611
0.0127881361061172,0.00225503355704698
0.0128855521533443,0.00253691275167785
0.0129664429530201,0.00278452797632001
0.0129776762369452,0.00281879194630873
0.0130643653710623,0.0031006711409396
0.013145621685923,0.00338255033557047
0.0132213714042439,0.00366442953020134
0.013248322147651,0.00377317165690816
0.0132914389022978,0.00394630872483222
0.0133557334414934,0.00422818791946309
0.0134141907120633,0.00451006711409396
0.0134666837867489,0.00479194630872483
0.0135130691061395,0.0050738255033557
0.0135302013422819,0.00519489989530565
0.0135530926038598,0.00535570469798658
0.0135865921610774,0.00563758389261745
0.0136134310012051,0.00591946308724832
0.0136333895962089,0.00620134228187919
0.0136462242048438,0.00648322147651007
0.0136516649162929,0.00676510067114094
0.0136494136377148,0.00704697986577181
0.0136391420240345,0.00732885906040269
0.0136204893459066,0.00761073825503356
0.0135930602889954,0.00789261744966443
0.0135564226745869,0.0081744966442953
0.0135302013422819,0.00833530144697623
0.0135098706068113,0.00845637583892618
0.0134526319629409,0.00873825503355705
0.0133843926109139,0.00902013422818792
0.0133045036846332,0.00930201342281879
0.013248322147651,0.00947515049074285
0.0132116667073909,0.00958389261744967
0.0131044199826324,0.00986577181208054
0.0129827415001949,0.0101476510067114
0.0129664429530201,0.0101819149767001
0.0128431112737471,0.0104295302013423
0.0126860157903285,0.0107114093959732
0.0126845637583893,0.0107138072837843
0.0125061524240073,0.010993288590604
0.0124026845637584,0.0111407874859871
0.0123027860029242,0.0112751677852349
0.0121208053691275,0.0114999616652066
0.0120715469912827,0.0115570469798658
0.0118389261744966,0.0118065821587213
0.0118065821587213,0.0118389261744966
0.0115570469798658,0.0120715469912827
0.0114999616652066,0.0121208053691275
0.0112751677852349,0.0123027860029242
0.0111407874859871,0.0124026845637584
0.010993288590604,0.0125061524240073
0.0107138072837843,0.0126845637583893
0.0107114093959732,0.0126860157903285
0.0104295302013423,0.0128431112737471
0.0101819149767001,0.0129664429530201
0.0101476510067114,0.0129827415001949
0.00986577181208054,0.0131044199826324
0.00958389261744967,0.0132116667073909
0.00947515049074285,0.013248322147651
0.00930201342281879,0.0133045036846332
0.00902013422818792,0.0133843926109139
0.00873825503355705,0.0134526319629409
0.00845637583892618,0.0135098706068113
0.00833530144697623,0.0135302013422819
0.0081744966442953,0.0135564226745869
0.00789261744966443,0.0135930602889954
0.00761073825503356,0.0136204893459066
0.00732885906040269,0.0136391420240345
0.00704697986577181,0.0136494136377148
0.00676510067114094,0.0136516649162929
0.00648322147651007,0.0136462242048438
0.00620134228187919,0.0136333895962089
0.00591946308724832,0.0136134310012051
0.00563758389261745,0.0135865921610774
0.00535570469798658,0.0135530926038598
0.00519489989530565,0.0135302013422819
0.0050738255033557,0.0135130691061395
0.00479194630872483,0.0134666837867489
0.00451006711409396,0.0134141907120633
0.00422818791946309,0.0133557334414934
0.00394630872483222,0.0132914389022978
0.00377317165690816,0.013248322147651
0.00366442953020134,0.0132213714042439
0.00338255033557047,0.013145621685923
0.0031006711409396,0.0130643653710623
0.00281879194630873,0.0129776762369452
0.00278452797632001,0.0129664429530201
0.00253691275167785,0.0128855521533443
0.00225503355704698,0.0127881361061172
0.00197315436241611,0.0126854838522054
0.00197075647460499,0.0126845637583893
0.00169127516778523,0.0125775951602991
0.00140939597315436,0.0124645655546334
0.0012618970777713,0.0124026845637584
0.00112751677852349,0.0123464095235129
0.000845637583892617,0.0122231589959152
0.000620843703920927,0.0121208053691275
0.000563758389261745,0.0120948401688821
0.000281879194630873,0.0119614652187512
3.23440157753539e-05,0.0118389261744966
0,0.0118230464
-4.68227424749168e-05,0.0117995654867872
-9.36454849498319e-05,0.011775945478695
-0.000140468227424749,0.0117521863607772
-0.000187290969899665,0.0117282881200662
-0.000234113712374584,0.0117042507456336
-0.000280936454849497,0.0116800742286473
-0.000327759197324414,0.0116557585624269
-0.000374581939799333,0.0116313037424958
-0.000421404682274246,0.0116067097666313
-0.000468227424749163,0.0115819766349123
-0.00051505016722408,0.0115571043497645
-0.000515157580555437,0.0115570469798658
-0.000561872909698998,0.0115320919131677
-0.000608695652173911,0.0115069399923604
-0.000655518394648828,0.0114816485610212
-0.000702341137123747,0.0114562175939681
-0.000749163879598662,0.0114306470691424
-0.000795986622073579,0.0114049369676416
-0.000842809364548495,0.0113790872737485
-0.000889632107023412,0.0113530979749598
-0.000936454849498327,0.0113269690620109
-0.000983277591973244,0.0113007005289
-0.00102854854827191,0.0112751677852349
-0.00103010033444816,0.0112742922536951
-0.00107692307692308,0.0112477405391636
-0.00112374581939799,0.0112210485409793
-0.00117056856187291,0.0111942162301976
-0.00121739130434783,0.0111672435818934
-0.00126421404682274,0.011140130575171
-0.00131103678929766,0.0111128771931699
-0.00135785953177258,0.0110854834230706
-0.00140468227424749,0.0110579492560973
-0.00145150501672241,0.0110302746875191
-0.00149832775919733,0.0110024597166496
-0.00151369217975603,0.010993288590604
-0.00154515050167224,0.0109744985961946
-0.00159197324414716,0.0109463934521306
-0.00163879598662207,0.0109181469198367
-0.00168561872909699,0.0108897589816607
-0.00173244147157191,0.0108612296246967
-0.00177926421404682,0.0108325588407695
-0.00182608695652174,0.0108037466264168
-0.00187290969899666,0.0107747929828702
-0.00191973244147157,0.010745697916035
-0.00196655518394649,0.0107164614364678
-0.00197461015304262,0.0107114093959732
-0.00201337792642141,0.01068707087362
-0.00206020066889632,0.0106575351058906
-0.00210702341137124,0.0106278566581036
-0.00215384615384615,0.010598035529507
-0.00220066889632107,0.0105680717246386
-0.00224749163879599,0.0105379652532886
-0.0022943143812709,0.0105077161304607
-0.00234113712374582,0.0104773243763322
-0.00238795986622074,0.010446790016213
-0.00241430994614826,0.0104295302013423
-0.00243478260869565,0.0104161027654443
-0.00248160535117057,0.0103852585254958
-0.00252842809364548,0.0103542701648824
-0.0025752508361204,0.0103231377028887
-0.00262207357859532,0.010291861164504
-0.00266889632107024,0.0102604405803647
-0.00271571906354515,0.0102288759866976
-0.00276254180602007,0.0101971674252609
-0.00280936454849498,0.0101653149432858
-0.00283522063744093,0.0101476510067114
-0.0028561872909699,0.0101333033371257
-0.00290301003344482,0.0101011277025131
-0.00294983277591973,0.0100688064047569
-0.00299665551839465,0.0100363394905456
-0.00304347826086956,0.0100037270125306
-0.00309030100334448,0.0099709690292523
-0.0031371237458194,0.00993806560506515
-0.00318394648829431,0.00990501681006307
-0.00323076923076923,0.00987182272000448
-0.00323927208483937,0.00986577181208054
-0.00327759197324415,0.00983844500323797
-0.00332441471571906,0.00980491163340961
-0.00337123745819398,0.00977123102348117
-0.0034180602006689,0.00973740325420767
-0.00346488294314381,0.00970342841240472
-0.00351170568561873,0.00966930659085906
-0.00355852842809365,0.00963503788823932
-0.00360535117056856,0.00960062240900708
-0.00362802447989522,0.00958389261744967
-0.00365217391304348,0.00956602878252661
-0.00369899665551839,0.00953125714645568
-0.00374581939799331,0.00949633661300279
-0.00379264214046823,0.00946126729668214
-0.00383946488294314,0.00942604931810736
-0.00388628762541806,0.00939068280388903
-0.00393311036789298,0.00935516788653287
-0.00397993311036789,0.00931950470433864
-0.00400281219013055,0.00930201342281879
-0.00402675585284281,0.00928365375106334
-0.00407357859531773,0.00924761484173042
-0.00412040133779264,0.00921142539655903
-0.00416722408026756,0.00917508556891306
-0.00421404682274247,0.00913859551815913
-0.00426086956521739,0.00910195540955343
-0.00430769230769231,0.00906516541412967
-0.00435451505016722,0.00902822570858798
-0.00436473694030946,0.00902013422818792
-0.00440133779264214,0.0089910609747148
-0.00444816053511706,0.00895372316099772
-0.00449498327759197,0.00891623324585415
-0.00454180602006689,0.00887859142590258
-0.00458862876254181,0.00884079790353335
-0.00463545150501672,0.00880285288678743
-0.00468227424749164,0.00876475658923663
-0.00471472679295039,0.00873825503355705
-0.00472909698996656,0.00872647344107263
-0.00477591973244147,0.0086879564750613
-0.00482274247491639,0.00864928573158975
-0.0048695652173913,0.00861046144860677
-0.00491638795986622,0.00857148386960117
-0.00496321070234114,0.00853235324347362
-0.00501003344481605,0.00849306982441016
-0.00505360352447839,0.00845637583892618
-0.00505685618729097,0.0084536242002119
-0.00510367892976589,0.00841389482532176
-0.0051505016722408,0.00837401008367534
-0.00519732441471572,0.00833397025811799
-0.00524414715719064,0.00829377563668994
-0.00529096989966555,0.00825342651249356
-0.00533779264214047,0.00821292318356255
-0.00538204884273505,0.0081744966442953
-0.00538461538461539,0.00817225693168606
-0.0054314381270903,0.00813127951970021
-0.00547826086956522,0.00809014528382913
-0.00552508361204013,0.0080488545547814
-0.00557190635451505,0.00800740766800557
-0.00561872909698997,0.00796580496355534
-0.00566555183946488,0.00792404678595705
-0.00570067167989321,0.00789261744966443
-0.0057123745819398,0.00788208529212747
-0.00575919732441472,0.00783982197386931
-0.00580602006688963,0.00779740055320224
-0.00585284280936455,0.00775482141098778
-0.00589966555183946,0.00771208493226899
-0.00594648829431438,0.0076691915061362
-0.0059933110367893,0.0076261415255954
-0.0060100150920322,0.00761073825503356
-0.00604013377926422,0.00758279124865511
-0.00608695652173913,0.00753920207304559
-0.00613377926421405,0.00749545374193158
-0.00618060200668896,0.0074515466878752
-0.00622742474916388,0.00740748134696695
-0.0062742474916388,0.00736325815869471
-0.00631054839228464,0.00732885906040269
-0.00632107023411371,0.00731881995571112
-0.00636789297658863,0.0072740234943031
-0.00641471571906354,0.00722906661420511
-0.00646153846153846,0.00718394979751478
-0.00650836120401338,0.00713867352924928
-0.00655518394648829,0.00709323829721746
-0.00660200668896321,0.00704764459189491
-0.00660268772256714,0.00704697986577181
-0.00664882943143813,0.0070016031287349
-0.00669565217391304,0.00695539594679388
-0.00674247491638796,0.00690902782961084
-0.00678929765886288,0.00686249931247893
-0.00683612040133779,0.00681581093279561
-0.00688294314381271,0.0067689632299432
-0.00688679459655479,0.00676510067114094
-0.00692976588628763,0.00672165115322401
-0.00697658862876254,0.00667414957797781
-0.00702341137123746,0.00662648632754431
-0.00707023411371237,0.00657866198820229
-0.00711705685618729,0.00653067714757373
-0.00716321019486539,0.00648322147651007
-0.00716387959866221,0.00648252705817562
-0.00721070234113712,0.006433847482493
-0.00725752508361204,0.00638500515857997
-0.00730434782608696,0.00633600072309259
-0.00735117056856187,0.00628683481330955
-0.00739799331103679,0.00623750806702761
-0.00743222269288931,0.00620134228187919
-0.00744481605351171,0.00618790828768655
-0.00749163879598662,0.00613783957763461
-0.00753846153846154,0.00608760798101668
-0.00758528428093645,0.00603721418564891
-0.00763210702341137,0.00598665887908031
-0.00767892976588629,0.00593594274850051
-0.00769410830676443,0.00591946308724832
-0.0077257525083612,0.00588474900244878
-0.00777257525083612,0.00583324018406868
-0.00781939799331104,0.00578156873757463
-0.00786622073578595,0.00572973540047032
-0.00791304347826087,0.00567774090906148
-0.00794910458739886,0.00563758389261745
-0.00795986622073579,0.00562546600714955
-0.0080066889632107,0.00557262685463451
-0.00805351170568562,0.00551962498931298
-0.00810033444816054,0.0054664611981631
-0.00814715719063545,0.00541313626607267
-0.00819397993311037,0.00535965097577427
-0.00819742804378632,0.00535570469798658
-0.00824080267558528,0.00530546794285994
-0.0082876254180602,0.00525107984763531
-0.00833444816053512,0.0051965301873759
-0.00838127090301003,0.00514181979426957
-0.00842809364548495,0.00508694949742879
-0.00843927020614794,0.0050738255033557
-0.00847491638795987,0.00503143094044048
-0.00852173913043478,0.0049755977322615
-0.0085685618729097,0.00491960377054555
-0.00861538461538462,0.0048634499326765
-0.00866220735785953,0.00480713709201401
-0.0086748132249212,0.00479194630872483
-0.00870903010033445,0.00475014775729125
-0.00875585284280937,0.00469280746590505
-0.00880267558528428,0.00463530774070593
-0.0088494983277592,0.00457764950127344
-0.00889632107023411,0.00451983366220006
-0.00890421658290961,0.00451006711409396
-0.00894314381270903,0.0044612113328114
-0.00898996655518395,0.00440229889969426
-0.00903678929765886,0.00434322892103568
-0.00908361204013378,0.00428400235464
-0.00912762452372663,0.00422818791946309
-0.0091304347826087,0.00422456863186866
-0.00917725752508361,0.00416417194770366
-0.00922408026755853,0.00410361924000101
-0.00927090301003345,0.00404291150668584
-0.00931772575250836,0.00398204973877055
-0.00934516562301063,0.00394630872483222
-0.00936454849498328,0.00392064452102132
-0.00941137123745819,0.00385853319551335
-0.00945819397993311,0.0037962690359805
-0.00950501672240803,0.0037338530683359
-0.00955183946488294,0.00367128631066074
-0.00955696334362946,0.00366442953020134
-0.00959866220735786,0.00360764848012752
-0.00964548494983278,0.00354374756505465
-0.00969230769230769,0.003479697779214
-0.00973913043478261,0.00341550016910126
-0.0097631195114351,0.00338255033557047
-0.00978595317725752,0.0033506033612277
-0.00983277591973244,0.00328498003269121
-0.00987959866220736,0.00321921157550226
-0.00992642140468228,0.00315329905756378
-0.00996373350549746,0.0031006711409396
-0.00997324414715719,0.00308699173788981
-0.0100200668896321,0.00301955474209646
-0.010066889632107,0.00295197726755556
-0.0101137123745819,0.00288426039490331
-0.0101588896374504,0.00281879194630873
-0.0101605351170569,0.00281635754363936
-0.0102073578595318,0.00274700975458833
-0.0102541806020067,0.00267752715758076
-0.0103010033444816,0.00260791083541683
-0.0103478260869565,0.00253816185990817
-0.0103486637543461,0.00253691275167785
-0.0103946488294314,0.00246682651846732
-0.0104414715719064,0.00239533666035639
-0.0104882943143813,0.00232371988252329
-0.0105331239188131,0.00225503355704698
-0.0105351170568562,0.0022519082790613
-0.0105819397993311,0.00217842259924469
-0.010628762541806,0.00210481702556586
-0.0106755852842809,0.00203109260450778
-0.0107123293839299,0.00197315436241611
-0.0107224080267559,0.00195686933469656
-0.0107692307692308,0.001881143348332
-0.0108160535117057,0.00180530699935083
-0.0108628762541806,0.00172936129047383
-0.0108863319436374,0.00169127516778523
-0.0109096989966555,0.00165234216438657
-0.0109565217391304,0.0015742523111866
-0.0110033444816054,0.00149606322684024
-0.0110501672240803,0.0014177758490603
-0.011055175575439,0.00140939597315436
-0.0110969899665552,0.00133750479484281
-0.0111438127090301,0.0012569201308546
-0.011190635451505,0.00117624915271223
-0.0112188963214177,0.00112751677852349
-0.0112374581939799,0.00109457574234952
-0.0112842809364549,0.00101142976634323
-0.0113311036789298,0.00092821164636194
-0.0113775243773093,0.000845637583892617
-0.0113779264214047,0.000844900353496865
-0.0114247491638796,0.000759012426365148
-0.0114715719063545,0.000673069049468147
-0.0115183946488294,0.000587070814179083
-0.0115310822375527,0.000563758389261745
-0.0115652173913043,0.000498997408370269
-0.0116120401337793,0.000410134583654989
-0.0116588628762542,0.000321236313630989
-0.0116795863654243,0.000281879194630873
-0.0117056856187291,0.00023060669878752
-0.011752508361204,0.000138612461390209
-0.0117993311036789,4.66055015028561e-05
-0.0118230464,0
-0.0118461538461538,-4.63525728121371e-05
-0.0118463882340887,-4.68227424749168e-05
-0.0118695909903569,-9.36454849498319e-05
-0.0118926546646307,-0.000140468227424749
-0.0118929765886288,-0.000141125773954575
-0.0119155792372164,-0.000187290969899665
-0.0119383647040775,-0.000234113712374584
-0.0119397993311037,-0.000237080075483326
-0.011961011022823,-0.000280936454849497
-0.0119835181942156,-0.000327759197324414
-0.0119866220735786,-0.000334257020892945
-0.0120058861510091,-0.000374581939799333
-0.0120281148978481,-0.000421404682274246
-0.0120334448160535,-0.000432703387021249
-0.0120502043473342,-0.000468227424749163
-0.0120721544989736,-0.00051505016722408
-0.0120802675585284,-0.000532468507713607
-0.0120939652592777,-0.000561872909698998
-0.0121156366030097,-0.000608695652173911
-0.0121270903010033,-0.000633604438634146
-0.012137168456487,-0.000655518394648828
-0.0121585607370713,-0.000702341137123747
-0.0121739130434783,-0.000736166134910992
-0.0121798134310798,-0.000749163879598662
-0.0122009263503037,-0.000795986622073579
-0.0122207357859532,-0.000840211642809219
-0.0122218995979997,-0.000842809364548495
-0.0122427328142697,-0.000889632107023412
-0.0122634262183236,-0.000936454849498327
-0.0122675585284281,-0.00094587050457987
-0.0122839794233907,-0.000983277591973244
-0.012304392559946,-0.00103010033444816
-0.012314381270903,-0.00105317351675943
-0.0123246653954399,-0.00107692307692308
-0.0123447978136222,-0.00112374581939799
-0.0123612040133779,-0.00116217212747832
-0.0123647898720882,-0.00117056856187291
-0.0123846410761007,-0.00121739130434783
-0.0124043517942756,-0.00126421404682274
-0.0124080267558528,-0.00127300905490529
-0.0124239213683567,-0.00131103678929766
-0.0124433500775328,-0.00135785953177258
-0.0124548494983278,-0.00138577936424109
-0.0124626376362721,-0.00140468227424749
-0.0124817837267321,-0.00145150501672241
-0.0125007887089704,-0.00149832775919733
-0.0125016722408027,-0.00150052167396878
-0.0125196515673063,-0.00154515050167224
-0.0125383729641349,-0.00159197324414716
-0.0125484949832776,-0.00161748658403547
-0.0125569523509462,-0.00163879598662207
-0.0125753894357106,-0.00168561872909699
-0.0125936846515041,-0.00173244147157191
-0.0125953177257525,-0.00173665549818268
-0.0126118367557217,-0.00177926421404682
-0.0126298465144107,-0.00182608695652174
-0.0126421404682274,-0.00185830917631338
-0.0126477134841364,-0.00187290969899666
-0.0126654369395918,-0.00191973244147157
-0.0126830176168673,-0.00196655518394649
-0.0126889632107023,-0.00198252564514244
-0.0127004543686633,-0.00201337792642141
-0.0127177474134987,-0.00206020066889632
-0.0127348970883482,-0.00210702341137124
-0.0127357859531773,-0.00210947207078155
-0.0127519016179435,-0.00215384615384615
-0.0127687622171242,-0.00220066889632107
-0.0127826086956522,-0.00223945663865209
-0.0127854784852532,-0.00224749163879599
-0.0128020489658542,-0.0022943143812709
-0.012818474911177,-0.00234113712374582
-0.0128294314381271,-0.0023726534867746
-0.0128347554740725,-0.00238795986622074
-0.0128508896649686,-0.00243478260869565
-0.0128668785702889,-0.00248160535117057
-0.012876254180602,-0.00250932143051678
-0.0128827210843646,-0.00252842809364548
-0.0128984164798957,-0.0025752508361204
-0.0129139657765367,-0.00262207357859532
-0.0129230769230769,-0.0026497785249481
-0.0129293677712909,-0.00266889632107024
-0.0129446216812523,-0.00271571906354515
-0.0129597286136052,-0.00276254180602007
-0.0129698996655518,-0.00279438445062871
-0.0129746874948803,-0.00280936454849498
-0.0129894970402769,-0.0028561872909699
-0.0130041586616025,-0.00290301003344482
-0.0130167224080268,-0.00294354731524307
-0.0130186717150939,-0.00294983277591973
-0.0130330338241003,-0.00299665551839465
-0.0130472469925393,-0.00304347826086956
-0.01306131092239,-0.00309030100334448
-0.0130635451505017,-0.00309782494862943
-0.0130752227916775,-0.0031371237458194
-0.0130889841664775,-0.00318394648829431
-0.0131025951892121,-0.00323076923076923
-0.0131103678929766,-0.00325781783338519
-0.013116054190388,-0.00327759197324415
-0.0131293602283536,-0.00332441471571906
-0.0131425147252462,-0.00337123745819398
-0.0131555173244706,-0.0034180602006689
-0.0131571906354515,-0.00342416254270849
-0.0131683647054786,-0.00346488294314381
-0.0131810588499374,-0.00351170568561873
-0.0131935998027284,-0.00355852842809365
-0.0132040133779264,-0.00359789702241789
-0.0132059866057129,-0.00360535117056856
-0.0132182163602604,-0.00365217391304348
-0.0132302915484106,-0.00369899665551839
-0.0132422117485489,-0.00374581939799331
-0.0132508361204013,-0.00378015375070037
-0.0132539755298069,-0.00379264214046823
-0.0132655806194947,-0.00383946488294314
-0.0132770292338009,-0.00388628762541806
-0.0132883209112179,-0.00393311036789298
-0.0132976588628763,-0.00397238651020076
-0.0132994545478674,-0.00397993311036789
-0.0133104269388602,-0.00402675585284281
-0.0133212407885254,-0.00407357859531773
-0.0133318955932372,-0.00412040133779264
-0.0133423908385249,-0.00416722408026756
-0.0133444816053512,-0.00417670564100689
-0.0133527227220979,-0.00421404682274247
-0.0133628930253309,-0.00426086956521739
-0.0133729020098549,-0.00430769230769231
-0.0133827491161609,-0.00435451505016722
-0.0133913043478261,-0.004395883683155
-0.0133924332818087,-0.00440133779264214
-0.0134019506489354,-0.00444816053511706
-0.013411304251567,-0.00449498327759197
-0.0134204934829623,-0.00454180602006689
-0.0134295177238919,-0.00458862876254181
-0.013438127090301,-0.00463413586427535
-0.0134383762214448,-0.00463545150501672
-0.0134470642504294,-0.00468227424749164
-0.0134555852348016,-0.00472909698996656
-0.0134639385052156,-0.00477591973244147
-0.0134721233788948,-0.00482274247491639
-0.0134801391594051,-0.0048695652173913
-0.0134849498327759,-0.00489829080134861
-0.0134879834645638,-0.00491638795986622
-0.0134956545530275,-0.00496321070234114
-0.0135031542798591,-0.00501003344481605
-0.0135104818949306,-0.00505685618729097
-0.0135176366335044,-0.00510367892976589
-0.0135246177160005,-0.0051505016722408
-0.0135314243477635,-0.00519732441471572
-0.0135317725752508,-0.00519978698297575
-0.0135380517371333,-0.00524414715719064
-0.0135445027605085,-0.00529096989966555
-0.013550776797139,-0.00533779264214047
-0.0135568729944082,-0.00538461538461539
-0.0135627904836619,-0.0054314381270903
-0.0135685283799701,-0.00547826086956522
-0.0135740857818877,-0.00552508361204013
-0.0135785953177258,-0.0055643710119427
-0.0135794611451885,-0.00557190635451505
-0.0135846509471269,-0.00561872909698997
-0.0135896574354246,-0.00566555183946488
-0.0135944796464558,-0.0057123745819398
-0.0135991165991122,-0.00575919732441472
-0.0136035672945589,-0.00580602006688963
-0.0136078307159903,-0.00585284280936455
-0.0136119058283844,-0.00589966555183946
-0.0136157915782551,-0.00594648829431438
-0.0136194868934047,-0.0059933110367893
-0.0136229906826745,-0.00604013377926422
-0.0136254180602007,-0.00607447713783025


==> figures/yieldSurface/fitContour_vMises_rho_5_theta_0.csv <==
-0.0165451505016722,-0.00747688155111278
-0.0165469001472772,-0.00750501672240803
-0.0165501941545409,-0.007561872909699
-0.016553248565676,-0.00761872909698997
-0.0165560619217295,-0.00767558528428094
-0.0165586327389135,-0.00773244147157191
-0.0165609595082957,-0.00778929765886288
-0.0165630406954877,-0.00784615384615385
-0.0165648747403326,-0.00790301003344482
-0.0165664600565909,-0.00795986622073579
-0.0165677950316248,-0.00801672240802676
-0.0165688780260808,-0.00807357859531773
-0.0165697073735716,-0.0081304347826087
-0.0165702813803559,-0.00818729096989967
-0.0165705983250166,-0.00824414715719064
-0.0165706564581378,-0.00830100334448161
-0.01657045400198,-0.00835785953177258
-0.0165699891501541,-0.00841471571906355
-0.0165692600672933,-0.00847157190635451
-0.0165682648887235,-0.00852842809364548
-0.0165670017201321,-0.00858528428093646
-0.0165654686372354,-0.00864214046822743
-0.0165636636854437,-0.0086989966555184
-0.016561584879525,-0.00875585284280937
-0.016559230203267,-0.00881270903010033
-0.0165565976091365,-0.00886956521739131
-0.0165536850179383,-0.00892642140468227
-0.0165504903184706,-0.00898327759197324
-0.0165470113671795,-0.00904013377926421
-0.0165451505016722,-0.00906826895055946
-0.0165432432661391,-0.00909698996655518
-0.0165391833326675,-0.00915384615384615
-0.0165348319221124,-0.00921070234113712
-0.016530186734505,-0.0092675585284281
-0.0165252454352727,-0.00932441471571906
-0.0165200056548758,-0.00938127090301004
-0.0165144649884399,-0.009438127090301
-0.0165086209953874,-0.00949498327759197
-0.0165024711990655,-0.00955183946488294
-0.0164960130863717,-0.00960869565217391
-0.016489244107377,-0.00966555183946488
-0.0164882943143813,-0.00967319527607708
-0.0164821513499209,-0.00972240802675585
-0.0164747400782743,-0.00977926421404682
-0.0164670091784524,-0.00983612040133779
-0.0164589559197185,-0.00989297658862877
-0.0164505775320172,-0.00994983277591973
-0.0164418712055718,-0.0100066889632107
-0.0164328340904802,-0.0100635451505017
-0.0164314381270903,-0.0100720366618757
-0.0164234484221011,-0.0101204013377926
-0.0164137224917908,-0.0101772575250836
-0.0164036558638366,-0.0102341137123746
-0.0163932454894201,-0.0102909698996656
-0.0163824882768963,-0.0103478260869565
-0.0163745819397993,-0.010388334084592
-0.0163713746649327,-0.0104046822742475
-0.0163598909566363,-0.0104615384615385
-0.0163480495714942,-0.0105183946488294
-0.016335847204088,-0.0105752508361204
-0.0163232805032818,-0.0106321070234114
-0.0163177257525084,-0.0106565696719687
-0.0163103301569218,-0.0106889632107023
-0.0162969953263712,-0.0107458193979933
-0.0162832843167586,-0.0108026755852843
-0.0162691935471818,-0.0108595317725753
-0.0162608695652174,-0.010892276243937
-0.0162547053328798,-0.0109163879598662
-0.0162398095877015,-0.0109732441471572
-0.0162245213417868,-0.0110301003344482
-0.0162088367699957,-0.0110869565217391
-0.0162040133779264,-0.0111040478361739
-0.0161927247583852,-0.0111438127090301
-0.0161761952172481,-0.0112006688963211
-0.0161592556513036,-0.011257525083612
-0.0161471571906355,-0.011297206447256
-0.0161418886865399,-0.011314381270903
-0.016124071179749,-0.011371237458194
-0.0161058291422557,-0.011428093645485
-0.0160903010033445,-0.0114754088299392
-0.0160871499666635,-0.0114849498327759
-0.0160679947897183,-0.0115418060200669
-0.0160483997220949,-0.0115986622073579
-0.0160334448160535,-0.0116411328586662
-0.0160283462021287,-0.0116555183946488
-0.0160078004212474,-0.0117123745819398
-0.015986798485319,-0.0117692307692308
-0.0159765886287625,-0.0117963318869405
-0.0159653032232875,-0.0118260869565217
-0.0159433104662428,-0.0118829431438127
-0.015920844331556,-0.0119397993311037
-0.0159197324414716,-0.0119425649539825
-0.015897834246167,-0.0119966555183947
-0.0158743344777525,-0.0120535117056856
-0.0158628762541806,-0.0120807231735631
-0.0158503042724672,-0.0121103678929766
-0.0158257389656616,-0.0121672240802676
-0.0158060200668896,-0.0122119823151282
-0.015800651145747,-0.0122240802675585
-0.0157749867766451,-0.0122809364548495
-0.0157491638795987,-0.0123370113328515
-0.015748801385735,-0.0123377926421405
-0.015722002723155,-0.0123946488294314
-0.0156946691579943,-0.0124515050167224
-0.0156923076923077,-0.0124563406110394
-0.0156667071933987,-0.0125083612040134
-0.015638186545735,-0.0125652173913044
-0.0156354515050167,-0.0125705863875613
-0.0156090158785737,-0.0126220735785953
-0.0155792684954304,-0.0126789297658863
-0.0155785953177258,-0.0126801975380602
-0.0155488394811717,-0.0127357859531773
-0.0155217391304348,-0.0127854925887986
-0.0155178091041887,-0.0127926421404682
-0.0154860834026899,-0.0128494983277592
-0.0154648829431438,-0.0128868424664112
-0.0154537126688917,-0.0129063545150502
-0.0154206474089215,-0.0129632107023411
-0.0154080267558528,-0.0129845735918187
-0.0153868777612233,-0.0130200668896321
-0.0153524252707957,-0.0130769230769231
-0.0153511705685619,-0.0130789651146483
-0.0153171942811176,-0.013133779264214
-0.0152943143812709,-0.0131700878233637
-0.0152812504446123,-0.013190635451505
-0.0152445454815945,-0.013247491638796
-0.0152374581939799,-0.0132583140003509
-0.015207036055242,-0.013304347826087
-0.015180602006689,-0.0133437218876278
-0.015168756178957,-0.0133612040133779
-0.0151296587041647,-0.0134180602006689
-0.015123745819398,-0.0134265409165657
-0.0150896971671231,-0.0134749163879599
-0.015066889632107,-0.0135068364250211
-0.0150489001998307,-0.0135317725752508
-0.0150100334448161,-0.013584855973178
-0.0150072439760374,-0.0135886287625418
-0.0149646489272882,-0.0136454849498328
-0.0149531772575251,-0.0136605834805584
-0.0149211321494836,-0.0137023411371237
-0.0148963210702341,-0.0137342171844932
-0.0148766793998915,-0.0137591973244147
-0.0148394648829431,-0.0138058711665208
-0.0148312621458335,-0.0138160535117057
-0.0147848390799367,-0.0138729096989967
-0.0147826086956522,-0.0138756070806991
-0.0147373525732069,-0.0139297658862876
-0.0147257525083612,-0.0139434637097801
-0.0146888107820904,-0.0139866220735786
-0.0146688963210702,-0.0140095840212532
-0.014639179477382,-0.0140434782608696
-0.0146120401337793,-0.0140740349360756
-0.0145884227002086,-0.0141003344481605
-0.0145551839464883,-0.0141368798450616
-0.0145365026622598,-0.0141571906354515
-0.0144983277591973,-0.0141981788251703
-0.0144833796392142,-0.0142140468227425
-0.0144414715719064,-0.014257988840168
-0.0144290118568029,-0.0142709030100334
-0.0143846153846154,-0.014316363926977
-0.0143733553689009,-0.0143277591973244
-0.0143277591973244,-0.0143733553689009
-0.014316363926977,-0.0143846153846154
-0.0142709030100334,-0.0144290118568029
-0.014257988840168,-0.0144414715719064
-0.0142140468227425,-0.0144833796392142
-0.0141981788251703,-0.0144983277591973
-0.0141571906354515,-0.0145365026622598
-0.0141368798450616,-0.0145551839464883
-0.0141003344481605,-0.0145884227002086
-0.0140740349360756,-0.0146120401337793
-0.0140434782608696,-0.014639179477382
-0.0140095840212532,-0.0146688963210702
-0.0139866220735786,-0.0146888107820904
-0.0139434637097801,-0.0147257525083612
-0.0139297658862876,-0.0147373525732069
-0.0138756070806991,-0.0147826086956522
-0.0138729096989967,-0.0147848390799367
-0.0138160535117057,-0.0148312621458335
-0.0138058711665208,-0.0148394648829431
-0.0137591973244147,-0.0148766793998915
-0.0137342171844932,-0.0148963210702341
-0.0137023411371237,-0.0149211321494836
-0.0136605834805584,-0.0149531772575251
-0.0136454849498328,-0.0149646489272882
-0.0135886287625418,-0.0150072439760374
-0.013584855973178,-0.0150100334448161
-0.0135317725752508,-0.0150489001998307
-0.0135068364250211,-0.015066889632107
-0.0134749163879599,-0.0150896971671231
-0.0134265409165657,-0.015123745819398
-0.0134180602006689,-0.0151296587041647
-0.0133612040133779,-0.015168756178957
-0.0133437218876278,-0.015180602006689
-0.013304347826087,-0.015207036055242
-0.0132583140003509,-0.0152374581939799
-0.013247491638796,-0.0152445454815945
-0.013190635451505,-0.0152812504446123
-0.0131700878233637,-0.0152943143812709
-0.013133779264214,-0.0153171942811176
-0.0130789651146483,-0.0153511705685619
-0.0130769230769231,-0.0153524252707957
-0.0130200668896321,-0.0153868777612233
-0.0129845735918187,-0.0154080267558528
-0.0129632107023411,-0.0154206474089215
-0.0129063545150502,-0.0154537126688917
-0.0128868424664112,-0.0154648829431438
-0.0128494983277592,-0.0154860834026899
-0.0127926421404682,-0.0155178091041887
-0.0127854925887986,-0.0155217391304348
-0.0127357859531773,-0.0155488394811717
-0.0126801975380602,-0.0155785953177258
-0.0126789297658863,-0.0155792684954304
-0.0126220735785953,-0.0156090158785737
-0.0125705863875613,-0.0156354515050167
-0.0125652173913044,-0.015638186545735
-0.0125083612040134,-0.0156667071933987
-0.0124563406110394,-0.0156923076923077
-0.0124515050167224,-0.0156946691579943
-0.0123946488294314,-0.015722002723155
-0.0123377926421405,-0.015748801385735
-0.0123370113328515,-0.0157491638795987
-0.0122809364548495,-0.0157749867766451
-0.0122240802675585,-0.015800651145747
-0.0122119823151282,-0.0158060200668896
-0.0121672240802676,-0.0158257389656616
-0.0121103678929766,-0.0158503042724672
-0.0120807231735631,-0.0158628762541806
-0.0120535117056856,-0.0158743344777525
-0.0119966555183947,-0.015897834246167
-0.0119425649539825,-0.0159197324414716
-0.0119397993311037,-0.015920844331556
-0.0118829431438127,-0.0159433104662428
-0.0118260869565217,-0.0159653032232875
-0.0117963318869405,-0.0159765886287625
-0.0117692307692308,-0.015986798485319
-0.0117123745819398,-0.0160078004212474
-0.0116555183946488,-0.0160283462021287
-0.0116411328586662,-0.0160334448160535
-0.0115986622073579,-0.0160483997220949
-0.0115418060200669,-0.0160679947897183
-0.0114849498327759,-0.0160871499666635
-0.0114754088299392,-0.0160903010033445
-0.011428093645485,-0.0161058291422557
-0.011371237458194,-0.016124071179749
-0.011314381270903,-0.0161418886865399
-0.011297206447256,-0.0161471571906355
-0.011257525083612,-0.0161592556513036
-0.0112006688963211,-0.0161761952172481
-0.0111438127090301,-0.0161927247583852
-0.0111040478361739,-0.0162040133779264
-0.0110869565217391,-0.0162088367699957
-0.0110301003344482,-0.0162245213417868
-0.0109732441471572,-0.0162398095877015
-0.0109163879598662,-0.0162547053328798
-0.010892276243937,-0.0162608695652174
-0.0108595317725753,-0.0162691935471818
-0.0108026755852843,-0.0162832843167586
-0.0107458193979933,-0.0162969953263712
-0.0106889632107023,-0.0163103301569218
-0.0106565696719687,-0.0163177257525084
-0.0106321070234114,-0.0163232805032818
-0.0105752508361204,-0.016335847204088
-0.0105183946488294,-0.0163480495714942
-0.0104615384615385,-0.0163598909566363
-0.0104046822742475,-0.0163713746649327
-0.010388334084592,-0.0163745819397993
-0.0103478260869565,-0.0163824882768963
-0.0102909698996656,-0.0163932454894201
-0.0102341137123746,-0.0164036558638366
-0.0101772575250836,-0.0164137224917908
-0.0101204013377926,-0.0164234484221011
-0.0100720366618757,-0.0164314381270903
-0.0100635451505017,-0.0164328340904802
-0.0100066889632107,-0.0164418712055718
-0.00994983277591973,-0.0164505775320172
-0.00989297658862877,-0.0164589559197185
-0.00983612040133779,-0.0164670091784524
-0.00977926421404682,-0.0164747400782743
-0.00972240802675585,-0.0164821513499209
-0.00967319527607708,-0.0164882943143813
-0.00966555183946488,-0.016489244107377
-0.00960869565217391,-0.0164960130863717
-0.00955183946488294,-0.0165024711990655
-0.00949498327759197,-0.0165086209953874
-0.009438127090301,-0.0165144649884399
-0.00938127090301004,-0.0165200056548758
-0.00932441471571906,-0.0165252454352727
-0.0092675585284281,-0.016530186734505
-0.00921070234113712,-0.0165348319221124
-0.00915384615384615,-0.0165391833326675
-0.00909698996655518,-0.0165432432661391
-0.00906826895055946,-0.0165451505016722
-0.00904013377926421,-0.0165470113671795
-0.00898327759197324,-0.0165504903184706
-0.00892642140468227,-0.0165536850179383
-0.00886956521739131,-0.0165565976091365
-0.00881270903010033,-0.016559230203267
-0.00875585284280937,-0.016561584879525
-0.0086989966555184,-0.0165636636854437
-0.00864214046822743,-0.0165654686372354
-0.00858528428093646,-0.0165670017201321
-0.00852842809364548,-0.0165682648887235
-0.00847157190635451,-0.0165692600672933
-0.00841471571906355,-0.0165699891501541
-0.00835785953177258,-0.01657045400198
-0.00830100334448161,-0.0165706564581378
-0.00824414715719064,-0.0165705983250166
-0.00818729096989967,-0.0165702813803559
-0.0081304347826087,-0.0165697073735716
-0.00807357859531773,-0.0165688780260808
-0.00801672240802676,-0.0165677950316248
-0.00795986622073579,-0.0165664600565909
-0.00790301003344482,-0.0165648747403326
-0.00784615384615385,-0.0165630406954877
-0.00778929765886288,-0.0165609595082957
-0.00773244147157191,-0.0165586327389135
-0.00767558528428094,-0.0165560619217295
-0.00761872909698997,-0.016553248565676
-0.007561872909699,-0.0165501941545409
-0.00750501672240803,-0.0165469001472772
-0.00747688155111278,-0.0165451505016722
-0.00744816053511706,-0.016543366380924
-0.00739130434782609,-0.0165395941718298
-0.00733444816053512,-0.0165355865132393
-0.00727759197324415,-0.0165313447782447
-0.00722073578595318,-0.0165268703162983
-0.00716387959866221,-0.0165221644535187
-0.00710702341137124,-0.0165172284929947
-0.00705016722408027,-0.0165120637150886
-0.0069933110367893,-0.0165066713777369
-0.00693645484949833,-0.0165010527167512
-0.00687959866220736,-0.0164952089461159
-0.00682274247491639,-0.0164891412582856
-0.00681509903830419,-0.0164882943143813
-0.00676588628762542,-0.0164828468886391
-0.00670903010033445,-0.0164763303208789
-0.00665217391304348,-0.0164695933162755
-0.00659531772575251,-0.0164626369908895
-0.00653846153846154,-0.0164554624404296
-0.00648160535117057,-0.0164480707405452
-0.0064247491638796,-0.0164404629471174
-0.00636789297658863,-0.016432640096548
-0.00635940146521462,-0.0164314381270903
-0.00631103678929766,-0.0164245989625301
-0.00625418060200669,-0.0164163441058431
-0.00619732441471572,-0.016407877273281
-0.00614046822742475,-0.0163991994308577
-0.00608361204013378,-0.0163903115262755
-0.00602675585284281,-0.0163812144892097
-0.00598624785520738,-0.0163745819397993
-0.00596989966555184,-0.0163719077586356
-0.00591304347826087,-0.0163623900818948
-0.0058561872909699,-0.0163526660774028
-0.00579933110367893,-0.0163427366087492
-0.00574247491638796,-0.0163326025226571
-0.00568561872909699,-0.0163222646492602
-0.0056611560805397,-0.0163177257525084
-0.00562876254180602,-0.0163117208880121
-0.00557190635451505,-0.0163009728403586
-0.00551505016722408,-0.0162900235469816
-0.00545819397993311,-0.016278873776278
-0.00540133779264214,-0.016267524281205
-0.00536859332128044,-0.0162608695652174
-0.00534448160535117,-0.0162559736704488
-0.0052876254180602,-0.0162442219935266
-0.00523076923076923,-0.0162322729276199
-0.00517391304347826,-0.0162201271674559
-0.00511705685618729,-0.0162077853934617
-0.00509996554175249,-0.0162040133779264
-0.00506020066889632,-0.0161952448766949
-0.00500334448160535,-0.0161825083452675
-0.00494648829431438,-0.0161695779381387
-0.00488963210702341,-0.0161564542810382
-0.00484995074337945,-0.0161471571906355
-0.00483277591973244,-0.0161431365714255
-0.00477591973244147,-0.0161296236507309
-0.0047190635451505,-0.0161159194690057
-0.00466220735785953,-0.0161020245999708
-0.00461489217340525,-0.0160903010033445
-0.00460535117056856,-0.0160879388529906
-0.00454849498327759,-0.0160736598859504
-0.00449163879598662,-0.0160591920765428
-0.00443478260869565,-0.0160445359491886
-0.00439231195738733,-0.0160334448160535
-0.00437792642140468,-0.0160296909414599
-0.00432107023411371,-0.0160146555588237
-0.00426421404682274,-0.0159994335645408
-0.00420735785953177,-0.0159840254364526
-0.00418025674182207,-0.0159765886287625
-0.0041505016722408,-0.0159684295507649
-0.00409364548494983,-0.0159526466932801
-0.00403678929765886,-0.0159366792751575
-0.00397993311036789,-0.0159205277303857
-0.00397716748748905,-0.0159197324414716
-0.00392307692307692,-0.0159041889422528
-0.00386622073578595,-0.0158876668837837
-0.00380936454849498,-0.0158709621443468
-0.00378215308061747,-0.0158628762541806
-0.00375250836120401,-0.0158540732840675
-0.00369565217391304,-0.0158370009825869
-0.00363879598662207,-0.0158197473541121
-0.00359403775176142,-0.0158060200668896
-0.0035819397993311,-0.0158023120590232
-0.00352508361204014,-0.0157846936634672
-0.00346822742474916,-0.0157668952058119
-0.00341215254674719,-0.0157491638795987
-0.00341137123745819,-0.0157489169778628
-0.00335451505016723,-0.0157307563930037
-0.00329765886287625,-0.0157124169245653
-0.00324080267558529,-0.0156938988793712
-0.00323596708126826,-0.0156923076923077
-0.00318394648829431,-0.0156752000163116
-0.00312709030100334,-0.0156563231186074
-0.00307023411371238,-0.0156372687130693
-0.00306486511745541,-0.0156354515050167
-0.0030133779264214,-0.0156180347617169
-0.00295652173913043,-0.015598623784227
-0.00289966555183947,-0.0155790362884105
-0.00289839777966553,-0.0155785953177258
-0.00284280936454849,-0.0155592702462451
-0.00278595317725753,-0.0155393283115094
-0.00273624654163623,-0.0155217391304348
-0.00272909698996656,-0.0155192104960925
-0.00267224080267558,-0.0154989154819144
-0.00261538461538462,-0.0154784454908729
-0.00257804047673267,-0.0154648829431438
-0.00255852842809364,-0.0154578000578289
-0.00250167224080268,-0.0154369788828213
-0.00244481605351171,-0.0154159835203874
-0.00242345316403414,-0.0154080267558528
-0.00238795986622073,-0.0153948130652727
-0.00233110367892977,-0.0153734682730045
-0.0022742474916388,-0.0153519500138582
-0.00227220545391357,-0.0153511705685619
-0.00221739130434783,-0.0153302569683313
-0.00216053511705686,-0.0153083908950679
-0.00212422655790725,-0.0152943143812709
-0.00210367892976589,-0.0152863514979095
-0.00204682274247492,-0.0152641386386721
-0.00198996655518395,-0.0152417534195425
-0.001979144193629,-0.0152374581939799
-0.00193311036789298,-0.0152191949925586
-0.00187625418060201,-0.0151964643796135
-0.00183688011906119,-0.015180602006689
-0.00181939799331104,-0.0151735616171545
-0.00176254180602007,-0.0151504864935163
-0.0017056856187291,-0.015127239936719
-0.00169720490283229,-0.015123745819398
-0.00164882943143813,-0.0151038212764287
-0.00159197324414716,-0.0150802313846017
-0.00156005320708588,-0.015066889632107
-0.00153511705685619,-0.0150564701540216
-0.00147826086956522,-0.0150325376683464
-0.00142517747163802,-0.0150100334448161
-0.00142140468227425,-0.0150084344614767
-0.00136454849498328,-0.0149841600674247
-0.00130769230769231,-0.0149597152805132
-0.00129259377696673,-0.0149531772575251
-0.00125083612040134,-0.0149350997701612
-0.00119397993311037,-0.0149103139593402
-0.00116210388574092,-0.0148963210702341
-0.0011371237458194,-0.0148853578729084
-0.00108026755852843,-0.0148602315865539
-0.00103359371642236,-0.0148394648829431
-0.00102341137123746,-0.0148349353792832
-0.000966555183946487,-0.0148094691116085
-0.000909698996655519,-0.0147838331848182
-0.000907001614953108,-0.0147826086956522
-0.000852842809364547,-0.0147580273909243
-0.000795986622073579,-0.0147320520918254
-0.000782288798581144,-0.0147257525083612
-0.00073913043478261,-0.014705907187288
-0.000682274247491638,-0.0146795928789538
-0.000659312299817047,-0.0146688963210702
-0.000625418060200666,-0.0146531091693184
-0.000568561872909698,-0.0146264561626629
-0.000538005197703628,-0.0146120401337793
-0.00051170568561873,-0.0145996339109959
-0.000454849498327761,-0.014572642465308
-0.000418304101426707,-0.0145551839464883
-0.000397993311036789,-0.0145454818912583
-0.000341137123745817,-0.0145181522147728
-0.000300148934027035,-0.0144983277591973
-0.000284280936454849,-0.014490653493663
-0.000227424749163881,-0.014462985744169
-0.000183482731738387,-0.0144414715719064
-0.000170568561872912,-0.0144351490061157
-0.00011371237458194,-0.0144071432916014
-6.82514576384319e-05,-0.0143846153846154
-5.68561872909684e-05,-0.0143789686206669
0,-0.014350625
4.50730670822287e-05,-0.0143277591973244
0.000157139049882437,-0.0142709030100334
0.000269192181989479,-0.0142140468227425
0.000281879194630873,-0.0142076089664292
0.000378473809072794,-0.0141571906354515
0.000487368425078857,-0.0141003344481605
0.000563758389261745,-0.0140604382425057
0.000595369252255303,-0.0140434782608696
0.000701303882774566,-0.0139866220735786
0.000807181646243322,-0.0139297658862876
0.000845637583892617,-0.013909107413159
0.000911304397206044,-0.0138729096989967
0.00101438677463356,-0.0138160535117057
0.00111739380832422,-0.0137591973244147
0.00112751677852349,-0.0137536074995893
0.00121809340461839,-0.0137023411371237
0.00131845959992095,-0.0136454849498328
0.00140939597315436,-0.0135939256592295
0.00141852057509672,-0.0135886287625418
0.00151640448518284,-0.0135317725752508
0.00161418323363313,-0.0134749163879599
0.00169127516778523,-0.0134300453605862
0.00171140705910513,-0.0134180602006689
0.00180683797986454,-0.0133612040133779
0.00190215105910272,-0.013304347826087
0.00197315436241611,-0.0132619464480541
0.00199684238405641,-0.013247491638796
0.00208993396445715,-0.013190635451505
0.00218289655428892,-0.013133779264214
0.00225503355704698,-0.0130896047754645
0.0022753190955614,-0.0130769230769231
0.00236617887274819,-0.0130200668896321
0.00245689989648661,-0.0129632107023411
0.00253691275167785,-0.0129129922585155
0.00254728157789552,-0.0129063545150502
0.00263601128695012,-0.0128494983277592
0.00272459373460428,-0.0127926421404682
0.00281302764215747,-0.0127357859531773
0.00281879194630873,-0.0127320764091308
0.00289982701865488,-0.0126789297658863
0.00298636825259448,-0.0126220735785953
0.00307275355618773,-0.0125652173913044
0.0031006711409396,-0.0125468198851514
0.00315798358290455,-0.0125083612040134
0.00324257562683285,-0.0124515050167224
0.00332700538897143,-0.0123946488294314
0.00338255033557047,-0.0123571828464323
0.00341080415108225,-0.0123377926421405
0.00349353396326351,-0.0122809364548495
0.00357609608016824,-0.0122240802675585
0.00365848919032095,-0.0121672240802676
0.00366442953020134,-0.0121631199730078
0.00373953078620626,-0.0121103678929766
0.00382030825506973,-0.0120535117056856
0.00390091216282398,-0.0119966555183947
0.00394630872483222,-0.0119645778210983
0.00398082613926059,-0.0119397993311037
0.00405989731088697,-0.0118829431438127
0.00413879113598164,-0.0118260869565217
0.0042175063255903,-0.0117692307692308
0.00422818791946309,-0.0117615045245045
0.00429509416718761,-0.0117123745819398
0.00437235254384489,-0.0116555183946488
0.0044494292176,-0.0115986622073579
0.00451006711409396,-0.0115538356581326
0.00452610772354149,-0.0115418060200669
0.00460180103370041,-0.0114849498327759
0.00467731019753075,-0.011428093645485
0.0047526339761958,-0.011371237458194
0.00479194630872483,-0.0113415050855418
0.00482732165529244,-0.011314381270903
0.00490133021737377,-0.011257525083612
0.00497515154536538,-0.0112006688963211
0.00504878442900939,-0.0111438127090301
0.0050738255033557,-0.0111244411637059
0.00512165281204464,-0.0110869565217391
0.00519403521483408,-0.0110301003344482
0.00526622786496057,-0.0109732441471572
0.0053382295856774,-0.0109163879598662
0.00535570469798658,-0.0109025635510814
0.00540942912462065,-0.0108595317725753
0.00548024177779799,-0.0108026755852843
0.00555086268274755,-0.0107458193979933
0.00562129070038118,-0.0106889632107023
0.00563758389261745,-0.0106757850023861
0.00569095284112327,-0.0106321070234114
0.00576024997411583,-0.0105752508361204
0.00582935384203717,-0.0105183946488294
0.00589826334687024,-0.0104615384615385
0.00591946308724832,-0.0104440111191189
0.00596650242436933,-0.0104046822742475
0.00603433609178561,-0.0103478260869565
0.00610197541357627,-0.0102909698996656
0.00616941933552135,-0.0102341137123746
0.00620134228187919,-0.0102071401144133
0.00623633430912449,-0.0101772575250836
0.00630275440235409,-0.0101204013377926
0.00636897946508853,-0.0100635451505017
0.00643500848899151,-0.0100066889632107
0.00648322147651007,-0.00996506259291139
0.00650068453328359,-0.00994983277591973
0.00656573879790129,-0.00989297658862877
0.00663059770404591,-0.00983612040133779
0.00669526029075805,-0.00977926421404682
0.00675972559435334,-0.00972240802675585
0.00676510067114094,-0.00971765791447204
0.00682350431387321,-0.00966555183946488
0.00688704300596693,-0.00960869565217391
0.00695038541887165,-0.00955183946488294
0.00701353063811451,-0.00949498327759197
0.00704697986577181,-0.00946478741280994
0.00707624854834946,-0.009438127090301
0.00713851083884596,-0.00938127090301004
0.00720057717554128,-0.00932441471571906
0.00726244669357248,-0.0092675585284281
0.00732411852718951,-0.00921070234113712
0.00732885906040269,-0.0092063226409884
0.00738518059285268,-0.00915384615384615
0.00744601282169424,-0.00909698996655518
0.00750664885808438,-0.00904013377926421
0.0075670878866218,-0.00898327759197324
0.00761073825503356,-0.00894209334004836
0.00762721682317744,-0.00892642140468227
0.00768685482438271,-0.00886956521739131
0.00774629747811622,-0.00881270903010033
0.00780554401878232,-0.00875585284280937
0.00786459368157779,-0.0086989966555184
0.00789261744966443,-0.0086719398577055
0.00792325202381832,-0.00864214046822743
0.00798153932052553,-0.00858528428093646
0.00803963158622226,-0.00852842809364548
0.00809752810568283,-0.00847157190635451
0.00815522816530475,-0.00841471571906355
0.0081744966442953,-0.00839567865600853
0.00821250866899914,-0.00835785953177258
0.00826948282139074,-0.00830100334448161
0.00832626251608936,-0.00824414715719064
0.00838284708838108,-0.00818729096989967
0.00843923587595417,-0.0081304347826087
0.00845637583892618,-0.0081131061789348
0.00849521855684749,-0.00807357859531773
0.00855091572332633,-0.00801672240802676
0.00860641923261932,-0.00795986622073579
0.00866172847018593,-0.00790301003344482
0.00871684282460804,-0.00784615384615385
0.00873825503355705,-0.00782400162130656
0.00877159616425261,-0.00778929765886288
0.00882605104886388,-0.00773244147157191
0.00888031327476082,-0.00767558528428094
0.00893438227678599,-0.00761872909698997
0.00898825749355955,-0.007561872909699
0.00902013422818792,-0.00752812589112363
0.00904183958612501,-0.00750501672240803
0.00909508539517448,-0.00744816053511706
0.00914813971332435,-0.00739130434782609
0.00920100202358933,-0.00733444816053512
0.00925367181334707,-0.00727759197324415
0.00930201342281879,-0.00722522054276929
0.00930613145467428,-0.00722073578595318
0.00935819986256558,-0.00716387959866221
0.0094100780888569,-0.00710702341137124
0.00946176566313811,-0.00705016722408027
0.00951326211987369,-0.0069933110367893
0.00956456699856391,-0.00693645484949833
0.00958389261744967,-0.00691497195416212
0.00961556096387174,-0.00687959866220736
0.00966629333035845,-0.00682274247491639
0.00971683651330578,-0.00676588628762542
0.00976719009224279,-0.00670903010033445
0.00981735365216815,-0.00665217391304348
0.00986577181208054,-0.00659708865282569
0.00986732151499439,-0.00659531772575251
0.00991693665501859,-0.00653846153846154
0.00996636416637577,-0.00648160535117057
0.010015603671326,-0.0064247491638796
0.0100646547979531,-0.00636789297658863
0.0101135171803238,-0.00631103678929766
0.0101476510067114,-0.00627117641093803
0.0101621464486341,-0.00625418060200669
0.0102104853785803,-0.00619732441471572
0.0102586379585575,-0.00614046822742475
0.0103066038570517,-0.00608361204013378
0.010354382748801,-0.00602675585284281
0.0104019743149517,-0.00596989966555184
0.0104295302013423,-0.00593686263481819
0.0104493249392496,-0.00591304347826087
0.0104964160940211,-0.0058561872909699
0.0105433222962331,-0.00579933110367893
0.0105900432583049,-0.00574247491638796
0.010636578699246,-0.00568561872909699
0.0106829283448072,-0.00562876254180602
0.0107114093959732,-0.00559369713059957
0.010729050112562,-0.00557190635451505
0.0107749204926553,-0.00551505016722408
0.0108206074055949,-0.00545819397993311
0.0108661106050031,-0.00540133779264214
0.0109114298513362,-0.00534448160535117
0.0109565649120293,-0.0052876254180602
0.010993288590604,-0.00524118276161125
0.0110014985746428,-0.00523076923076923
0.0110461736640375,-0.00517391304347826
0.0110906668294503,-0.00511705685618729
0.0111349778625818,-0.00506020066889632
0.0111791065621163,-0.00500334448160535
0.0112230527338567,-0.00494648829431438
0.0112668161908618,-0.00488963210702341
0.0112751677852349,-0.004878743855571
0.0113103348040051,-0.00483277591973244
0.0113536581491856,-0.00477591973244147
0.0113968009681822,-0.0047190635451505
0.0114397630943438,-0.00466220735785953
0.0114825443681822,-0.00460535117056856
0.011525144637497,-0.00454849498327759
0.0115570469798658,-0.00450574332054798
0.0115675479613833,-0.00449163879598662
0.0116097237457618,-0.00443478260869565
0.0116517206062207,-0.00437792642140468
0.0116935384069228,-0.00432107023411371
0.0117351770191421,-0.00426421404682274
0.0117766363213772,-0.00420735785953177
0.011817916199465,-0.0041505016722408
0.0118389261744966,-0.00412144802056613
0.0118589915955427,-0.00409364548494983
0.0118998630189342,-0.00403678929765886
0.0119405569804299,-0.00397993311036789
0.0119810733778932,-0.00392307692307692
0.0120214121162555,-0.00386622073578595
0.0120615731076159,-0.00380936454849498
0.0121015562713409,-0.00375250836120401
0.0121208053691275,-0.00372502340920076
0.0121413408466058,-0.00369565217391304
0.0121809296722222,-0.00363879598662207
0.01222034249284,-0.0035819397993311
0.0122595792353957,-0.00352508361204014
0.0122986398337341,-0.00346822742474916
0.0123375242286928,-0.00341137123745819
0.012376232368186,-0.00335451505016723
0.0124026845637584,-0.00331549070724678
0.0124147545948925,-0.00329765886287625
0.01245308066286,-0.00324080267558529
0.0124912321397721,-0.00318394648829431
0.0125292089766089,-0.00312709030100334
0.0125670111309855,-0.00307023411371238
0.0126046385672197,-0.0030133779264214
0.0126420912563992,-0.00295652173913043
0.012679369176447,-0.00289966555183947
0.0126845637583893,-0.00289170919661088
0.0127164534616948,-0.00284280936454849
0.0127533613202086,-0.00278595317725753
0.0127900958917661,-0.00272909698996656
0.0128266571522942,-0.00267224080267558
0.0128630450840233,-0.00261538461538462
0.0128992596755354,-0.00255852842809364
0.0129353009218119,-0.00250167224080268
0.0129664429530201,-0.00245231038520127
0.012971166778949,-0.00244481605351171
0.013006846584995,-0.00238795986622073
0.0130423543372864,-0.00233110367892977
0.0130776900243767,-0.0022742474916388
0.0131128536406209,-0.00221739130434783
0.0131478451862053,-0.00216053511705686
0.013182664667176,-0.00210367892976589
0.0132173120954651,-0.00204682274247492
0.013248322147651,-0.00199568356333809
0.0132517864991753,-0.00198996655518395
0.0132860806226736,-0.00193311036789298
0.0133202037682887,-0.00187625418060201
0.013354155936585,-0.00181939799331104
0.0133879371333446,-0.00176254180602007
0.0134215473695765,-0.0017056856187291
0.0134549866615228,-0.00164882943143813
0.0134882550306644,-0.00159197324414716
0.0135213525037233,-0.00153511705685619
0.0135302013422819,-0.00151984064972886
0.0135542753135435,-0.00147826086956522
0.0135870265491325,-0.00142140468227425
0.0136196077116581,-0.00136454849498328
0.0136520188109759,-0.00130769230769231
0.013684259861441,-0.00125083612040134
0.0137163308818927,-0.00119397993311037
0.0137482318956377,-0.0011371237458194
0.0137799629304299,-0.00108026755852843
0.0138115240184483,-0.00102341137123746
0.0138120805369128,-0.00102240359753727
0.0138429131180191,-0.000966555183946487
0.0138741327762586,-0.000909698996655519
0.0139051830413105,-0.000852842809364547
0.0139360639231958,-0.000795986622073579
0.0139667754355611,-0.00073913043478261
0.0139973175956397,-0.000682274247491638
0.0140276904242093,-0.000625418060200666
0.0140578939455476,-0.000568561872909698
0.0140879281873841,-0.00051170568561873
0.0140939597315436,-0.000500223911343198
0.0141177928260954,-0.000454849498327761
0.0141474883466414,-0.000397993311036789
0.0141770148598933,-0.000341137123745817
0.0142063723664672,-0.000284280936454849
0.0142355608695921,-0.000227424749163881
0.0142645803750466,-0.000170568561872912
0.0142934308910924,-0.00011371237458194
0.0143221124284048,-5.68561872909684e-05
0.014350625,0
0.0143758389261745,5.11880145014619e-05
0.0144894879722688,0.000281879194630873
0.0146241963179713,0.000563758389261745
0.0146577181208054,0.00063617723814537
0.0147547434452776,0.000845637583892617
0.0148811221877593,0.00112751677852349
0.0149395973154362,0.00126249348238082
0.0150033182217871,0.00140939597315436
0.0151213140449775,0.00169127516778523
0.0152214765100671,0.00193945862476054
0.0152350993280138,0.00197315436241611
0.0153446259952141,0.00225503355704698
0.0154498950698992,0.00253691275167785
0.015503355704698,0.0026863456291353
0.0155508573109876,0.00281879194630873
0.0156474672372552,0.0031006711409396
0.0157397180916664,0.00338255033557047
0.0157852348993289,0.00352887931730687
0.0158275324114629,0.00366442953020134
0.0159108483037764,0.00394630872483222
0.0159896558652452,0.00422818791946309
0.0160639017692147,0.00451006711409396
0.0160671140939597,0.00452314360639846
0.0161334107722346,0.00479194630872483
0.0161982014161369,0.0050738255033557
0.0162582033671553,0.00535570469798658
0.0163133331853814,0.00563758389261745
0.0163489932885906,0.00583838359226438
0.0163634593759097,0.00591946308724832
0.0164084177991552,0.00620134228187919
0.0164481832704153,0.00648322147651007
0.0164826342432393,0.00676510067114094
0.016511637481704,0.00704697986577181
0.0165350471918617,0.00732885906040269
0.0165527041305385,0.00761073825503356
0.0165644346922516,0.00789261744966443
0.0165700499746118,0.0081744966442953
0.0165693448220875,0.00845637583892618
0.0165620968474183,0.00873825503355705
0.0165480654293006,0.00902013422818792
0.0165269906842098,0.00930201342281879
0.0164985924093925,0.00958389261744967
0.0164625689931604,0.00986577181208054
0.0164185962876445,0.0101476510067114
0.016366326438139,0.0104295302013423
0.0163489932885906,0.0105106096963262
0.0163049190210593,0.0107114093959732
0.0162340869273646,0.010993288590604
0.0161535528298516,0.0112751677852349
0.0160671140939597,0.0115439704875613
0.0160627756720804,0.0115570469798658
0.0159599171398052,0.0118389261744966
0.0158454885345958,0.0121208053691275
0.0157852348993289,0.012256355582022
0.0157177670206392,0.0124026845637584
0.0155758067925629,0.0126845637583893
0.015503355704698,0.0128170100755627
0.0154181891383212,0.0129664429530201
0.0152438037758134,0.013248322147651
0.0152214765100671,0.0132820178853066
0.0150493093819205,0.0135302013422819
0.0149395973154362,0.0136771038330554
0.0148336676551422,0.0138120805369128
0.0146577181208054,0.01402154088266
0.0145935351559944,0.0140939597315436
0.0143758389261745,0.014324650911673
0.014324650911673,0.0143758389261745
0.0140939597315436,0.0145935351559944
0.01402154088266,0.0146577181208054
0.0138120805369128,0.0148336676551422
0.0136771038330554,0.0149395973154362
0.0135302013422819,0.0150493093819205
0.0132820178853066,0.0152214765100671
0.013248322147651,0.0152438037758134
0.0129664429530201,0.0154181891383212
0.0128170100755627,0.015503355704698
0.0126845637583893,0.0155758067925629
0.0124026845637584,0.0157177670206392
0.012256355582022,0.0157852348993289
0.0121208053691275,0.0158454885345958
0.0118389261744966,0.0159599171398052
0.0115570469798658,0.0160627756720804
0.0115439704875613,0.0160671140939597
0.0112751677852349,0.0161535528298516
0.010993288590604,0.0162340869273646
0.0107114093959732,0.0163049190210593
0.0105106096963262,0.0163489932885906
0.0104295302013423,0.016366326438139
0.0101476510067114,0.0164185962876445
0.00986577181208054,0.0164625689931604
0.00958389261744967,0.0164985924093925
0.00930201342281879,0.0165269906842098
0.00902013422818792,0.0165480654293006
0.00873825503355705,0.0165620968474183
0.00845637583892618,0.0165693448220875
0.0081744966442953,0.0165700499746118
0.00789261744966443,0.0165644346922516
0.00761073825503356,0.0165527041305385
0.00732885906040269,0.0165350471918617
0.00704697986577181,0.016511637481704
0.00676510067114094,0.0164826342432393
0.00648322147651007,0.0164481832704153
0.00620134228187919,0.0164084177991552
0.00591946308724832,0.0163634593759097
0.00583838359226438,0.0163489932885906
0.00563758389261745,0.0163133331853814
0.00535570469798658,0.0162582033671553
0.0050738255033557,0.0161982014161369
0.00479194630872483,0.0161334107722346
0.00452314360639846,0.0160671140939597
0.00451006711409396,0.0160639017692147
0.00422818791946309,0.0159896558652452
0.00394630872483222,0.0159108483037764
0.00366442953020134,0.0158275324114629
0.00352887931730687,0.0157852348993289
0.00338255033557047,0.0157397180916664
0.0031006711409396,0.0156474672372552
0.00281879194630873,0.0155508573109876
0.0026863456291353,0.015503355704698
0.00253691275167785,0.0154498950698992
0.00225503355704698,0.0153446259952141
0.00197315436241611,0.0152350993280138
0.00193945862476054,0.0152214765100671
0.00169127516778523,0.0151213140449775
0.00140939597315436,0.0150033182217871
0.00126249348238082,0.0149395973154362
0.00112751677852349,0.0148811221877593
0.000845637583892617,0.0147547434452776
0.00063617723814537,0.0146577181208054
0.000563758389261745,0.0146241963179713
0.000281879194630873,0.0144894879722688
5.11880145014619e-05,0.0143758389261745
0,0.014350625
-5.68561872909684e-05,0.0143221124284048
-0.00011371237458194,0.0142934308910924
-0.000170568561872912,0.0142645803750466
-0.000227424749163881,0.0142355608695921
-0.000284280936454849,0.0142063723664672
-0.000341137123745817,0.0141770148598933
-0.000397993311036789,0.0141474883466414
-0.000454849498327761,0.0141177928260954
-0.000500223911343198,0.0140939597315436
-0.00051170568561873,0.0140879281873841
-0.000568561872909698,0.0140578939455476
-0.000625418060200666,0.0140276904242093
-0.000682274247491638,0.0139973175956397
-0.00073913043478261,0.0139667754355611
-0.000795986622073579,0.0139360639231958
-0.000852842809364547,0.0139051830413105
-0.000909698996655519,0.0138741327762586
-0.000966555183946487,0.0138429131180191
-0.00102240359753727,0.0138120805369128
-0.00102341137123746,0.0138115240184483
-0.00108026755852843,0.0137799629304299
-0.0011371237458194,0.0137482318956377
-0.00119397993311037,0.0137163308818927
-0.00125083612040134,0.013684259861441
-0.00130769230769231,0.0136520188109759
-0.00136454849498328,0.0136196077116581
-0.00142140468227425,0.0135870265491325
-0.00147826086956522,0.0135542753135435
-0.00151984064972886,0.0135302013422819
-0.00153511705685619,0.0135213525037233
-0.00159197324414716,0.0134882550306644
-0.00164882943143813,0.0134549866615228
-0.0017056856187291,0.0134215473695765
-0.00176254180602007,0.0133879371333446
-0.00181939799331104,0.013354155936585
-0.00187625418060201,0.0133202037682887
-0.00193311036789298,0.0132860806226736
-0.00198996655518395,0.0132517864991753
-0.00199568356333809,0.013248322147651
-0.00204682274247492,0.0132173120954651
-0.00210367892976589,0.013182664667176
-0.00216053511705686,0.0131478451862053
-0.00221739130434783,0.0131128536406209
-0.0022742474916388,0.0130776900243767
-0.00233110367892977,0.0130423543372864
-0.00238795986622073,0.013006846584995
-0.00244481605351171,0.012971166778949
-0.00245231038520127,0.0129664429530201
-0.00250167224080268,0.0129353009218119
-0.00255852842809364,0.0128992596755354
-0.00261538461538462,0.0128630450840233
-0.00267224080267558,0.0128266571522942
-0.00272909698996656,0.0127900958917661
-0.00278595317725753,0.0127533613202086
-0.00284280936454849,0.0127164534616948
-0.00289170919661088,0.0126845637583893
-0.00289966555183947,0.012679369176447
-0.00295652173913043,0.0126420912563992
-0.0030133779264214,0.0126046385672197
-0.00307023411371238,0.0125670111309855
-0.00312709030100334,0.0125292089766089
-0.00318394648829431,0.0124912321397721
-0.00324080267558529,0.01245308066286
-0.00329765886287625,0.0124147545948925
-0.00331549070724678,0.0124026845637584
-0.00335451505016723,0.012376232368186
-0.00341137123745819,0.0123375242286928
-0.00346822742474916,0.0122986398337341
-0.00352508361204014,0.0122595792353957
-0.0035819397993311,0.01222034249284
-0.00363879598662207,0.0121809296722222
-0.00369565217391304,0.0121413408466058
-0.00372502340920076,0.0121208053691275
-0.00375250836120401,0.0121015562713409
-0.00380936454849498,0.0120615731076159
-0.00386622073578595,0.0120214121162555
-0.00392307692307692,0.0119810733778932
-0.00397993311036789,0.0119405569804299
-0.00403678929765886,0.0118998630189342
-0.00409364548494983,0.0118589915955427
-0.00412144802056613,0.0118389261744966
-0.0041505016722408,0.011817916199465
-0.00420735785953177,0.0117766363213772
-0.00426421404682274,0.0117351770191421
-0.00432107023411371,0.0116935384069228
-0.00437792642140468,0.0116517206062207
-0.00443478260869565,0.0116097237457618
-0.00449163879598662,0.0115675479613833
-0.00450574332054798,0.0115570469798658
-0.00454849498327759,0.011525144637497
-0.00460535117056856,0.0114825443681822
-0.00466220735785953,0.0114397630943438
-0.0047190635451505,0.0113968009681822
-0.00477591973244147,0.0113536581491856
-0.00483277591973244,0.0113103348040051
-0.004878743855571,0.0112751677852349
-0.00488963210702341,0.0112668161908618
-0.00494648829431438,0.0112230527338567
-0.00500334448160535,0.0111791065621163
-0.00506020066889632,0.0111349778625818
-0.00511705685618729,0.0110906668294503
-0.00517391304347826,0.0110461736640375
-0.00523076923076923,0.0110014985746428
-0.00524118276161125,0.010993288590604
-0.0052876254180602,0.0109565649120293
-0.00534448160535117,0.0109114298513362
-0.00540133779264214,0.0108661106050031
-0.00545819397993311,0.0108206074055949
-0.00551505016722408,0.0107749204926553
-0.00557190635451505,0.010729050112562
-0.00559369713059957,0.0107114093959732
-0.00562876254180602,0.0106829283448072
-0.00568561872909699,0.010636578699246
-0.00574247491638796,0.0105900432583049
-0.00579933110367893,0.0105433222962331
-0.0058561872909699,0.0104964160940211
-0.00591304347826087,0.0104493249392496
-0.00593686263481819,0.0104295302013423
-0.00596989966555184,0.0104019743149517
-0.00602675585284281,0.010354382748801
-0.00608361204013378,0.0103066038570517
-0.00614046822742475,0.0102586379585575
-0.00619732441471572,0.0102104853785803
-0.00625418060200669,0.0101621464486341
-0.00627117641093803,0.0101476510067114
-0.00631103678929766,0.0101135171803238
-0.00636789297658863,0.0100646547979531
-0.0064247491638796,0.010015603671326
-0.00648160535117057,0.00996636416637577
-0.00653846153846154,0.00991693665501859
-0.00659531772575251,0.00986732151499439
-0.00659708865282569,0.00986577181208054
-0.00665217391304348,0.00981735365216815
-0.00670903010033445,0.00976719009224279
-0.00676588628762542,0.00971683651330578
-0.00682274247491639,0.00966629333035845
-0.00687959866220736,0.00961556096387174
-0.00691497195416212,0.00958389261744967
-0.00693645484949833,0.00956456699856391
-0.0069933110367893,0.00951326211987369
-0.00705016722408027,0.00946176566313811
-0.00710702341137124,0.0094100780888569
-0.00716387959866221,0.00935819986256558
-0.00722073578595318,0.00930613145467428
-0.00722522054276929,0.00930201342281879
-0.00727759197324415,0.00925367181334707
-0.00733444816053512,0.00920100202358933
-0.00739130434782609,0.00914813971332435
-0.00744816053511706,0.00909508539517448
-0.00750501672240803,0.00904183958612501
-0.00752812589112363,0.00902013422818792
-0.007561872909699,0.00898825749355955
-0.00761872909698997,0.00893438227678599
-0.00767558528428094,0.00888031327476082
-0.00773244147157191,0.00882605104886388
-0.00778929765886288,0.00877159616425261
-0.00782400162130656,0.00873825503355705
-0.00784615384615385,0.00871684282460804
-0.00790301003344482,0.00866172847018593
-0.00795986622073579,0.00860641923261932
-0.00801672240802676,0.00855091572332633
-0.00807357859531773,0.00849521855684749
-0.0081131061789348,0.00845637583892618
-0.0081304347826087,0.00843923587595417
-0.00818729096989967,0.00838284708838108
-0.00824414715719064,0.00832626251608936
-0.00830100334448161,0.00826948282139074
-0.00835785953177258,0.00821250866899914
-0.00839567865600853,0.0081744966442953
-0.00841471571906355,0.00815522816530475
-0.00847157190635451,0.00809752810568283
-0.00852842809364548,0.00803963158622226
-0.00858528428093646,0.00798153932052553
-0.00864214046822743,0.00792325202381832
-0.0086719398577055,0.00789261744966443
-0.0086989966555184,0.00786459368157779
-0.00875585284280937,0.00780554401878232
-0.00881270903010033,0.00774629747811622
-0.00886956521739131,0.00768685482438271
-0.00892642140468227,0.00762721682317744
-0.00894209334004836,0.00761073825503356
-0.00898327759197324,0.0075670878866218
-0.00904013377926421,0.00750664885808438
-0.00909698996655518,0.00744601282169424
-0.00915384615384615,0.00738518059285268
-0.0092063226409884,0.00732885906040269
-0.00921070234113712,0.00732411852718951
-0.0092675585284281,0.00726244669357248
-0.00932441471571906,0.00720057717554128
-0.00938127090301004,0.00713851083884596
-0.009438127090301,0.00707624854834946
-0.00946478741280994,0.00704697986577181
-0.00949498327759197,0.00701353063811451
-0.00955183946488294,0.00695038541887165
-0.00960869565217391,0.00688704300596693
-0.00966555183946488,0.00682350431387321
-0.00971765791447204,0.00676510067114094
-0.00972240802675585,0.00675972559435334
-0.00977926421404682,0.00669526029075805
-0.00983612040133779,0.00663059770404591
-0.00989297658862877,0.00656573879790129
-0.00994983277591973,0.00650068453328359
-0.00996506259291139,0.00648322147651007
-0.0100066889632107,0.00643500848899151
-0.0100635451505017,0.00636897946508853
-0.0101204013377926,0.00630275440235409
-0.0101772575250836,0.00623633430912449
-0.0102071401144133,0.00620134228187919
-0.0102341137123746,0.00616941933552135
-0.0102909698996656,0.00610197541357627
-0.0103478260869565,0.00603433609178561
-0.0104046822742475,0.00596650242436933
-0.0104440111191189,0.00591946308724832
-0.0104615384615385,0.00589826334687024
-0.0105183946488294,0.00582935384203717
-0.0105752508361204,0.00576024997411583
-0.0106321070234114,0.00569095284112327
-0.0106757850023861,0.00563758389261745
-0.0106889632107023,0.00562129070038118
-0.0107458193979933,0.00555086268274755
-0.0108026755852843,0.00548024177779799
-0.0108595317725753,0.00540942912462065
-0.0109025635510814,0.00535570469798658
-0.0109163879598662,0.0053382295856774
-0.0109732441471572,0.00526622786496057
-0.0110301003344482,0.00519403521483408
-0.0110869565217391,0.00512165281204464
-0.0111244411637059,0.0050738255033557
-0.0111438127090301,0.00504878442900939
-0.0112006688963211,0.00497515154536538
-0.011257525083612,0.00490133021737377
-0.011314381270903,0.00482732165529244
-0.0113415050855418,0.00479194630872483
-0.011371237458194,0.0047526339761958
-0.011428093645485,0.00467731019753075
-0.0114849498327759,0.00460180103370041
-0.0115418060200669,0.00452610772354149
-0.0115538356581326,0.00451006711409396
-0.0115986622073579,0.0044494292176
-0.0116555183946488,0.00437235254384489
-0.0117123745819398,0.00429509416718761
-0.0117615045245045,0.00422818791946309
-0.0117692307692308,0.0042175063255903
-0.0118260869565217,0.00413879113598164
-0.0118829431438127,0.00405989731088697
-0.0119397993311037,0.00398082613926059
-0.0119645778210983,0.00394630872483222
-0.0119966555183947,0.00390091216282398
-0.0120535117056856,0.00382030825506973
-0.0121103678929766,0.00373953078620626
-0.0121631199730078,0.00366442953020134
-0.0121672240802676,0.00365848919032095
-0.0122240802675585,0.00357609608016824
-0.0122809364548495,0.00349353396326351
-0.0123377926421405,0.00341080415108225
-0.0123571828464323,0.00338255033557047
-0.0123946488294314,0.00332700538897143
-0.0124515050167224,0.00324257562683285
-0.0125083612040134,0.00315798358290455
-0.0125468198851514,0.0031006711409396
-0.0125652173913044,0.00307275355618773
-0.0126220735785953,0.00298636825259448
-0.0126789297658863,0.00289982701865488
-0.0127320764091308,0.00281879194630873
-0.0127357859531773,0.00281302764215747
-0.0127926421404682,0.00272459373460428
-0.0128494983277592,0.00263601128695012
-0.0129063545150502,0.00254728157789552
-0.0129129922585155,0.00253691275167785
-0.0129632107023411,0.00245689989648661
-0.0130200668896321,0.00236617887274819
-0.0130769230769231,0.0022753190955614
-0.0130896047754645,0.00225503355704698
-0.013133779264214,0.00218289655428892
-0.013190635451505,0.00208993396445715
-0.013247491638796,0.00199684238405641
-0.0132619464480541,0.00197315436241611
-0.013304347826087,0.00190215105910272
-0.0133612040133779,0.00180683797986454
-0.0134180602006689,0.00171140705910513
-0.0134300453605862,0.00169127516778523
-0.0134749163879599,0.00161418323363313
-0.0135317725752508,0.00151640448518284
-0.0135886287625418,0.00141852057509672
-0.0135939256592295,0.00140939597315436
-0.0136454849498328,0.00131845959992095
-0.0137023411371237,0.00121809340461839
-0.0137536074995893,0.00112751677852349
-0.0137591973244147,0.00111739380832422
-0.0138160535117057,0.00101438677463356
-0.0138729096989967,0.000911304397206044
-0.013909107413159,0.000845637583892617
-0.0139297658862876,0.000807181646243322
-0.0139866220735786,0.000701303882774566
-0.0140434782608696,0.000595369252255303
-0.0140604382425057,0.000563758389261745
-0.0141003344481605,0.000487368425078857
-0.0141571906354515,0.000378473809072794
-0.0142076089664292,0.000281879194630873
-0.0142140468227425,0.000269192181989479
-0.0142709030100334,0.000157139049882437
-0.0143277591973244,4.50730670822287e-05
-0.014350625,0
-0.0143789686206669,-5.68561872909684e-05
-0.0143846153846154,-6.82514576384319e-05
-0.0144071432916014,-0.00011371237458194
-0.0144351490061157,-0.000170568561872912
-0.0144414715719064,-0.000183482731738387
-0.014462985744169,-0.000227424749163881
-0.014490653493663,-0.000284280936454849
-0.0144983277591973,-0.000300148934027035
-0.0145181522147728,-0.000341137123745817
-0.0145454818912583,-0.000397993311036789
-0.0145551839464883,-0.000418304101426707
-0.014572642465308,-0.000454849498327761
-0.0145996339109959,-0.00051170568561873
-0.0146120401337793,-0.000538005197703628
-0.0146264561626629,-0.000568561872909698
-0.0146531091693184,-0.000625418060200666
-0.0146688963210702,-0.000659312299817047
-0.0146795928789538,-0.000682274247491638
-0.014705907187288,-0.00073913043478261
-0.0147257525083612,-0.000782288798581144
-0.0147320520918254,-0.000795986622073579
-0.0147580273909243,-0.000852842809364547
-0.0147826086956522,-0.000907001614953108
-0.0147838331848182,-0.000909698996655519
-0.0148094691116085,-0.000966555183946487
-0.0148349353792832,-0.00102341137123746
-0.0148394648829431,-0.00103359371642236
-0.0148602315865539,-0.00108026755852843
-0.0148853578729084,-0.0011371237458194
-0.0148963210702341,-0.00116210388574092
-0.0149103139593402,-0.00119397993311037
-0.0149350997701612,-0.00125083612040134
-0.0149531772575251,-0.00129259377696673
-0.0149597152805132,-0.00130769230769231
-0.0149841600674247,-0.00136454849498328
-0.0150084344614767,-0.00142140468227425
-0.0150100334448161,-0.00142517747163802
-0.0150325376683464,-0.00147826086956522
-0.0150564701540216,-0.00153511705685619
-0.015066889632107,-0.00156005320708588
-0.0150802313846017,-0.00159197324414716
-0.0151038212764287,-0.00164882943143813
-0.015123745819398,-0.00169720490283229
-0.015127239936719,-0.0017056856187291
-0.0151504864935163,-0.00176254180602007
-0.0151735616171545,-0.00181939799331104
-0.015180602006689,-0.00183688011906119
-0.0151964643796135,-0.00187625418060201
-0.0152191949925586,-0.00193311036789298
-0.0152374581939799,-0.001979144193629
-0.0152417534195425,-0.00198996655518395
-0.0152641386386721,-0.00204682274247492
-0.0152863514979095,-0.00210367892976589
-0.0152943143812709,-0.00212422655790725
-0.0153083908950679,-0.00216053511705686
-0.0153302569683313,-0.00221739130434783
-0.0153511705685619,-0.00227220545391357
-0.0153519500138582,-0.0022742474916388
-0.0153734682730045,-0.00233110367892977
-0.0153948130652727,-0.00238795986622073
-0.0154080267558528,-0.00242345316403414
-0.0154159835203874,-0.00244481605351171
-0.0154369788828213,-0.00250167224080268
-0.0154578000578289,-0.00255852842809364
-0.0154648829431438,-0.00257804047673267
-0.0154784454908729,-0.00261538461538462
-0.0154989154819144,-0.00267224080267558
-0.0155192104960925,-0.00272909698996656
-0.0155217391304348,-0.00273624654163623
-0.0155393283115094,-0.00278595317725753
-0.0155592702462451,-0.00284280936454849
-0.0155785953177258,-0.00289839777966553
-0.0155790362884105,-0.00289966555183947
-0.015598623784227,-0.00295652173913043
-0.0156180347617169,-0.0030133779264214
-0.0156354515050167,-0.00306486511745541
-0.0156372687130693,-0.00307023411371238
-0.0156563231186074,-0.00312709030100334
-0.0156752000163116,-0.00318394648829431
-0.0156923076923077,-0.00323596708126826
-0.0156938988793712,-0.00324080267558529
-0.0157124169245653,-0.00329765886287625
-0.0157307563930037,-0.00335451505016723
-0.0157489169778628,-0.00341137123745819
-0.0157491638795987,-0.00341215254674719
-0.0157668952058119,-0.00346822742474916
-0.0157846936634672,-0.00352508361204014
-0.0158023120590232,-0.0035819397993311
-0.0158060200668896,-0.00359403775176142
-0.0158197473541121,-0.00363879598662207
-0.0158370009825869,-0.00369565217391304
-0.0158540732840675,-0.00375250836120401
-0.0158628762541806,-0.00378215308061747
-0.0158709621443468,-0.00380936454849498
-0.0158876668837837,-0.00386622073578595
-0.0159041889422528,-0.00392307692307692
-0.0159197324414716,-0.00397716748748905
-0.0159205277303857,-0.00397993311036789
-0.0159366792751575,-0.00403678929765886
-0.0159526466932801,-0.00409364548494983
-0.0159684295507649,-0.0041505016722408
-0.0159765886287625,-0.00418025674182207
-0.0159840254364526,-0.00420735785953177
-0.0159994335645408,-0.00426421404682274
-0.0160146555588237,-0.00432107023411371
-0.0160296909414599,-0.00437792642140468
-0.0160334448160535,-0.00439231195738733
-0.0160445359491886,-0.00443478260869565
-0.0160591920765428,-0.00449163879598662
-0.0160736598859504,-0.00454849498327759
-0.0160879388529906,-0.00460535117056856
-0.0160903010033445,-0.00461489217340525
-0.0161020245999708,-0.00466220735785953
-0.0161159194690057,-0.0047190635451505
-0.0161296236507309,-0.00477591973244147
-0.0161431365714255,-0.00483277591973244
-0.0161471571906355,-0.00484995074337945
-0.0161564542810382,-0.00488963210702341
-0.0161695779381387,-0.00494648829431438
-0.0161825083452675,-0.00500334448160535
-0.0161952448766949,-0.00506020066889632
-0.0162040133779264,-0.00509996554175249
-0.0162077853934617,-0.00511705685618729
-0.0162201271674559,-0.00517391304347826
-0.0162322729276199,-0.00523076923076923
-0.0162442219935266,-0.0052876254180602
-0.0162559736704488,-0.00534448160535117
-0.0162608695652174,-0.00536859332128044
-0.016267524281205,-0.00540133779264214
-0.016278873776278,-0.00545819397993311
-0.0162900235469816,-0.00551505016722408
-0.0163009728403586,-0.00557190635451505
-0.0163117208880121,-0.00562876254180602
-0.0163177257525084,-0.0056611560805397
-0.0163222646492602,-0.00568561872909699
-0.0163326025226571,-0.00574247491638796
-0.0163427366087492,-0.00579933110367893
-0.0163526660774028,-0.0058561872909699
-0.0163623900818948,-0.00591304347826087
-0.0163719077586356,-0.00596989966555184
-0.0163745819397993,-0.00598624785520738
-0.0163812144892097,-0.00602675585284281
-0.0163903115262755,-0.00608361204013378
-0.0163991994308577,-0.00614046822742475
-0.016407877273281,-0.00619732441471572
-0.0164163441058431,-0.00625418060200669
-0.0164245989625301,-0.00631103678929766
-0.0164314381270903,-0.00635940146521462
-0.016432640096548,-0.00636789297658863
-0.0164404629471174,-0.0064247491638796
-0.0164480707405452,-0.00648160535117057
-0.0164554624404296,-0.00653846153846154
-0.0164626369908895,-0.00659531772575251
-0.0164695933162755,-0.00665217391304348
-0.0164763303208789,-0.00670903010033445
-0.0164828468886391,-0.00676588628762542
-0.0164882943143813,-0.00681509903830419
-0.0164891412582856,-0.00682274247491639
-0.0164952089461159,-0.00687959866220736
-0.0165010527167512,-0.00693645484949833
-0.0165066713777369,-0.0069933110367893
-0.0165120637150886,-0.00705016722408027
-0.0165172284929947,-0.00710702341137124
-0.0165221644535187,-0.00716387959866221
-0.0165268703162983,-0.00722073578595318
-0.0165313447782447,-0.00727759197324415
-0.0165355865132393,-0.00733444816053512
-0.0165395941718298,-0.00739130434782609
-0.016543366380924,-0.00744816053511706
-0.0165451505016722,-0.00747688155111278


==> figures/yieldSurface/fitContour_vMises_rho_6_theta_0.csv <==
-0.0194314381270903,-0.00794143914584513
-0.0194335997596827,-0.00795986622073579
-0.0194465010138345,-0.00807692307692308
-0.0194585995254667,-0.00819397993311037
-0.0194698878402948,-0.00831103678929766
-0.0194803582680745,-0.00842809364548495
-0.0194900028769194,-0.00854515050167224
-0.0194988134875705,-0.00866220735785953
-0.0195067816676166,-0.00877926421404682
-0.0195138987256671,-0.00889632107023412
-0.0195201557054768,-0.00901337792642141
-0.0195255433800222,-0.0091304347826087
-0.0195300522455314,-0.00924749163879598
-0.019533672515464,-0.00936454849498328
-0.0195363941144432,-0.00948160535117057
-0.0195382066721392,-0.00959866220735786
-0.0195390995171014,-0.00971571906354515
-0.0195390616705405,-0.00983277591973244
-0.0195380818400583,-0.00994983277591973
-0.019536148413324,-0.010066889632107
-0.0195332494516958,-0.0101839464882943
-0.0195293726837849,-0.0103010033444816
-0.0195245054989617,-0.0104180602006689
-0.0195186349408002,-0.0105351170568562
-0.0195117477004594,-0.0106521739130435
-0.0195038301099982,-0.0107692307692308
-0.0194948681356209,-0.0108862876254181
-0.0194848473708508,-0.0110033444816054
-0.019473753029627,-0.0111204013377926
-0.0194615699393224,-0.0112374581939799
-0.0194482825336768,-0.0113545150501672
-0.0194338748456431,-0.0114715719063545
-0.0194314381270903,-0.0114899989812452
-0.0194182909109609,-0.0115886287625418
-0.0194015406032759,-0.0117056856187291
-0.0193836135669915,-0.0118227424749164
-0.0193644918138174,-0.0119397993311037
-0.0193441569062036,-0.012056856187291
-0.0193225899493275,-0.0121739130434783
-0.019314381270903,-0.0122161701242881
-0.0192997201737462,-0.0122909698996656
-0.0192755428711673,-0.0124080267558528
-0.0192500655815587,-0.0125250836120401
-0.0192232670708857,-0.0126421404682274
-0.0191973244147157,-0.0127500998049857
-0.0191951170146272,-0.0127591973244147
-0.0191654926594125,-0.012876254180602
-0.0191344698788668,-0.0129933110367893
-0.0191020248376616,-0.0131103678929766
-0.0190802675585284,-0.0131856789662169
-0.0190680808601224,-0.0132274247491639
-0.0190325611845267,-0.0133444816053512
-0.0189955316093269,-0.0134615384615385
-0.0189632107023411,-0.0135597410155903
-0.0189569363483773,-0.0135785953177258
-0.0189166154018982,-0.013695652173913
-0.0188746877054689,-0.0138127090301003
-0.0188461538461538,-0.013889556984747
-0.0188310486170957,-0.0139297658862876
-0.018785586625023,-0.0140468227424749
-0.0187384108515896,-0.0141638795986622
-0.0187290969899666,-0.0141862913812395
-0.0186892755928351,-0.0142809364548495
-0.0186382932654183,-0.0143979933110368
-0.0186120401337793,-0.0144563909186263
-0.0185853276233003,-0.0145150501672241
-0.0185303266914644,-0.0146321070234114
-0.018494983277592,-0.014704987902878
-0.0184732709278776,-0.0147491638795987
-0.0184140201024943,-0.014866220735786
-0.0183779264214047,-0.0149353873375733
-0.0183525840044097,-0.0149832775919732
-0.0182888308619824,-0.0151003344481605
-0.0182608695652174,-0.0151502364921799
-0.0182226901209457,-0.0152173913043478
-0.0181541589832164,-0.0153344481605351
-0.0181438127090301,-0.0153516771689945
-0.0180829510985558,-0.0154515050167224
-0.0180267558528428,-0.01554104300337
-0.018009213989609,-0.0155685618729097
-0.017932660279398,-0.015685618729097
-0.0179096989966555,-0.0157198394502385
-0.0178532120643691,-0.0158026755852843
-0.0177926421404682,-0.0158891513212419
-0.0177708633591165,-0.0159197324414716
-0.017685389647615,-0.0160367892976589
-0.0176755852842809,-0.0160499079301786
-0.0175965525944925,-0.0161538461538462
-0.0175585284280936,-0.0162026278659456
-0.0175043564579866,-0.0162709030100334
-0.0174414715719064,-0.0163482720500442
-0.0174086196947015,-0.0163879598662207
-0.0173244147157191,-0.0164873311868912
-0.017309144697109,-0.016505016722408
-0.0172073578595318,-0.0166202504998748
-0.0172057161774731,-0.0166220735785953
-0.0170980228740918,-0.0167391304347826
-0.0170903010033445,-0.0167473443106264
-0.0169859080790701,-0.0168561872909699
-0.0169732441471572,-0.0168691145928814
-0.0168691145928814,-0.0169732441471572
-0.0168561872909699,-0.0169859080790701
-0.0167473443106264,-0.0170903010033445
-0.0167391304347826,-0.0170980228740918
-0.0166220735785953,-0.0172057161774731
-0.0166202504998748,-0.0172073578595318
-0.016505016722408,-0.017309144697109
-0.0164873311868912,-0.0173244147157191
-0.0163879598662207,-0.0174086196947015
-0.0163482720500442,-0.0174414715719064
-0.0162709030100334,-0.0175043564579866
-0.0162026278659456,-0.0175585284280936
-0.0161538461538462,-0.0175965525944925
-0.0160499079301786,-0.0176755852842809
-0.0160367892976589,-0.017685389647615
-0.0159197324414716,-0.0177708633591165
-0.0158891513212419,-0.0177926421404682
-0.0158026755852843,-0.0178532120643691
-0.0157198394502385,-0.0179096989966555
-0.015685618729097,-0.017932660279398
-0.0155685618729097,-0.018009213989609
-0.01554104300337,-0.0180267558528428
-0.0154515050167224,-0.0180829510985558
-0.0153516771689945,-0.0181438127090301
-0.0153344481605351,-0.0181541589832164
-0.0152173913043478,-0.0182226901209457
-0.0151502364921799,-0.0182608695652174
-0.0151003344481605,-0.0182888308619824
-0.0149832775919732,-0.0183525840044097
-0.0149353873375733,-0.0183779264214047
-0.014866220735786,-0.0184140201024943
-0.0147491638795987,-0.0184732709278776
-0.014704987902878,-0.018494983277592
-0.0146321070234114,-0.0185303266914644
-0.0145150501672241,-0.0185853276233003
-0.0144563909186263,-0.0186120401337793
-0.0143979933110368,-0.0186382932654183
-0.0142809364548495,-0.0186892755928351
-0.0141862913812395,-0.0187290969899666
-0.0141638795986622,-0.0187384108515896
-0.0140468227424749,-0.018785586625023
-0.0139297658862876,-0.0188310486170957
-0.013889556984747,-0.0188461538461538
-0.0138127090301003,-0.0188746877054689
-0.013695652173913,-0.0189166154018982
-0.0135785953177258,-0.0189569363483773
-0.0135597410155903,-0.0189632107023411
-0.0134615384615385,-0.0189955316093269
-0.0133444816053512,-0.0190325611845267
-0.0132274247491639,-0.0190680808601224
-0.0131856789662169,-0.0190802675585284
-0.0131103678929766,-0.0191020248376616
-0.0129933110367893,-0.0191344698788668
-0.012876254180602,-0.0191654926594125
-0.0127591973244147,-0.0191951170146272
-0.0127500998049857,-0.0191973244147157
-0.0126421404682274,-0.0192232670708857
-0.0125250836120401,-0.0192500655815587
-0.0124080267558528,-0.0192755428711673
-0.0122909698996656,-0.0192997201737462
-0.0122161701242881,-0.019314381270903
-0.0121739130434783,-0.0193225899493275
-0.012056856187291,-0.0193441569062036
-0.0119397993311037,-0.0193644918138174
-0.0118227424749164,-0.0193836135669915
-0.0117056856187291,-0.0194015406032759
-0.0115886287625418,-0.0194182909109609
-0.0114899989812452,-0.0194314381270903
-0.0114715719063545,-0.0194338748456431
-0.0113545150501672,-0.0194482825336768
-0.0112374581939799,-0.0194615699393224
-0.0111204013377926,-0.019473753029627
-0.0110033444816054,-0.0194848473708508
-0.0108862876254181,-0.0194948681356209
-0.0107692307692308,-0.0195038301099982
-0.0106521739130435,-0.0195117477004594
-0.0105351170568562,-0.0195186349408002
-0.0104180602006689,-0.0195245054989617
-0.0103010033444816,-0.0195293726837849
-0.0101839464882943,-0.0195332494516958
-0.010066889632107,-0.019536148413324
-0.00994983277591973,-0.0195380818400583
-0.00983277591973244,-0.0195390616705405
-0.00971571906354515,-0.0195390995171014
-0.00959866220735786,-0.0195382066721392
-0.00948160535117057,-0.0195363941144432
-0.00936454849498328,-0.019533672515464
-0.00924749163879598,-0.0195300522455314
-0.0091304347826087,-0.0195255433800222
-0.00901337792642141,-0.0195201557054768
-0.00889632107023412,-0.0195138987256671
-0.00877926421404682,-0.0195067816676166
-0.00866220735785953,-0.0194988134875705
-0.00854515050167224,-0.0194900028769194
-0.00842809364548495,-0.0194803582680745
-0.00831103678929766,-0.0194698878402948
-0.00819397993311037,-0.0194585995254667
-0.00807692307692308,-0.0194465010138345
-0.00795986622073579,-0.0194335997596827
-0.00794143914584513,-0.0194314381270903
-0.00784280936454849,-0.0194198889692946
-0.0077257525083612,-0.0194053871754681
-0.00760869565217391,-0.0193901039485591
-0.00749163879598662,-0.0193740459196965
-0.00737458193979933,-0.019357219506543
-0.00725752508361205,-0.0193396309188167
-0.00714046822742475,-0.0193212861637583
-0.00709821114661492,-0.019314381270903
-0.00702341137123746,-0.0193021793941228
-0.00690635451505017,-0.0192823217575581
-0.00678929765886288,-0.0192617255873878
-0.00667224080267559,-0.0192403961663488
-0.0065551839464883,-0.0192183385968857
-0.00644722460973004,-0.0191973244147157
-0.006438127090301,-0.0191955564009466
-0.00632107023411371,-0.0191720392977068
-0.00620401337792642,-0.0191478093351717
-0.00608695652173913,-0.0191228709578924
-0.00596989966555184,-0.0190972284520729
-0.00589458859231155,-0.0190802675585284
-0.00585284280936455,-0.0190708798550006
-0.00573578595317726,-0.0190438248630269
-0.00561872909698997,-0.01901607885538
-0.00550167224080268,-0.0189876455280258
-0.00540346968675083,-0.0189632107023411
-0.00538461538461539,-0.0189585258824304
-0.00526755852842809,-0.0189287131199558
-0.0051505016722408,-0.0188982245542692
-0.00503344481605351,-0.0188670633428551
-0.00495659686140688,-0.0188461538461538
-0.00491638795986622,-0.018835227588564
-0.00479933110367893,-0.0188027164575435
-0.00468227424749164,-0.0187695427036905
-0.00456521739130435,-0.0187357089981681
-0.00454280560872708,-0.0187290969899666
-0.00444816053511705,-0.0187012076906488
-0.00433110367892976,-0.0186660501662602
-0.00421404682274248,-0.018630241327138
-0.00415564921515294,-0.0186120401337793
-0.00409698996655519,-0.0185937777484707
-0.0039799331103679,-0.0185566624878765
-0.0038628762541806,-0.0185189035790781
-0.00378999537471395,-0.018494983277592
-0.00374581939799331,-0.01848049921288
-0.00362876254180602,-0.0184414495938768
-0.00351170568561873,-0.0184017630750736
-0.0034425390838314,-0.0183779264214047
-0.00339464882943144,-0.0183614378252959
-0.00327759197324415,-0.0183204746592836
-0.00316053511705686,-0.0182788804781835
-0.00311063307303748,-0.0182608695652174
-0.00304347826086956,-0.0182366525868052
-0.00292642140468227,-0.0181937942175292
-0.00280936454849498,-0.018150309910452
-0.00279213554003565,-0.0181438127090301
-0.0026923076923077,-0.0181061958853967
-0.0025752508361204,-0.0180614582956922
-0.00248571284947281,-0.0180267558528428
-0.00245819397993311,-0.0180160979217353
-0.00234113712374582,-0.0179701136495386
-0.00222408026755853,-0.0179235105753755
-0.00218985954641697,-0.0179096989966555
-0.00210702341137124,-0.0178762868402448
-0.00198996655518394,-0.0178284455270115
-0.00190349081922628,-0.0177926421404682
-0.00187290969899666,-0.0177799877718189
-0.00175585284280937,-0.0177309132365398
-0.00163879598662207,-0.0176812250876111
-0.00162567735410231,-0.0176755852842809
-0.00152173913043478,-0.0176309220083906
-0.00140468227424749,-0.0175800067571973
-0.00135590056214807,-0.0175585284280936
-0.0012876254180602,-0.0175284791481355
-0.00117056856187291,-0.0174763402941005
-0.00109319952186216,-0.0174414715719064
-0.00105351170568562,-0.0174235909470145
-0.000936454849498329,-0.0173702313981029
-0.000837083528827882,-0.0173244147157191
-0.000819397993311037,-0.0173162626685286
-0.000702341137123745,-0.0172616847493773
-0.000587107359656962,-0.0172073578595318
-0.000585284280936453,-0.0172064985371626
-0.000468227424749161,-0.017150703998505
-0.000351170568561869,-0.0170943017203468
-0.000342956692718106,-0.0170903010033445
-0.000234113712374584,-0.0170372917586603
-0.000117056856187292,-0.0169796743647399
-0.000104129554275775,-0.0169732441471572
0,-0.0169214496
0.000128921185619929,-0.0168561872909699
0.000281879194630873,-0.0167787490528334
0.000358270405271421,-0.0167391304347826
0.000563758389261745,-0.0166325255540414
0.00058344195111743,-0.0166220735785953
0.000803791179450862,-0.016505016722408
0.000845637583892617,-0.0164827757082748
0.00102004853133484,-0.0163879598662207
0.00112751677852349,-0.0163294939498792
0.00123289278291909,-0.0162709030100334
0.00140939597315436,-0.016172672935195
0.00144252047433831,-0.0161538461538462
0.00164827659717263,-0.0160367892976589
0.00169127516778523,-0.0160123021106155
0.00185053974584191,-0.0159197324414716
0.00197315436241611,-0.0158483692029673
0.00205013284550779,-0.0158026755852843
0.00224703979877296,-0.015685618729097
0.00225503355704698,-0.015680861107108
0.00244014857081268,-0.0155685618729097
0.00253691275167785,-0.0155097572981011
0.00263101761760962,-0.0154515050167224
0.00281879194630873,-0.0153350438235026
0.0028197354259284,-0.0153344481605351
0.00300487389835276,-0.0152173913043478
0.0031006711409396,-0.0151566913732254
0.00318809464473542,-0.0151003344481605
0.00336927199913735,-0.0149832775919732
0.00338255033557047,-0.0149746839521801
0.00354736673039907,-0.014866220735786
0.00366442953020134,-0.0147889860274103
0.00372382325237406,-0.0147491638795987
0.00389800758777219,-0.0146321070234114
0.00394630872483222,-0.0145995741287973
0.00406986051533294,-0.0145150501672241
0.00422818791946309,-0.0144064155407588
0.00424027975357701,-0.0143979933110368
0.00440798452388282,-0.0142809364548495
0.00451006711409396,-0.0142094662593775
0.00457424081674914,-0.0141638795986622
0.00473856912728821,-0.0140468227424749
0.00479194630872483,-0.0140086973108323
0.00490091335554959,-0.0139297658862876
0.0050619636816483,-0.0138127090301003
0.0050738255033557,-0.0138040668424607
0.0052206262713435,-0.013695652173913
0.00535570469798658,-0.0135955200805138
0.00537824005739864,-0.0135785953177258
0.00553368703862192,-0.0134615384615385
0.00563758389261745,-0.0133830116922972
0.00568792384150395,-0.0133444816053512
0.0058403830404765,-0.0132274247491639
0.00591946308724832,-0.0131664927616616
0.00599142462018205,-0.0131103678929766
0.00614098281098577,-0.0129933110367893
0.00620134228187919,-0.0129459060323886
0.0062889957730045,-0.012876254180602
0.00643573719356539,-0.0127591973244147
0.00648322147651007,-0.0127211899086073
0.00658087409525359,-0.0126421404682274
0.00672488042331399,-0.0125250836120401
0.00676510067114094,-0.0124922782924662
0.00686728080441775,-0.0124080267558528
0.0070086311404741,-0.0122909698996656
0.00704697986577181,-0.0122591004268579
0.00714842248444691,-0.0121739130434783
0.007287193341312,-0.012056856187291
0.00732885906040269,-0.0120215807436113
0.00742449197329722,-0.0119397993311037
0.00756075727199103,-0.0118227424749164
0.00761073825503356,-0.0117796387174876
0.00769566919865506,-0.0117056856187291
0.00782950027036028,-0.0115886287625418
0.00789261744966443,-0.0115331887262448
0.00796212196615764,-0.0114715719063545
0.00809358755999834,-0.0113545150501672
0.0081744966442953,-0.0112821399169489
0.00822400670391663,-0.0112374581939799
0.00835317300033159,-0.0111204013377926
0.00845637583892618,-0.0110263960786247
0.00848146916669609,-0.0110033444816054
0.00860839979618434,-0.0108862876254181
0.00873462315186873,-0.0107692307692308
0.00873825503355705,-0.0107658502990022
0.00885940116970721,-0.0106521739130435
0.0089834518127764,-0.0105351170568562
0.00902013422818792,-0.0105003535741491
0.00910630099726724,-0.0104180602006689
0.00922823811295641,-0.0103010033444816
0.00930201342281879,-0.0102298241502522
0.00934921441356352,-0.0101839464882943
0.00946909465613836,-0.010066889632107
0.00958389261744967,-0.00995414103920019
0.00958824838495216,-0.00994983277591973
0.00970612591884384,-0.00983277591973244
0.0098233025213849,-0.00971571906354515
0.00986577181208054,-0.00967309082519677
0.00993942879886997,-0.00959866220735786
0.0100546584363385,-0.00948160535117057
0.0101476510067114,-0.00938659558096839
0.0101690931359749,-0.00936454849498328
0.0102824254538597,-0.00924749163879598
0.0103950614812712,-0.0091304347826087
0.0104295302013423,-0.00909443816725551
0.0105066844522154,-0.00901337792642141
0.0106174752588936,-0.00889632107023412
0.0107114093959732,-0.00879647618584998
0.0107275102744155,-0.00877926421404682
0.0108365009736594,-0.00866220735785953
0.0109448020792853,-0.00854515050167224
0.010993288590604,-0.00849246171055853
0.0110522055562083,-0.00842809364548495
0.011158754775914,-0.00831103678929766
0.0112646169028439,-0.00819397993311037
0.0112751677852349,-0.00818225644863824
0.0113694888051388,-0.00807692307692308
0.0114736454200546,-0.00795986622073579
0.0115570469798658,-0.00786554876187881
0.0115770590837939,-0.00784280936454849
0.0116795486281709,-0.0077257525083612
0.0117813601570465,-0.00760869565217391
0.0118389261744966,-0.00754211534755562
0.0118823750191255,-0.00749163879598662
0.0119825617054351,-0.00737458193979933
0.0120820741570889,-0.00725752508361205
0.0121208053691275,-0.00721170177873851
0.0121807652282166,-0.00714046822742475
0.0122786930350733,-0.00702341137123746
0.0123759507650141,-0.00690635451505017
0.0124026845637584,-0.00687399370945548
0.012472385010726,-0.00678929765886288
0.0125680962038167,-0.00667224080267559
0.0126631417824172,-0.0065551839464883
0.0126845637583893,-0.00652864749643938
0.0127573786709657,-0.006438127090301
0.0128509136835873,-0.00632107023411371
0.0129437877767095,-0.00620401337792642
0.0129664429530201,-0.00617528767957692
0.0130358798276838,-0.00608695652173913
0.0131272771539571,-0.00596989966555184
0.0132180184168106,-0.00585284280936455
0.013248322147651,-0.0058135042556232
0.0133080117484225,-0.00573578595317726
0.0133973078498357,-0.00561872909698997
0.0134859528347156,-0.00550167224080268
0.0135302013422819,-0.00544284972068852
0.0135738877075204,-0.00538461538461539
0.0136611169333183,-0.00526755852842809
0.0137477000117207,-0.0051505016722408
0.0138120805369128,-0.00506283585292047
0.0138336113664217,-0.00503344481605351
0.0139188058882025,-0.00491638795986622
0.0140033591876577,-0.00479933110367893
0.014087270593006,-0.00468227424749164
0.0140939597315436,-0.00467288159255353
0.0141704669352999,-0.00456521739130435
0.0142530202910944,-0.00444816053511705
0.014334936707905,-0.00433110367892976
0.0143758389261745,-0.0042722307849826
0.0144161834663187,-0.00421404682274248
0.0144967643881133,-0.00409698996655519
0.0145767131372346,-0.0039799331103679
0.0146560293725604,-0.0038628762541806
0.0146577181208054,-0.00386036650215023
0.0147346641469823,-0.00374581939799331
0.014812670147563,-0.00362876254180602
0.0148900482470621,-0.00351170568561873
0.0149395973154362,-0.00343616070512557
0.0149667843157957,-0.00339464882943144
0.0150428700851229,-0.00327759197324415
0.0151183322444228,-0.00316053511705686
0.0151931706854832,-0.00304347826086956
0.0152214765100671,-0.00299885563982859
0.0152673678775295,-0.00292642140468227
0.0153409338554275,-0.00280936454849498
0.0154138800791745,-0.0026923076923077
0.0154862065498949,-0.0025752508361204
0.015503355704698,-0.00254727138736581
0.0155578986922782,-0.00245819397993311
0.0156289696156607,-0.00234113712374582
0.0156994243284545,-0.00222408026755853
0.0157692629078968,-0.00210702341137124
0.0157852348993289,-0.00208002691460188
0.0158384761535009,-0.00198996655518394
0.0159070731283969,-0.00187290969899666
0.0159750570006173,-0.00175585284280937
0.0160424278884505,-0.00163879598662207
0.0160671140939597,-0.00159552281050206
0.0161091816674132,-0.00152173913043478
0.016175321929458,-0.00140468227424749
0.0162408516417167,-0.0012876254180602
0.0163057709271152,-0.00117056856187291
0.0163489932885906,-0.00109190280467362
0.0163700789281506,-0.00105351170568562
0.016433775642004,-0.000936454849498329
0.0164968636901175,-0.000819397993311037
0.0165593431627939,-0.000702341137123745
0.0166212141880556,-0.000585284280936453
0.0166308724832215,-0.000566832358657263
0.0166824764322591,-0.000468227424749161
0.0167431309749067,-0.000351170568561869
0.0168031779802995,-0.000234113712374584
0.0168626174968467,-0.000117056856187292
0.0169127516778524,-1.73063192898858e-05
0.0169214496,0
0.0170606281443111,0.000281879194630873
0.0171946308724832,0.000560324476793159
0.0171962839593529,0.000563758389261745
0.0173284123127595,0.000845637583892617
0.0174570105544382,0.00112751677852349
0.0174765100671141,0.00117150282557135
0.0175820663349505,0.00140939597315436
0.0177035749898721,0.00169127516778523
0.017758389261745,0.00182236619216598
0.0178215204065887,0.00197315436241611
0.0179358875041276,0.00225503355704698
0.0180402684563758,0.00252064732257065
0.018046670898315,0.00253691275167785
0.0181538239711708,0.00281879194630873
0.0182573543955138,0.0031006711409396
0.0183221476510067,0.00328368052915904
0.0183572274410195,0.00338255033557047
0.018453397909089,0.00366442953020134
0.0185458700800367,0.00394630872483222
0.0186040268456376,0.00413124298288445
0.0186345939990779,0.00422818791946309
0.0187195076350503,0.00451006711409396
0.0188006182129517,0.00479194630872483
0.0188778896906346,0.0050738255033557
0.0188859060402685,0.00510473921210269
0.0189511963054433,0.00535570469798658
0.0190205524427316,0.00563758389261745
0.01908591866691,0.00591946308724832
0.0191472416091723,0.00620134228187919
0.0191677852348993,0.00630291379538521
0.0192043911629491,0.00648322147651007
0.0192573247689333,0.00676510067114094
0.0193060097063715,0.00704697986577181
0.0193503710940813,0.00732885906040269
0.0193903276610486,0.00761073825503356
0.0194257913069274,0.00789261744966443
0.0194496644295302,0.00811094404936134
0.0194566441773957,0.0081744966442953
0.0194827352277245,0.00845637583892618
0.0195040269029152,0.00873825503355705
0.0195204029039892,0.00902013422818792
0.0195317382803087,0.00930201342281879
0.0195378989590321,0.00958389261744967
0.0195387412652476,0.00986577181208054
0.0195341114325504,0.0101476510067114
0.0195238451036357,0.0104295302013423
0.0195077668202578,0.0107114093959732
0.0194856895016747,0.010993288590604
0.0194574139104383,0.0112751677852349
0.0194496644295302,0.0113387203801689
0.0194225335628034,0.0115570469798658
0.019380886081512,0.0118389261744966
0.0193322739623242,0.0121208053691275
0.0192764314483558,0.0124026845637584
0.0192130767549411,0.0126845637583893
0.0191677852348993,0.0128648714395141
0.0191416574589561,0.0129664429530201
0.0190615370595745,0.013248322147651
0.0189727871226127,0.0135302013422819
0.0188859060402685,0.0137811668281658
0.0188749071696316,0.0138120805369128
0.0187664323697236,0.0140939597315436
0.0186479058644153,0.0143758389261745
0.0186040268456376,0.0144727838627531
0.0185176654200885,0.0146577181208054
0.0183755172541432,0.0149395973154362
0.0183221476510067,0.0150384671218477
0.0182198978327208,0.0152214765100671
0.0180506183437829,0.015503355704698
0.0180402684563758,0.0155196211338052
0.0178647321307794,0.0157852348993289
0.017758389261745,0.015936023069579
0.0176621197970347,0.0160671140939597
0.0174765100671141,0.0163050072415428
0.0174406746670361,0.0163489932885906
0.0171977441352788,0.0166308724832215
0.0171946308724832,0.0166343063956901
0.0169299345225863,0.0169127516778524
0.0169127516778524,0.0169299345225863
0.0166343063956901,0.0171946308724832
0.0166308724832215,0.0171977441352788
0.0163489932885906,0.0174406746670361
0.0163050072415428,0.0174765100671141
0.0160671140939597,0.0176621197970347
0.015936023069579,0.017758389261745
0.0157852348993289,0.0178647321307794
0.0155196211338052,0.0180402684563758
0.015503355704698,0.0180506183437829
0.0152214765100671,0.0182198978327208
0.0150384671218477,0.0183221476510067
0.0149395973154362,0.0183755172541432
0.0146577181208054,0.0185176654200885
0.0144727838627531,0.0186040268456376
0.0143758389261745,0.0186479058644153
0.0140939597315436,0.0187664323697236
0.0138120805369128,0.0188749071696316
0.0137811668281658,0.0188859060402685
0.0135302013422819,0.0189727871226127
0.013248322147651,0.0190615370595745
0.0129664429530201,0.0191416574589561
0.0128648714395141,0.0191677852348993
0.0126845637583893,0.0192130767549411
0.0124026845637584,0.0192764314483558
0.0121208053691275,0.0193322739623242
0.0118389261744966,0.019380886081512
0.0115570469798658,0.0194225335628034
0.0113387203801689,0.0194496644295302
0.0112751677852349,0.0194574139104383
0.010993288590604,0.0194856895016747
0.0107114093959732,0.0195077668202578
0.0104295302013423,0.0195238451036357
0.0101476510067114,0.0195341114325504
0.00986577181208054,0.0195387412652476
0.00958389261744967,0.0195378989590321
0.00930201342281879,0.0195317382803087
0.00902013422818792,0.0195204029039892
0.00873825503355705,0.0195040269029152
0.00845637583892618,0.0194827352277245
0.0081744966442953,0.0194566441773957
0.00811094404936134,0.0194496644295302
0.00789261744966443,0.0194257913069274
0.00761073825503356,0.0193903276610486
0.00732885906040269,0.0193503710940813
0.00704697986577181,0.0193060097063715
0.00676510067114094,0.0192573247689333
0.00648322147651007,0.0192043911629491
0.00630291379538521,0.0191677852348993
0.00620134228187919,0.0191472416091723
0.00591946308724832,0.01908591866691
0.00563758389261745,0.0190205524427316
0.00535570469798658,0.0189511963054433
0.00510473921210269,0.0188859060402685
0.0050738255033557,0.0188778896906346
0.00479194630872483,0.0188006182129517
0.00451006711409396,0.0187195076350503
0.00422818791946309,0.0186345939990779
0.00413124298288445,0.0186040268456376
0.00394630872483222,0.0185458700800367
0.00366442953020134,0.018453397909089
0.00338255033557047,0.0183572274410195
0.00328368052915904,0.0183221476510067
0.0031006711409396,0.0182573543955138
0.00281879194630873,0.0181538239711708
0.00253691275167785,0.018046670898315
0.00252064732257065,0.0180402684563758
0.00225503355704698,0.0179358875041276
0.00197315436241611,0.0178215204065887
0.00182236619216598,0.017758389261745
0.00169127516778523,0.0177035749898721
0.00140939597315436,0.0175820663349505
0.00117150282557135,0.0174765100671141
0.00112751677852349,0.0174570105544382
0.000845637583892617,0.0173284123127595
0.000563758389261745,0.0171962839593529
0.000560324476793159,0.0171946308724832
0.000281879194630873,0.0170606281443111
0,0.0169214496
-1.73063192898858e-05,0.0169127516778524
-0.000117056856187292,0.0168626174968467
-0.000234113712374584,0.0168031779802995
-0.000351170568561869,0.0167431309749067
-0.000468227424749161,0.0166824764322591
-0.000566832358657263,0.0166308724832215
-0.000585284280936453,0.0166212141880556
-0.000702341137123745,0.0165593431627939
-0.000819397993311037,0.0164968636901175
-0.000936454849498329,0.016433775642004
-0.00105351170568562,0.0163700789281506
-0.00109190280467362,0.0163489932885906
-0.00117056856187291,0.0163057709271152
-0.0012876254180602,0.0162408516417167
-0.00140468227424749,0.016175321929458
-0.00152173913043478,0.0161091816674132
-0.00159552281050206,0.0160671140939597
-0.00163879598662207,0.0160424278884505
-0.00175585284280937,0.0159750570006173
-0.00187290969899666,0.0159070731283969
-0.00198996655518394,0.0158384761535009
-0.00208002691460188,0.0157852348993289
-0.00210702341137124,0.0157692629078968
-0.00222408026755853,0.0156994243284545
-0.00234113712374582,0.0156289696156607
-0.00245819397993311,0.0155578986922782
-0.00254727138736581,0.015503355704698
-0.0025752508361204,0.0154862065498949
-0.0026923076923077,0.0154138800791745
-0.00280936454849498,0.0153409338554275
-0.00292642140468227,0.0152673678775295
-0.00299885563982859,0.0152214765100671
-0.00304347826086956,0.0151931706854832
-0.00316053511705686,0.0151183322444228
-0.00327759197324415,0.0150428700851229
-0.00339464882943144,0.0149667843157957
-0.00343616070512557,0.0149395973154362
-0.00351170568561873,0.0148900482470621
-0.00362876254180602,0.014812670147563
-0.00374581939799331,0.0147346641469823
-0.00386036650215023,0.0146577181208054
-0.0038628762541806,0.0146560293725604
-0.0039799331103679,0.0145767131372346
-0.00409698996655519,0.0144967643881133
-0.00421404682274248,0.0144161834663187
-0.0042722307849826,0.0143758389261745
-0.00433110367892976,0.014334936707905
-0.00444816053511705,0.0142530202910944
-0.00456521739130435,0.0141704669352999
-0.00467288159255353,0.0140939597315436
-0.00468227424749164,0.014087270593006
-0.00479933110367893,0.0140033591876577
-0.00491638795986622,0.0139188058882025
-0.00503344481605351,0.0138336113664217
-0.00506283585292047,0.0138120805369128
-0.0051505016722408,0.0137477000117207
-0.00526755852842809,0.0136611169333183
-0.00538461538461539,0.0135738877075204
-0.00544284972068852,0.0135302013422819
-0.00550167224080268,0.0134859528347156
-0.00561872909698997,0.0133973078498357
-0.00573578595317726,0.0133080117484225
-0.0058135042556232,0.013248322147651
-0.00585284280936455,0.0132180184168106
-0.00596989966555184,0.0131272771539571
-0.00608695652173913,0.0130358798276838
-0.00617528767957692,0.0129664429530201
-0.00620401337792642,0.0129437877767095
-0.00632107023411371,0.0128509136835873
-0.006438127090301,0.0127573786709657
-0.00652864749643938,0.0126845637583893
-0.0065551839464883,0.0126631417824172
-0.00667224080267559,0.0125680962038167
-0.00678929765886288,0.012472385010726
-0.00687399370945548,0.0124026845637584
-0.00690635451505017,0.0123759507650141
-0.00702341137123746,0.0122786930350733
-0.00714046822742475,0.0121807652282166
-0.00721170177873851,0.0121208053691275
-0.00725752508361205,0.0120820741570889
-0.00737458193979933,0.0119825617054351
-0.00749163879598662,0.0118823750191255
-0.00754211534755562,0.0118389261744966
-0.00760869565217391,0.0117813601570465
-0.0077257525083612,0.0116795486281709
-0.00784280936454849,0.0115770590837939
-0.00786554876187881,0.0115570469798658
-0.00795986622073579,0.0114736454200546
-0.00807692307692308,0.0113694888051388
-0.00818225644863824,0.0112751677852349
-0.00819397993311037,0.0112646169028439
-0.00831103678929766,0.011158754775914
-0.00842809364548495,0.0110522055562083
-0.00849246171055853,0.010993288590604
-0.00854515050167224,0.0109448020792853
-0.00866220735785953,0.0108365009736594
-0.00877926421404682,0.0107275102744155
-0.00879647618584998,0.0107114093959732
-0.00889632107023412,0.0106174752588936
-0.00901337792642141,0.0105066844522154
-0.00909443816725551,0.0104295302013423
-0.0091304347826087,0.0103950614812712
-0.00924749163879598,0.0102824254538597
-0.00936454849498328,0.0101690931359749
-0.00938659558096839,0.0101476510067114
-0.00948160535117057,0.0100546584363385
-0.00959866220735786,0.00993942879886997
-0.00967309082519677,0.00986577181208054
-0.00971571906354515,0.0098233025213849
-0.00983277591973244,0.00970612591884384
-0.00994983277591973,0.00958824838495216
-0.00995414103920019,0.00958389261744967
-0.010066889632107,0.00946909465613836
-0.0101839464882943,0.00934921441356352
-0.0102298241502522,0.00930201342281879
-0.0103010033444816,0.00922823811295641
-0.0104180602006689,0.00910630099726724
-0.0105003535741491,0.00902013422818792
-0.0105351170568562,0.0089834518127764
-0.0106521739130435,0.00885940116970721
-0.0107658502990022,0.00873825503355705
-0.0107692307692308,0.00873462315186873
-0.0108862876254181,0.00860839979618434
-0.0110033444816054,0.00848146916669609
-0.0110263960786247,0.00845637583892618
-0.0111204013377926,0.00835317300033159
-0.0112374581939799,0.00822400670391663
-0.0112821399169489,0.0081744966442953
-0.0113545150501672,0.00809358755999834
-0.0114715719063545,0.00796212196615764
-0.0115331887262448,0.00789261744966443
-0.0115886287625418,0.00782950027036028
-0.0117056856187291,0.00769566919865506
-0.0117796387174876,0.00761073825503356
-0.0118227424749164,0.00756075727199103
-0.0119397993311037,0.00742449197329722
-0.0120215807436113,0.00732885906040269
-0.012056856187291,0.007287193341312
-0.0121739130434783,0.00714842248444691
-0.0122591004268579,0.00704697986577181
-0.0122909698996656,0.0070086311404741
-0.0124080267558528,0.00686728080441775
-0.0124922782924662,0.00676510067114094
-0.0125250836120401,0.00672488042331399
-0.0126421404682274,0.00658087409525359
-0.0127211899086073,0.00648322147651007
-0.0127591973244147,0.00643573719356539
-0.012876254180602,0.0062889957730045
-0.0129459060323886,0.00620134228187919
-0.0129933110367893,0.00614098281098577
-0.0131103678929766,0.00599142462018205
-0.0131664927616616,0.00591946308724832
-0.0132274247491639,0.0058403830404765
-0.0133444816053512,0.00568792384150395
-0.0133830116922972,0.00563758389261745
-0.0134615384615385,0.00553368703862192
-0.0135785953177258,0.00537824005739864
-0.0135955200805138,0.00535570469798658
-0.013695652173913,0.0052206262713435
-0.0138040668424607,0.0050738255033557
-0.0138127090301003,0.0050619636816483
-0.0139297658862876,0.00490091335554959
-0.0140086973108323,0.00479194630872483
-0.0140468227424749,0.00473856912728821
-0.0141638795986622,0.00457424081674914
-0.0142094662593775,0.00451006711409396
-0.0142809364548495,0.00440798452388282
-0.0143979933110368,0.00424027975357701
-0.0144064155407588,0.00422818791946309
-0.0145150501672241,0.00406986051533294
-0.0145995741287973,0.00394630872483222
-0.0146321070234114,0.00389800758777219
-0.0147491638795987,0.00372382325237406
-0.0147889860274103,0.00366442953020134
-0.014866220735786,0.00354736673039907
-0.0149746839521801,0.00338255033557047
-0.0149832775919732,0.00336927199913735
-0.0151003344481605,0.00318809464473542
-0.0151566913732254,0.0031006711409396
-0.0152173913043478,0.00300487389835276
-0.0153344481605351,0.0028197354259284
-0.0153350438235026,0.00281879194630873
-0.0154515050167224,0.00263101761760962
-0.0155097572981011,0.00253691275167785
-0.0155685618729097,0.00244014857081268
-0.015680861107108,0.00225503355704698
-0.015685618729097,0.00224703979877296
-0.0158026755852843,0.00205013284550779
-0.0158483692029673,0.00197315436241611
-0.0159197324414716,0.00185053974584191
-0.0160123021106155,0.00169127516778523
-0.0160367892976589,0.00164827659717263
-0.0161538461538462,0.00144252047433831
-0.016172672935195,0.00140939597315436
-0.0162709030100334,0.00123289278291909
-0.0163294939498792,0.00112751677852349
-0.0163879598662207,0.00102004853133484
-0.0164827757082748,0.000845637583892617
-0.016505016722408,0.000803791179450862
-0.0166220735785953,0.00058344195111743
-0.0166325255540414,0.000563758389261745
-0.0167391304347826,0.000358270405271421
-0.0167787490528334,0.000281879194630873
-0.0168561872909699,0.000128921185619929
-0.0169214496,0
-0.0169732441471572,-0.000104129554275775
-0.0169796743647399,-0.000117056856187292
-0.0170372917586603,-0.000234113712374584
-0.0170903010033445,-0.000342956692718106
-0.0170943017203468,-0.000351170568561869
-0.017150703998505,-0.000468227424749161
-0.0172064985371626,-0.000585284280936453
-0.0172073578595318,-0.000587107359656962
-0.0172616847493773,-0.000702341137123745
-0.0173162626685286,-0.000819397993311037
-0.0173244147157191,-0.000837083528827882
-0.0173702313981029,-0.000936454849498329
-0.0174235909470145,-0.00105351170568562
-0.0174414715719064,-0.00109319952186216
-0.0174763402941005,-0.00117056856187291
-0.0175284791481355,-0.0012876254180602
-0.0175585284280936,-0.00135590056214807
-0.0175800067571973,-0.00140468227424749
-0.0176309220083906,-0.00152173913043478
-0.0176755852842809,-0.00162567735410231
-0.0176812250876111,-0.00163879598662207
-0.0177309132365398,-0.00175585284280937
-0.0177799877718189,-0.00187290969899666
-0.0177926421404682,-0.00190349081922628
-0.0178284455270115,-0.00198996655518394
-0.0178762868402448,-0.00210702341137124
-0.0179096989966555,-0.00218985954641697
-0.0179235105753755,-0.00222408026755853
-0.0179701136495386,-0.00234113712374582
-0.0180160979217353,-0.00245819397993311
-0.0180267558528428,-0.00248571284947281
-0.0180614582956922,-0.0025752508361204
-0.0181061958853967,-0.0026923076923077
-0.0181438127090301,-0.00279213554003565
-0.018150309910452,-0.00280936454849498
-0.0181937942175292,-0.00292642140468227
-0.0182366525868052,-0.00304347826086956
-0.0182608695652174,-0.00311063307303748
-0.0182788804781835,-0.00316053511705686
-0.0183204746592836,-0.00327759197324415
-0.0183614378252959,-0.00339464882943144
-0.0183779264214047,-0.0034425390838314
-0.0184017630750736,-0.00351170568561873
-0.0184414495938768,-0.00362876254180602
-0.01848049921288,-0.00374581939799331
-0.018494983277592,-0.00378999537471395
-0.0185189035790781,-0.0038628762541806
-0.0185566624878765,-0.0039799331103679
-0.0185937777484707,-0.00409698996655519
-0.0186120401337793,-0.00415564921515294
-0.018630241327138,-0.00421404682274248
-0.0186660501662602,-0.00433110367892976
-0.0187012076906488,-0.00444816053511705
-0.0187290969899666,-0.00454280560872708
-0.0187357089981681,-0.00456521739130435
-0.0187695427036905,-0.00468227424749164
-0.0188027164575435,-0.00479933110367893
-0.018835227588564,-0.00491638795986622
-0.0188461538461538,-0.00495659686140688
-0.0188670633428551,-0.00503344481605351
-0.0188982245542692,-0.0051505016722408
-0.0189287131199558,-0.00526755852842809
-0.0189585258824304,-0.00538461538461539
-0.0189632107023411,-0.00540346968675083
-0.0189876455280258,-0.00550167224080268
-0.01901607885538,-0.00561872909698997
-0.0190438248630269,-0.00573578595317726
-0.0190708798550006,-0.00585284280936455
-0.0190802675585284,-0.00589458859231155
-0.0190972284520729,-0.00596989966555184
-0.0191228709578924,-0.00608695652173913
-0.0191478093351717,-0.00620401337792642
-0.0191720392977068,-0.00632107023411371
-0.0191955564009466,-0.006438127090301
-0.0191973244147157,-0.00644722460973004
-0.0192183385968857,-0.0065551839464883
-0.0192403961663488,-0.00667224080267559
-0.0192617255873878,-0.00678929765886288
-0.0192823217575581,-0.00690635451505017
-0.0193021793941228,-0.00702341137123746
-0.019314381270903,-0.00709821114661492
-0.0193212861637583,-0.00714046822742475
-0.0193396309188167,-0.00725752508361205
-0.019357219506543,-0.00737458193979933
-0.0193740459196965,-0.00749163879598662
-0.0193901039485591,-0.00760869565217391
-0.0194053871754681,-0.0077257525083612
-0.0194198889692946,-0.00784280936454849
-0.0194314381270903,-0.00794143914584513

